Loop Induced Single Top Partner Production and Decay at the LHC

Most searches for top partners, $T$, are concerned with top partner pair production. However, as these bounds become increasingly stringent, the LHC energy will saturate and single top partner production will become more important. In this paper we study the novel signature of the top partner produced in association with the SM top, $pp\rightarrow T\overline{t}+t\overline{T}$, in a model where the Standard Model (SM) is extended by a vector-like $SU(2)_L$ singlet fermion top partner and a real, SM gauge singlet scalar, $S$. In this model, $pp\rightarrow T\overline{t}+t\overline{T}$ production is possible through loops mediated by the scalar singlet. We find that, with reasonable coupling strengths, the production rate of this channel can dominate top partner pair production at top partner masses of $m_T\gtrsim 1.5$ TeV. In addition, this model allows for the exotic decay modes $T\rightarrow tg$, $T\rightarrow t \gamma$, and $T\rightarrow t S$. In much of the parameter space the loop induced decay $T\rightarrow tg$ dominates and the top partner is quite long lived. New search strategies are necessary to cover these decay modes. We project the the sensitivity of the high luminosity LHC to $pp\rightarrow T\overline{t}+t\overline{T}$ via a realistic collider study. We find with 3 ab$^{-1}$, the LHC is sensitive to this process for masses $m_T\lesssim2$ TeV. In addition, we provide appendices detailing the renormalization of this model.

==> Plot_data/BR_mtp_ms200GeV_lam1.dat <==
T->tS:

500 0.54361921
600 0.51337941
700 0.46977567
800 0.42488474
900 0.38244658
1000 0.3437489
1100 0.30909914
1200 0.27837175
1300 0.25125476
1400 0.22737111
1500 0.20633792
1600 0.18779532
1700 0.1714182
1800 0.15692003
1900 0.14405123
2000 0.13259642
2100 0.12237062
2200 0.11321503
2300 0.10499374
2400 0.097590195
2500 0.090904285

T->bW:

500 0.22857236
600 0.24245163
700 0.26412415
800 0.28675969
900 0.30827049
1000 0.32793304
1100 0.34555933
1200 0.36119587
1300 0.37499103
1400 0.38712945
1500 0.3978009
1600 0.4071853
1700 0.41544522
1800 0.42272458
1900 0.42914902
2000 0.43482702
2100 0.4398519
2200 0.44430396
2300 0.44825189
2400 0.45175491
2500 0.45486346

T->th:

500 0.14832234
600 0.14929533
700 0.15546235
800 0.16296822
900 0.17055313
1000 0.17771994
1100 0.18427827
1200 0.19017797
1300 0.19543478
1400 0.20009425
1500 0.20421339
1600 0.20785057
1700 0.21106173
1800 0.21389789
1900 0.21640433
2000 0.218621
2100 0.22058263
2200 0.22231934
2300 0.22385714
2400 0.22521842
2500 0.22642277

T->tZ:

500 0.079481053
600 0.0948712
700 0.11063667
800 0.12538665
900 0.13872893
1000 0.15059665
1100 0.16106085
1200 0.17025085
1300 0.17831457
1400 0.18539898
1500 0.19164018
1600 0.19715982
1700 0.20206448
1800 0.20644581
1900 0.21038244
2000 0.21394137
2100 0.21717947
2200 0.22014519
2300 0.2228797
2400 0.22541795
2500 0.22779001



==> Plot_data/BR_sth_ms10TeV_lam3.dat <==
T->tg:

1.000049e-10 0.96368633
1.01067e-10 0.96368633
1.021404e-10 0.96368634
1.032251e-10 0.96368634
1.043214e-10 0.96368634
1.054293e-10 0.96368634
1.06549e-10 0.96368634
1.076806e-10 0.96368634
1.088242e-10 0.96368634
1.0998e-10 0.96368634
1.11148e-10 0.96368634
1.123284e-10 0.96368634
1.135214e-10 0.96368634
1.14727e-10 0.96368634
1.159455e-10 0.96368634
1.171769e-10 0.96368634
1.184213e-10 0.96368634
1.19679e-10 0.96368634
1.2095e-10 0.96368634
1.222346e-10 0.96368634
1.235327e-10 0.96368634
1.248447e-10 0.96368634
1.261706e-10 0.96368634
1.275106e-10 0.96368634
1.288648e-10 0.96368634
1.302333e-10 0.96368634
1.316165e-10 0.96368634
1.330143e-10 0.96368634
1.344269e-10 0.96368634
1.358546e-10 0.96368634
1.372974e-10 0.96368634
1.387556e-10 0.96368634
1.402292e-10 0.96368634
1.417185e-10 0.96368634
1.432236e-10 0.96368634
1.447447e-10 0.96368634
1.462819e-10 0.96368634
1.478355e-10 0.96368634
1.494055e-10 0.96368634
1.509923e-10 0.96368634
1.525959e-10 0.96368634
1.542165e-10 0.96368634
1.558543e-10 0.96368634
1.575095e-10 0.96368634
1.591823e-10 0.96368634
1.608729e-10 0.96368634
1.625814e-10 0.96368634
1.643081e-10 0.96368634
1.660531e-10 0.96368634
1.678167e-10 0.96368634
1.695989e-10 0.96368634
1.714001e-10 0.96368634
1.732205e-10 0.96368634
1.750601e-10 0.96368634
1.769193e-10 0.96368634
1.787983e-10 0.96368634
1.806972e-10 0.96368634
1.826162e-10 0.96368634
1.845557e-10 0.96368634
1.865157e-10 0.96368634
1.884966e-10 0.96368634
1.904985e-10 0.96368634
1.925216e-10 0.96368634
1.945663e-10 0.96368634
1.966326e-10 0.96368634
1.987209e-10 0.96368634
2.008314e-10 0.96368634
2.029643e-10 0.96368634
2.051199e-10 0.96368634
2.072983e-10 0.96368634
2.094999e-10 0.96368634
2.117249e-10 0.96368634
2.139735e-10 0.96368634
2.162459e-10 0.96368634
2.185425e-10 0.96368634
2.208635e-10 0.96368634
2.232092e-10 0.96368634
2.255797e-10 0.96368634
2.279755e-10 0.96368634
2.303966e-10 0.96368634
2.328435e-10 0.96368634
2.353164e-10 0.96368634
2.378156e-10 0.96368634
2.403412e-10 0.96368634
2.428937e-10 0.96368634
2.454734e-10 0.96368634
2.480804e-10 0.96368634
2.507151e-10 0.96368634
2.533777e-10 0.96368634
2.560687e-10 0.96368634
2.587882e-10 0.96368634
2.615367e-10 0.96368634
2.643143e-10 0.96368634
2.671214e-10 0.96368634
2.699583e-10 0.96368634
2.728253e-10 0.96368634
2.757228e-10 0.96368634
2.786511e-10 0.96368634
2.816105e-10 0.96368634
2.846013e-10 0.96368634
2.876239e-10 0.96368634
2.906785e-10 0.96368634
2.937656e-10 0.96368634
2.968855e-10 0.96368634
3.000385e-10 0.96368634
3.03225e-10 0.96368634
3.064454e-10 0.96368634
3.097e-10 0.96368634
3.129891e-10 0.96368634
3.163131e-10 0.96368634
3.196725e-10 0.96368634
3.230675e-10 0.96368634
3.264986e-10 0.96368634
3.299661e-10 0.96368635
3.334705e-10 0.96368635
3.370121e-10 0.96368635
3.405912e-10 0.96368635
3.442084e-10 0.96368635
3.47864e-10 0.96368635
3.515585e-10 0.96368635
3.552922e-10 0.96368635
3.590655e-10 0.96368635
3.628789e-10 0.96368635
3.667328e-10 0.96368635
3.706276e-10 0.96368635
3.745638e-10 0.96368635
3.785418e-10 0.96368635
3.82562e-10 0.96368635
3.86625e-10 0.96368635
3.907311e-10 0.96368635
3.948808e-10 0.96368635
3.990745e-10 0.96368635
4.033128e-10 0.96368635
4.075962e-10 0.96368635
4.11925e-10 0.96368635
4.162998e-10 0.96368635
4.20721e-10 0.96368635
4.251892e-10 0.96368635
4.297049e-10 0.96368635
4.342685e-10 0.96368635
4.388805e-10 0.96368635
4.435416e-10 0.96368635
4.482522e-10 0.96368635
4.530128e-10 0.96368635
4.578239e-10 0.96368635
4.626862e-10 0.96368635
4.676e-10 0.96368635
4.725661e-10 0.96368635
4.775849e-10 0.96368635
4.82657e-10 0.96368635
4.87783e-10 0.96368635
4.929635e-10 0.96368635
4.981989e-10 0.96368635
5.034899e-10 0.96368635
5.088372e-10 0.96368635
5.142412e-10 0.96368635
5.197026e-10 0.96368636
5.25222e-10 0.96368636
5.308001e-10 0.96368636
5.364374e-10 0.96368636
5.421345e-10 0.96368636
5.478922e-10 0.96368636
5.53711e-10 0.96368636
5.595916e-10 0.96368636
5.655346e-10 0.96368636
5.715408e-10 0.96368636
5.776107e-10 0.96368636
5.837452e-10 0.96368636
5.899447e-10 0.96368636
5.962102e-10 0.96368636
6.025421e-10 0.96368636
6.089413e-10 0.96368636
6.154085e-10 0.96368636
6.219443e-10 0.96368636
6.285496e-10 0.96368636
6.35225e-10 0.96368636
6.419713e-10 0.96368636
6.487893e-10 0.96368636
6.556796e-10 0.96368636
6.626432e-10 0.96368636
6.696807e-10 0.96368636
6.767929e-10 0.96368636
6.839807e-10 0.96368636
6.912448e-10 0.96368636
6.98586e-10 0.96368636
7.060053e-10 0.96368636
7.135033e-10 0.96368636
7.210809e-10 0.96368636
7.287391e-10 0.96368636
7.364785e-10 0.96368636
7.443002e-10 0.96368636
7.522049e-10 0.96368637
7.601936e-10 0.96368637
7.682671e-10 0.96368637
7.764264e-10 0.96368637
7.846723e-10 0.96368637
7.930058e-10 0.96368637
8.014277e-10 0.96368637
8.099392e-10 0.96368637
8.18541e-10 0.96368637
8.272342e-10 0.96368637
8.360197e-10 0.96368637
8.448985e-10 0.96368637
8.538716e-10 0.96368637
8.6294e-10 0.96368637
8.721048e-10 0.96368637
8.813668e-10 0.96368637
8.907272e-10 0.96368637
9.001871e-10 0.96368637
9.097474e-10 0.96368637
9.194092e-10 0.96368637
9.291736e-10 0.96368637
9.390418e-10 0.96368637
9.490147e-10 0.96368637
9.590936e-10 0.96368637
9.692795e-10 0.96368637
9.795736e-10 0.96368638
9.89977e-10 0.96368638
1.000491e-09 0.96368638
1.011116e-09 0.96368638
1.021855e-09 0.96368638
1.032707e-09 0.96368638
1.043675e-09 0.96368638
1.054759e-09 0.96368638
1.065961e-09 0.96368638
1.077282e-09 0.96368638
1.088723e-09 0.96368638
1.100286e-09 0.96368638
1.111971e-09 0.96368638
1.123781e-09 0.96368638
1.135716e-09 0.96368638
1.147777e-09 0.96368638
1.159967e-09 0.96368638
1.172286e-09 0.96368639
1.184736e-09 0.96368639
1.197319e-09 0.96368639
1.210035e-09 0.96368639
1.222886e-09 0.96368639
1.235873e-09 0.96368639
1.248998e-09 0.96368639
1.262263e-09 0.96368639
1.275669e-09 0.96368639
1.289217e-09 0.96368639
1.302909e-09 0.96368639
1.316746e-09 0.96368639
1.33073e-09 0.96368639
1.344863e-09 0.96368639
1.359146e-09 0.96368639
1.373581e-09 0.96368639
1.388169e-09 0.96368639
1.402911e-09 0.9636864
1.417811e-09 0.9636864
1.432869e-09 0.9636864
1.448086e-09 0.9636864
1.463465e-09 0.9636864
1.479008e-09 0.9636864
1.494715e-09 0.9636864
1.51059e-09 0.9636864
1.526633e-09 0.9636864
1.542846e-09 0.9636864
1.559232e-09 0.9636864
1.575791e-09 0.9636864
1.592527e-09 0.96368641
1.60944e-09 0.96368641
1.626533e-09 0.96368641
1.643807e-09 0.96368641
1.661265e-09 0.96368641
1.678908e-09 0.96368641
1.696739e-09 0.96368641
1.714758e-09 0.96368641
1.73297e-09 0.96368641
1.751375e-09 0.96368641
1.769975e-09 0.96368641
1.788772e-09 0.96368641
1.80777e-09 0.96368642
1.826969e-09 0.96368642
1.846372e-09 0.96368642
1.865981e-09 0.96368642
1.885798e-09 0.96368642
1.905826e-09 0.96368642
1.926067e-09 0.96368642
1.946522e-09 0.96368642
1.967195e-09 0.96368642
1.988087e-09 0.96368642
2.009201e-09 0.96368643
2.03054e-09 0.96368643
2.052105e-09 0.96368643
2.073899e-09 0.96368643
2.095925e-09 0.96368643
2.118184e-09 0.96368643
2.14068e-09 0.96368643
2.163415e-09 0.96368643
2.186391e-09 0.96368643
2.209611e-09 0.96368643
2.233078e-09 0.96368644
2.256794e-09 0.96368644
2.280762e-09 0.96368644
2.304984e-09 0.96368644
2.329464e-09 0.96368644
2.354204e-09 0.96368644
2.379206e-09 0.96368644
2.404474e-09 0.96368644
2.43001e-09 0.96368645
2.455818e-09 0.96368645
2.4819e-09 0.96368645
2.508258e-09 0.96368645
2.534897e-09 0.96368645
2.561818e-09 0.96368645
2.589026e-09 0.96368645
2.616522e-09 0.96368645
2.64431e-09 0.96368646
2.672394e-09 0.96368646
2.700776e-09 0.96368646
2.729459e-09 0.96368646
2.758447e-09 0.96368646
2.787742e-09 0.96368646
2.817349e-09 0.96368646
2.84727e-09 0.96368647
2.877509e-09 0.96368646
2.908069e-09 0.96368646
2.938954e-09 0.96368646
2.970167e-09 0.96368646
3.001711e-09 0.96368647
3.03359e-09 0.96368647
3.065808e-09 0.96368647
3.098368e-09 0.96368647
3.131273e-09 0.96368647
3.164529e-09 0.96368647
3.198137e-09 0.96368647
3.232102e-09 0.96368648
3.266428e-09 0.96368648
3.301119e-09 0.96368648
3.336178e-09 0.96368648
3.371609e-09 0.96368648
3.407417e-09 0.96368649
3.443605e-09 0.96368649
3.480177e-09 0.96368649
3.517138e-09 0.96368649
3.554491e-09 0.96368649
3.592241e-09 0.96368649
3.630392e-09 0.9636865
3.668948e-09 0.9636865
3.707913e-09 0.9636865
3.747293e-09 0.9636865
3.78709e-09 0.9636865
3.82731e-09 0.96368651
3.867958e-09 0.96368651
3.909037e-09 0.96368651
3.950552e-09 0.96368651
3.992508e-09 0.96368651
4.03491e-09 0.96368651
4.077762e-09 0.96368652
4.121069e-09 0.96368652
4.164837e-09 0.96368652
4.209069e-09 0.96368652
4.25377e-09 0.96368652
4.298947e-09 0.96368653
4.344603e-09 0.96368653
4.390744e-09 0.96368653
4.437376e-09 0.96368653
4.484502e-09 0.96368654
4.532129e-09 0.96368654
4.580262e-09 0.96368654
4.628906e-09 0.96368654
4.678066e-09 0.96368654
4.727749e-09 0.96368655
4.777959e-09 0.96368655
4.828703e-09 0.96368655
4.879985e-09 0.96368656
4.931812e-09 0.96368656
4.98419e-09 0.96368656
5.037124e-09 0.96368656
5.09062e-09 0.96368656
5.144684e-09 0.96368657
5.199322e-09 0.96368657
5.254541e-09 0.96368657
5.310346e-09 0.96368658
5.366743e-09 0.96368658
5.42374e-09 0.96368658
5.481342e-09 0.96368658
5.539556e-09 0.96368659
5.598388e-09 0.96368659
5.657844e-09 0.96368659
5.717933e-09 0.9636866
5.778659e-09 0.9636866
5.84003e-09 0.9636866
5.902054e-09 0.9636866
5.964735e-09 0.96368661
6.028083e-09 0.96368661
6.092103e-09 0.96368661
6.156804e-09 0.96368662
6.222191e-09 0.96368662
6.288273e-09 0.96368662
6.355056e-09 0.96368662
6.422549e-09 0.96368663
6.490759e-09 0.96368663
6.559693e-09 0.96368663
6.629359e-09 0.96368664
6.699765e-09 0.96368664
6.770919e-09 0.96368664
6.842828e-09 0.96368665
6.915502e-09 0.96368665
6.988947e-09 0.96368665
7.063172e-09 0.96368666
7.138185e-09 0.96368666
7.213995e-09 0.96368667
7.29061e-09 0.96368667
7.368039e-09 0.96368667
7.44629e-09 0.96368668
7.525372e-09 0.96368668
7.605294e-09 0.96368668
7.686065e-09 0.96368669
7.767694e-09 0.96368669
7.850189e-09 0.9636867
7.933561e-09 0.9636867
8.017818e-09 0.9636867
8.10297e-09 0.96368671
8.189026e-09 0.96368671
8.275996e-09 0.96368672
8.36389e-09 0.96368672
8.452718e-09 0.96368672
8.542489e-09 0.96368673
8.633213e-09 0.96368673
8.7249e-09 0.96368674
8.817562e-09 0.96368674
8.911207e-09 0.96368674
9.005847e-09 0.96368674
9.101493e-09 0.96368675
9.198154e-09 0.96368675
9.295841e-09 0.96368676
9.394566e-09 0.96368676
9.49434e-09 0.96368677
9.595173e-09 0.96368677
9.697077e-09 0.96368678
9.800063e-09 0.96368678
9.904143e-09 0.96368679
1.000933e-08 0.96368679
1.011563e-08 0.9636868
1.022306e-08 0.9636868
1.033163e-08 0.96368681
1.044136e-08 0.96368681
1.055225e-08 0.96368682
1.066432e-08 0.96368682
1.077758e-08 0.96368683
1.089204e-08 0.96368683
1.100772e-08 0.96368684
1.112462e-08 0.96368684
1.124277e-08 0.96368685
1.136217e-08 0.96368686
1.148284e-08 0.96368686
1.160479e-08 0.96368687
1.172804e-08 0.96368687
1.18526e-08 0.96368688
1.197848e-08 0.96368689
1.210569e-08 0.96368689
1.223426e-08 0.9636869
1.236419e-08 0.9636869
1.24955e-08 0.96368691
1.262821e-08 0.96368692
1.276232e-08 0.96368692
1.289786e-08 0.96368693
1.303484e-08 0.96368694
1.317328e-08 0.96368694
1.331318e-08 0.96368695
1.345457e-08 0.96368696
1.359747e-08 0.96368696
1.374188e-08 0.96368697
1.388782e-08 0.96368698
1.403531e-08 0.96368698
1.418437e-08 0.96368699
1.433502e-08 0.963687
1.448726e-08 0.963687
1.464112e-08 0.96368701
1.479661e-08 0.96368702
1.495376e-08 0.96368702
1.511257e-08 0.96368703
1.527307e-08 0.96368704
1.543528e-08 0.96368704
1.55992e-08 0.96368705
1.576487e-08 0.96368706
1.59323e-08 0.96368707
1.610151e-08 0.96368707
1.627251e-08 0.96368708
1.644533e-08 0.96368709
1.661999e-08 0.9636871
1.67965e-08 0.96368711
1.697488e-08 0.96368711
1.715516e-08 0.96368712
1.733735e-08 0.96368713
1.752148e-08 0.96368714
1.770757e-08 0.96368715
1.789563e-08 0.96368716
1.808568e-08 0.96368715
1.827776e-08 0.96368716
1.847188e-08 0.96368717
1.866805e-08 0.96368718
1.886632e-08 0.96368719
1.906668e-08 0.9636872
1.926918e-08 0.96368721
1.947382e-08 0.96368722
1.968064e-08 0.96368723
1.988966e-08 0.96368724
2.010089e-08 0.96368725
2.031437e-08 0.96368725
2.053011e-08 0.96368727
2.074815e-08 0.96368728
2.09685e-08 0.96368728
2.11912e-08 0.96368729
2.141625e-08 0.9636873
2.16437e-08 0.96368731
2.187357e-08 0.96368732
2.210587e-08 0.96368733
2.234064e-08 0.96368735
2.257791e-08 0.96368736
2.281769e-08 0.96368737
2.306003e-08 0.96368738
2.330493e-08 0.96368739
2.355244e-08 0.9636874
2.380257e-08 0.96368741
2.405536e-08 0.96368743
2.431084e-08 0.96368744
2.456903e-08 0.96368745
2.482996e-08 0.96368746
2.509366e-08 0.96368747
2.536017e-08 0.96368749
2.56295e-08 0.9636875
2.590169e-08 0.96368751
2.617678e-08 0.96368753
2.645479e-08 0.96368754
2.673574e-08 0.96368755
2.701969e-08 0.96368756
2.730665e-08 0.96368757
2.759665e-08 0.96368759
2.788974e-08 0.9636876
2.818594e-08 0.96368762
2.848528e-08 0.96368763
2.87878e-08 0.96368764
2.909354e-08 0.96368766
2.940252e-08 0.96368767
2.971479e-08 0.96368769
3.003037e-08 0.9636877
3.03493e-08 0.96368772
3.067162e-08 0.96368773
3.099737e-08 0.96368775
3.132657e-08 0.96368776
3.165927e-08 0.96368778
3.19955e-08 0.96368779
3.23353e-08 0.96368781
3.267871e-08 0.96368783
3.302577e-08 0.96368784
3.337652e-08 0.96368785
3.373099e-08 0.96368787
3.408922e-08 0.96368789
3.445126e-08 0.9636879
3.481715e-08 0.96368792
3.518692e-08 0.96368794
3.556061e-08 0.96368796
3.593828e-08 0.96368797
3.631996e-08 0.96368799
3.670569e-08 0.96368801
3.709551e-08 0.96368803
3.748948e-08 0.96368805
3.788763e-08 0.96368807
3.829001e-08 0.96368809
3.869666e-08 0.9636881
3.910764e-08 0.96368812
3.952297e-08 0.96368814
3.994272e-08 0.96368816
4.036693e-08 0.96368818
4.079564e-08 0.9636882
4.12289e-08 0.96368822
4.166676e-08 0.96368824
4.210928e-08 0.96368826
4.25565e-08 0.96368828
4.300846e-08 0.9636883
4.346522e-08 0.96368832
4.392684e-08 0.96368835
4.439336e-08 0.96368837
4.486483e-08 0.96368838
4.534131e-08 0.96368841
4.582285e-08 0.96368843
4.630951e-08 0.96368845
4.680133e-08 0.96368847
4.729837e-08 0.9636885
4.78007e-08 0.96368852
4.830836e-08 0.96368855
4.882141e-08 0.96368857
4.933991e-08 0.96368859
4.986392e-08 0.96368862
5.039349e-08 0.96368864
5.092869e-08 0.96368866
5.146957e-08 0.96368869
5.201619e-08 0.96368871
5.256862e-08 0.96368874
5.312692e-08 0.96368877
5.369114e-08 0.96368879
5.426136e-08 0.96368882
5.483763e-08 0.96368885
5.542003e-08 0.96368887
5.600861e-08 0.9636889
5.660344e-08 0.96368892
5.720459e-08 0.96368895
5.781212e-08 0.96368898
5.84261e-08 0.96368901
5.904661e-08 0.96368904
5.96737e-08 0.96368907
6.030746e-08 0.9636891
6.094795e-08 0.96368913
6.159523e-08 0.96368916
6.22494e-08 0.96368919
6.291051e-08 0.96368921
6.357864e-08 0.96368925
6.425386e-08 0.96368928
6.493626e-08 0.96368931
6.562591e-08 0.96368934
6.632288e-08 0.96368937
6.702725e-08 0.96368941
6.77391e-08 0.96368944
6.845851e-08 0.96368947
6.918557e-08 0.9636895
6.992034e-08 0.96368954
7.066292e-08 0.96368957
7.141338e-08 0.96368961
7.217182e-08 0.96368964
7.293831e-08 0.96368968
7.371294e-08 0.96368972
7.449579e-08 0.96368974
7.528697e-08 0.96368978
7.608654e-08 0.96368982
7.68946e-08 0.96368986
7.771125e-08 0.9636899
7.853657e-08 0.96368993
7.937066e-08 0.96368996
8.02136e-08 0.96369
8.10655e-08 0.96369003
8.192644e-08 0.96369007
8.279653e-08 0.96369011
8.367585e-08 0.96369015
8.456452e-08 0.96369019
8.546262e-08 0.96369024
8.637027e-08 0.96369028
8.728755e-08 0.96369031
8.821457e-08 0.96369036
8.915144e-08 0.9636904
9.009826e-08 0.96369045
9.105513e-08 0.96369049
9.202217e-08 0.96369054
9.299948e-08 0.96369057
9.398716e-08 0.96369062
9.498534e-08 0.96369067
9.599412e-08 0.96369072
9.701361e-08 0.96369076
9.804392e-08 0.96369081
9.908518e-08 0.96369085
1.001375e-07 0.9636909
1.01201e-07 0.96369095
1.022758e-07 0.963691
1.03362e-07 0.96369105
1.044597e-07 0.9636911
1.055691e-07 0.96369115
1.066903e-07 0.9636912
1.078234e-07 0.96369125
1.089685e-07 0.96369131
1.101258e-07 0.96369136
1.112954e-07 0.96369141
1.124774e-07 0.96369147
1.136719e-07 0.96369152
1.148792e-07 0.96369158
1.160992e-07 0.96369163
1.173322e-07 0.96369168
1.185783e-07 0.96369174
1.198377e-07 0.9636918
1.211104e-07 0.96369186
1.223966e-07 0.96369191
1.236965e-07 0.96369197
1.250102e-07 0.96369204
1.263379e-07 0.9636921
1.276796e-07 0.96369216
1.290356e-07 0.96369222
1.30406e-07 0.96369228
1.31791e-07 0.96369235
1.331906e-07 0.96369241
1.346052e-07 0.96369247
1.360347e-07 0.96369254
1.374795e-07 0.9636926
1.389395e-07 0.96369267
1.404151e-07 0.96369271
1.419064e-07 0.96369278
1.434135e-07 0.96369285
1.449366e-07 0.96369292
1.464759e-07 0.96369299
1.480315e-07 0.96369306
1.496036e-07 0.96369313
1.511925e-07 0.96369321
1.527982e-07 0.96369328
1.54421e-07 0.96369335
1.56061e-07 0.96369343
1.577184e-07 0.9636935
1.593934e-07 0.96369357
1.610862e-07 0.96369365
1.62797e-07 0.96369373
1.64526e-07 0.96369381
1.662733e-07 0.96369389
1.680392e-07 0.96369397
1.698238e-07 0.96369405
1.716274e-07 0.96369413
1.734501e-07 0.96369421
1.752922e-07 0.9636943
1.771539e-07 0.96369438
1.790353e-07 0.96369446
1.809367e-07 0.96369455
1.828584e-07 0.96369463
1.848004e-07 0.96369472
1.86763e-07 0.96369481
1.887465e-07 0.9636949
1.907511e-07 0.96369499
1.927769e-07 0.96369508
1.948243e-07 0.96369517
1.968934e-07 0.96369527
1.989844e-07 0.96369536
2.010977e-07 0.96369543
2.032334e-07 0.96369553
2.053918e-07 0.96369563
2.075732e-07 0.96369573
2.097777e-07 0.96369583
2.120056e-07 0.96369592
2.142572e-07 0.96369603
2.165326e-07 0.96369613
2.188323e-07 0.96369623
2.211564e-07 0.96369633
2.235051e-07 0.96369644
2.258788e-07 0.96369654
2.282777e-07 0.96369666
2.307021e-07 0.96369676
2.331523e-07 0.96369687
2.356284e-07 0.96369698
2.381309e-07 0.96369709
2.406599e-07 0.96369721
2.432158e-07 0.96369732
2.457988e-07 0.96369744
2.484093e-07 0.96369755
2.510475e-07 0.96369767
2.537137e-07 0.96369778
2.564082e-07 0.9636979
2.591314e-07 0.96369803
2.618834e-07 0.96369815
2.646647e-07 0.96369826
2.674756e-07 0.96369838
2.703162e-07 0.96369851
2.731871e-07 0.96369863
2.760884e-07 0.96369876
2.790206e-07 0.96369889
2.819839e-07 0.96369902
2.849786e-07 0.96369915
2.880052e-07 0.96369929
2.910639e-07 0.96369942
2.941551e-07 0.96369956
2.972792e-07 0.9636997
3.004364e-07 0.96369984
3.036271e-07 0.96369998
3.068517e-07 0.96370012
3.101106e-07 0.96370026
3.134041e-07 0.9637004
3.167325e-07 0.96370055
3.200963e-07 0.9637007
3.234959e-07 0.96370083
3.269315e-07 0.96370098
3.304036e-07 0.96370114
3.339126e-07 0.96370129
3.374589e-07 0.96370144
3.410428e-07 0.9637016
3.446648e-07 0.96370176
3.483253e-07 0.96370192
3.520246e-07 0.96370208
3.557632e-07 0.96370224
3.595416e-07 0.96370241
3.6336e-07 0.96370258
3.67219e-07 0.96370274
3.71119e-07 0.96370292
3.750604e-07 0.96370309
3.790437e-07 0.96370326
3.830693e-07 0.96370344
3.871376e-07 0.96370359
3.912491e-07 0.96370377
3.954043e-07 0.96370395
3.996037e-07 0.96370413
4.038476e-07 0.96370431
4.081366e-07 0.96370451
4.124711e-07 0.96370469
4.168517e-07 0.96370488
4.212788e-07 0.96370507
4.25753e-07 0.96370527
4.302746e-07 0.96370546
4.348443e-07 0.96370565
4.394625e-07 0.96370585
4.441297e-07 0.96370606
4.488465e-07 0.96370624
4.536134e-07 0.96370644
4.584309e-07 0.96370665
4.632996e-07 0.96370686
4.6822e-07 0.96370707
4.731927e-07 0.96370728
4.782182e-07 0.9637075
4.83297e-07 0.96370771
4.884298e-07 0.96370793
4.936171e-07 0.96370815
4.988595e-07 0.96370837
5.041575e-07 0.9637086
5.095118e-07 0.96370881
5.14923e-07 0.96370904
5.203917e-07 0.96370927
5.259184e-07 0.96370951
5.315039e-07 0.96370974
5.371486e-07 0.96370998
5.428533e-07 0.96371022
5.486186e-07 0.96371047
5.544451e-07 0.96371071
5.603335e-07 0.96371096
5.662845e-07 0.96371121
5.722986e-07 0.96371144
5.783766e-07 0.9637117
5.845192e-07 0.96371196
5.907269e-07 0.96371222
5.970007e-07 0.96371248
6.03341e-07 0.96371274
6.097487e-07 0.96371301
6.162244e-07 0.96371328
6.22769e-07 0.96371355
6.29383e-07 0.96371381
6.360672e-07 0.96371408
6.428225e-07 0.96371436
6.496495e-07 0.96371465
6.56549e-07 0.96371494
6.635218e-07 0.96371522
6.705686e-07 0.96371552
6.776903e-07 0.9637158
6.848876e-07 0.9637161
6.921613e-07 0.96371638
6.995123e-07 0.96371669
7.069414e-07 0.96371699
7.144493e-07 0.96371729
7.22037e-07 0.96371761
7.297053e-07 0.96371792
7.37455e-07 0.96371823
7.45287e-07 0.96371855
7.532022e-07 0.96371886
7.612015e-07 0.96371918
7.692857e-07 0.96371951
7.774558e-07 0.96371984
7.857127e-07 0.96372017
7.940572e-07 0.96372051
8.024904e-07 0.96372084
8.110131e-07 0.96372117
8.196263e-07 0.96372152
8.28331e-07 0.96372186
8.371282e-07 0.96372222
8.460188e-07 0.96372257
8.550038e-07 0.96372293
8.640842e-07 0.96372329
8.732611e-07 0.96372364
8.825354e-07 0.963724
8.919082e-07 0.96372438
9.013806e-07 0.96372475
9.109536e-07 0.96372512
9.206282e-07 0.9637255
9.304056e-07 0.96372589
9.402868e-07 0.96372625
9.50273e-07 0.96372665
9.603652e-07 0.96372704
9.705646e-07 0.96372743
9.808724e-07 0.96372784
9.912896e-07 0.96372824
1.001817e-06 0.96372863
1.012457e-06 0.96372904
1.02321e-06 0.96372946
1.034077e-06 0.96372987
1.045059e-06 0.96373029
1.056158e-06 0.9637307
1.067374e-06 0.96373113
1.07871e-06 0.96373156
1.090167e-06 0.96373199
1.101745e-06 0.96373243
1.113445e-06 0.96373287
1.125271e-06 0.9637333
1.137221e-06 0.96373375
1.149299e-06 0.9637342
1.161505e-06 0.96373466
1.173841e-06 0.96373512
1.186307e-06 0.96373557
1.198906e-06 0.96373604
1.211639e-06 0.96373651
1.224507e-06 0.96373699
1.237512e-06 0.96373747
1.250654e-06 0.96373793
1.263937e-06 0.96373841
1.27736e-06 0.96373891
1.290926e-06 0.9637394
1.304636e-06 0.96373988
1.318492e-06 0.96374038
1.332495e-06 0.96374089
1.346646e-06 0.9637414
1.360948e-06 0.96374189
1.375402e-06 0.96374241
1.390009e-06 0.96374293
1.404772e-06 0.96374346
1.419691e-06 0.96374398
1.434768e-06 0.9637445
1.450006e-06 0.96374504
1.465406e-06 0.96374557
1.480969e-06 0.96374612
1.496697e-06 0.96374665
1.512593e-06 0.9637472
1.528657e-06 0.96374776
1.544892e-06 0.9637483
1.561299e-06 0.96374886
1.577881e-06 0.96374943
1.594638e-06 0.96375
1.611574e-06 0.96375056
1.628689e-06 0.96375114
1.645986e-06 0.96375172
1.663467e-06 0.96375231
1.681134e-06 0.96375288
1.698988e-06 0.96375347
1.717032e-06 0.96375407
1.735268e-06 0.96375465
1.753697e-06 0.96375526
1.772322e-06 0.96375587
1.791144e-06 0.96375646
1.810167e-06 0.96375708
1.829391e-06 0.9637577
1.84882e-06 0.96375831
1.868455e-06 0.96375894
1.888299e-06 0.96375957
1.908353e-06 0.9637602
1.928621e-06 0.96376082
1.949103e-06 0.96376146
1.969803e-06 0.96376209
1.990723e-06 0.96376274
2.011865e-06 0.96376339
2.033232e-06 0.96376403
2.054826e-06 0.96376469
2.076649e-06 0.96376535
2.098703e-06 0.963766
2.120992e-06 0.96376667
2.143518e-06 0.96376734
2.166283e-06 0.963768
2.18929e-06 0.96376867
2.212541e-06 0.96376935
2.236039e-06 0.96377002
2.259786e-06 0.96377071
2.283786e-06 0.96377138
2.30804e-06 0.96377207
2.332553e-06 0.96377277
2.357325e-06 0.96377345
2.382361e-06 0.96377415
2.407662e-06 0.96377483
2.433232e-06 0.96377554
2.459074e-06 0.96377623
2.48519e-06 0.96377694
2.511584e-06 0.96377765
2.538258e-06 0.96377835
2.565215e-06 0.96377907
2.592458e-06 0.96377977
2.619991e-06 0.96378049
2.647816e-06 0.96378119
2.675937e-06 0.96378192
2.704357e-06 0.96378262
2.733078e-06 0.96378334
2.762104e-06 0.96378407
2.791438e-06 0.96378478
2.821084e-06 0.96378551
2.851045e-06 0.96378622
2.881324e-06 0.96378695
2.911925e-06 0.96378766
2.942851e-06 0.9637884
2.974105e-06 0.96378911
3.005691e-06 0.96378984
3.037612e-06 0.96379056
3.069873e-06 0.96379127
3.102476e-06 0.963792
3.135425e-06 0.96379271
3.168724e-06 0.96379344
3.202377e-06 0.96379415
3.236388e-06 0.96379488
3.270759e-06 0.96379559
3.305496e-06 0.96379631
3.340601e-06 0.96379701
3.37608e-06 0.96379771
3.411935e-06 0.96379843
3.448171e-06 0.96379913
3.484792e-06 0.96379984
3.521801e-06 0.96380053
3.559204e-06 0.96380122
3.597004e-06 0.96380192
3.635205e-06 0.9638026
3.673812e-06 0.9638033
3.71283e-06 0.96380397
3.752261e-06 0.96380464
3.792111e-06 0.96380531
3.832385e-06 0.96380598
3.873086e-06 0.96380662
3.91422e-06 0.96380729
3.95579e-06 0.96380793
3.997802e-06 0.96380856
4.04026e-06 0.9638092
4.083169e-06 0.96380982
4.126534e-06 0.96381043
4.170359e-06 0.96381103
4.214649e-06 0.96381165
4.25941e-06 0.96381222
4.304647e-06 0.9638128
4.350364e-06 0.96381337
4.396566e-06 0.96381394
4.443259e-06 0.96381448
4.490448e-06 0.96381501
4.538138e-06 0.96381553
4.586335e-06 0.96381606
4.635043e-06 0.96381655
4.684269e-06 0.96381704
4.734017e-06 0.96381751
4.784294e-06 0.96381796
4.835105e-06 0.96381842
4.886456e-06 0.96381884
4.938351e-06 0.96381924
4.990798e-06 0.96381964
5.043802e-06 0.96382001
5.097369e-06 0.96382037
5.151505e-06 0.9638207
5.206216e-06 0.96382102
5.261508e-06 0.96382133
5.317387e-06 0.96382161
5.373859e-06 0.96382186
5.430931e-06 0.96382209
5.48861e-06 0.9638223
5.546901e-06 0.96382248
5.605811e-06 0.96382265
5.665346e-06 0.96382278
5.725514e-06 0.96382289
5.786321e-06 0.96382297
5.847774e-06 0.96382302
5.909879e-06 0.96382305
5.972644e-06 0.96382304
6.036076e-06 0.963823
6.100181e-06 0.96382293
6.164967e-06 0.96382283
6.230441e-06 0.96382269
6.29661e-06 0.96382252
6.363482e-06 0.96382229
6.431065e-06 0.96382204
6.499365e-06 0.96382176
6.56839e-06 0.96382143
6.638149e-06 0.96382107
6.708648e-06 0.96382066
6.779896e-06 0.96382021
6.851901e-06 0.9638197
6.924671e-06 0.96381916
6.998213e-06 0.96381857
7.072537e-06 0.96381793
7.147649e-06 0.96381724
7.22356e-06 0.96381648
7.300277e-06 0.96381569
7.377808e-06 0.96381484
7.456163e-06 0.96381394
7.53535e-06 0.96381295
7.615378e-06 0.96381194
7.696256e-06 0.96381085
7.777993e-06 0.96380969
7.860598e-06 0.96380847
7.94408e-06 0.9638072
8.028449e-06 0.96380583
8.113714e-06 0.96380441
8.199884e-06 0.96380291
8.28697e-06 0.96380134
8.37498e-06 0.96379969
8.463925e-06 0.96379797
8.553815e-06 0.96379617
8.644659e-06 0.96379426
8.736469e-06 0.9637923
8.829253e-06 0.96379022
8.923023e-06 0.96378806
9.017788e-06 0.96378582
9.11356e-06 0.96378347
9.210349e-06 0.96378105
9.308166e-06 0.9637785
9.407022e-06 0.96377587
9.506928e-06 0.96377311
9.607895e-06 0.96377025
9.709934e-06 0.9637673
9.813057e-06 0.96376421
9.917275e-06 0.96376101
1.00226e-05 0.96375768
1.012904e-05 0.96375426
1.023662e-05 0.96375069
1.034533e-05 0.96374698
1.04552e-05 0.96374316
1.056624e-05 0.9637392
1.067846e-05 0.9637351
1.079187e-05 0.96373085
1.090648e-05 0.96372645
1.102231e-05 0.9637219
1.113937e-05 0.9637172
1.125768e-05 0.96371235
1.137724e-05 0.96370732
1.149807e-05 0.96370213
1.162018e-05 0.96369678
1.174359e-05 0.96369125
1.186831e-05 0.96368553
1.199436e-05 0.96367964
1.212174e-05 0.96367356
1.225048e-05 0.96366728
1.238058e-05 0.96366081
1.251207e-05 0.96365414
1.264495e-05 0.96364724
1.277925e-05 0.96364015
1.291497e-05 0.96363284
1.305213e-05 0.9636253
1.319074e-05 0.96361752
1.333084e-05 0.96360952
1.347241e-05 0.96360128
1.361549e-05 0.96359279
1.37601e-05 0.96358405
1.390623e-05 0.96357506
1.405392e-05 0.96356579
1.420318e-05 0.96355626
1.435402e-05 0.96354645
1.450647e-05 0.96353636
1.466053e-05 0.96352596
1.481623e-05 0.96351529
1.497358e-05 0.96350429
1.513261e-05 0.963493
1.529332e-05 0.96348137
1.545574e-05 0.96346942
1.561989e-05 0.96345715
1.578578e-05 0.96344452
1.595343e-05 0.96343153
1.612286e-05 0.96341819
1.629409e-05 0.9634045
1.646714e-05 0.96339041
1.664202e-05 0.96337593
1.681877e-05 0.96336107
1.699739e-05 0.96334579
1.717791e-05 0.96333011
1.736034e-05 0.963314
1.754471e-05 0.96329745
1.773104e-05 0.96328047
1.791935e-05 0.96326303
1.810966e-05 0.96324513
1.8302e-05 0.96322674
1.849637e-05 0.96320786
1.869281e-05 0.9631885
1.889133e-05 0.96316862
1.909196e-05 0.96314823
1.929473e-05 0.96312728
1.949964e-05 0.96310581
1.970674e-05 0.96308377
1.991603e-05 0.96306115
2.012754e-05 0.96303795
2.03413e-05 0.96301415
2.055734e-05 0.96298974
2.077566e-05 0.9629647
2.099631e-05 0.96293901
2.121929e-05 0.96291269
2.144465e-05 0.96288568
2.16724e-05 0.96285798
2.190257e-05 0.96282957
2.213518e-05 0.96280047
2.237026e-05 0.96277062
2.260784e-05 0.96274001
2.284795e-05 0.96270864
2.30906e-05 0.96267648
2.333583e-05 0.96264351
2.358366e-05 0.96260972
2.383413e-05 0.9625751
2.408726e-05 0.96253961
2.434307e-05 0.96250322
2.46016e-05 0.96246595
2.486288e-05 0.96242776
2.512693e-05 0.96238863
2.539379e-05 0.96234852
2.566348e-05 0.96230744
2.593604e-05 0.96226533
2.621149e-05 0.96222222
2.648986e-05 0.96217804
2.677119e-05 0.96213279
2.705551e-05 0.96208643
2.734285e-05 0.96203895
2.763324e-05 0.96199031
2.792672e-05 0.96194051
2.822331e-05 0.96188949
2.852305e-05 0.96183724
2.882597e-05 0.96178374
2.913211e-05 0.96172895
2.944151e-05 0.96167284
2.975419e-05 0.96161539
3.007019e-05 0.96155655
3.038954e-05 0.96149631
3.071229e-05 0.96143465
3.103846e-05 0.9613715
3.13681e-05 0.96130687
3.170124e-05 0.9612407
3.203792e-05 0.96117295
3.237818e-05 0.96110359
3.272204e-05 0.96103262
3.306956e-05 0.96095995
3.342077e-05 0.96088557
3.377571e-05 0.96080943
3.413442e-05 0.96073153
3.449694e-05 0.96065178
3.486331e-05 0.96057017
3.523357e-05 0.96048663
3.560776e-05 0.96040115
3.598593e-05 0.96031368
3.636811e-05 0.96022417
3.675435e-05 0.96013256
3.71447e-05 0.96003884
3.753919e-05 0.95994295
3.793787e-05 0.95984481
3.834078e-05 0.95974441
3.874797e-05 0.95964169
3.915949e-05 0.9595366
3.957538e-05 0.95942907
3.999568e-05 0.95931907
4.042045e-05 0.95920653
4.084973e-05 0.95909142
4.128357e-05 0.95897366
4.172201e-05 0.9588532
4.216511e-05 0.95872999
4.261292e-05 0.95860394
4.306548e-05 0.95847502
4.352285e-05 0.95834316
4.398508e-05 0.9582083
4.445222e-05 0.95807036
4.492432e-05 0.95792928
4.540143e-05 0.957785
4.588361e-05 0.95763745
4.637091e-05 0.95748656
4.686338e-05 0.95733225
4.736109e-05 0.95717445
4.786408e-05 0.9570131
4.837241e-05 0.95684809
4.888614e-05 0.95667938
4.940533e-05 0.95650685
4.993003e-05 0.95633047
5.046031e-05 0.95615011
5.099621e-05 0.9559657
5.153781e-05 0.95577718
5.208516e-05 0.95558443
5.263832e-05 0.95538737
5.319736e-05 0.95518592
5.376233e-05 0.95497998
5.433331e-05 0.95476944
5.491034e-05 0.95455423
5.549351e-05 0.95433422
5.608287e-05 0.95410935
5.667849e-05 0.95387947
5.728043e-05 0.95364451
5.788877e-05 0.95340435
5.850357e-05 0.95315888
5.91249e-05 0.95290801
5.975283e-05 0.95265158
6.038742e-05 0.95238954
6.102876e-05 0.95212171
6.16769e-05 0.95184802
6.233193e-05 0.9515683
6.299392e-05 0.95128247
6.366294e-05 0.95099037
6.433906e-05 0.95069189
6.502236e-05 0.95038689
6.571292e-05 0.95007525
6.641081e-05 0.94975682
6.711612e-05 0.94943146
6.782892e-05 0.94909901
6.854928e-05 0.94875937
6.92773e-05 0.94841237
7.001305e-05 0.94805786
7.075661e-05 0.94769568
7.150807e-05 0.94732568
7.226751e-05 0.9469477
7.303502e-05 0.94656159
7.381067e-05 0.94616719
7.459457e-05 0.9457643
7.538679e-05 0.94535278
7.618742e-05 0.94493244
7.699656e-05 0.94450311
7.781429e-05 0.94406462
7.86407e-05 0.94361677
7.947589e-05 0.94315938
8.031995e-05 0.94269228
8.117298e-05 0.94221525
8.203506e-05 0.94172812
8.290631e-05 0.94123067
8.37868e-05 0.94072269
8.467664e-05 0.94020402
8.557594e-05 0.93967441
8.648478e-05 0.93913365
8.740328e-05 0.93858153
8.833153e-05 0.93801783
8.926965e-05 0.93744234
9.021772e-05 0.93685481
9.117586e-05 0.93625503
9.214418e-05 0.93564275
9.312278e-05 0.93501775
9.411178e-05 0.93437978
9.511128e-05 0.93372856
9.612139e-05 0.93306392
9.714224e-05 0.93238553
9.817392e-05 0.93169316
9.921656e-05 0.93098657
0.0001002703 0.93026544
0.0001013352 0.92952958
0.0001024114 0.92877865
0.000103499 0.9280124
0.0001045982 0.92723056
0.0001057091 0.92643284
0.0001068318 0.92561894
0.0001079664 0.92478857
0.000109113 0.92394144
0.0001102718 0.92307725
0.0001114429 0.9221957
0.0001126265 0.92129647
0.0001138226 0.92037928
0.0001150315 0.91944377
0.0001162531 0.91848964
0.0001174878 0.91751657
0.0001187356 0.91652424
0.0001199966 0.91551231
0.000121271 0.91448042
0.0001225589 0.91342829
0.0001238605 0.91235553
0.000125176 0.91126181
0.0001265054 0.9101468
0.0001278489 0.90901012
0.0001292067 0.90785141
0.0001305789 0.90667035
0.0001319657 0.90546654
0.0001333672 0.90423964
0.0001347836 0.90298925
0.0001362151 0.90171503
0.0001376617 0.90041658
0.0001391238 0.89909355
0.0001406013 0.89774554
0.0001420945 0.89637221
0.0001436036 0.89497308
0.0001451288 0.89354786
0.0001466701 0.89209611
0.0001482278 0.89061746
0.000149802 0.88911151
0.0001513929 0.88757786
0.0001530008 0.88601613
0.0001546257 0.88442594
0.0001562679 0.8828068
0.0001579275 0.88115842
0.0001596047 0.87948037
0.0001612998 0.87777221
0.0001630129 0.87603355
0.0001647441 0.87426405
0.0001664937 0.87246324
0.000168262 0.87063077
0.000170049 0.86876619
0.0001718549 0.86686915
0.0001736801 0.86493923
0.0001755246 0.86297604
0.0001773888 0.86097922
0.0001792727 0.85894833
0.0001811766 0.85688301
0.0001831008 0.85478286
0.0001850454 0.85264755
0.0001870106 0.85047659
0.0001889968 0.84826972
0.000191004 0.84602655
0.0001930325 0.84374669
0.0001950826 0.8414298
0.0001971544 0.83907552
0.0001992483 0.83668348
0.0002013643 0.83425339
0.0002035029 0.8317849
0.0002056642 0.82927766
0.0002078484 0.82673136
0.0002100558 0.82414572
0.0002122867 0.8215204
0.0002145412 0.81885515
0.0002168197 0.81614968
0.0002191224 0.81340369
0.0002214496 0.81061698
0.0002238015 0.80778923
0.0002261783 0.80492024
0.0002285804 0.8020098
0.000231008 0.79905767
0.0002334614 0.79606366
0.0002359408 0.79302765
0.0002384466 0.78994934
0.000240979 0.7868287
0.0002435383 0.78366551
0.0002461247 0.78045968
0.0002487387 0.77721111
0.0002513803 0.77391969
0.0002540501 0.77058536
0.0002567482 0.76720808
0.0002594749 0.76378779
0.0002622307 0.7603245
0.0002650156 0.75681824
0.0002678302 0.75326893
0.0002706746 0.74967673
0.0002735493 0.74604163
0.0002764545 0.74236376
0.0002793905 0.73864319
0.0002823578 0.73488008
0.0002853565 0.73107459
0.0002883871 0.72722687
0.0002914498 0.72333717
0.0002945451 0.71940569
0.0002976733 0.7154326
0.0003008347 0.71141835
0.0003040297 0.70736306
0.0003072586 0.70326706
0.0003105218 0.69913093
0.0003138196 0.69495475
0.0003171525 0.69073907
0.0003205207 0.68648438
0.0003239248 0.68219098
0.000327365 0.67785935
0.0003308417 0.6734902
0.0003343554 0.66908383
0.0003379063 0.66464093
0.000341495 0.66016199
0.0003451218 0.65564775
0.0003487871 0.65109862
0.0003524914 0.64651556
0.0003562349 0.64189893
0.0003600183 0.63724975
0.0003638418 0.63256858
0.0003677059 0.62785621
0.0003716111 0.62311335
0.0003755577 0.61834097
0.0003795463 0.61353986
0.0003835772 0.60871078
0.0003876509 0.60385471
0.0003917679 0.59897246
0.0003959286 0.59406506
0.0004001335 0.58913336
0.000404383 0.58417831
0.0004086777 0.57920106
0.000413018 0.57420241
0.0004174044 0.56918356
0.0004218374 0.56414542
0.0004263175 0.55908909
0.0004308451 0.55401565
0.0004354208 0.54892616
0.0004400451 0.54382179
0.0004447186 0.53870351
0.0004494416 0.53357261
0.0004542149 0.52843016
0.0004590388 0.52327734
0.0004639139 0.51811521
0.0004688408 0.51294502
0.0004738201 0.50776798
0.0004788522 0.5025851
0.0004839378 0.49739779
0.0004890774 0.49220705
0.0004942716 0.48701419
0.0004995209 0.4818204
0.000504826 0.47662684
0.0005101874 0.47143466
0.0005156058 0.46624509
0.0005210817 0.46105934
0.0005266157 0.45587866
0.0005322086 0.45070405
0.0005378608 0.44553682
0.0005435731 0.4403782
0.000549346 0.43522919
0.0005551803 0.43009102
0.0005610765 0.42496484
0.0005670353 0.41985178
0.0005730574 0.41475298
0.0005791435 0.40966951
0.0005852942 0.40460247
0.0005915102 0.39955292
0.0005977922 0.39452201
0.000604141 0.38951062
0.0006105572 0.38452001
0.0006170415 0.37955107
0.0006235947 0.37460472
0.0006302175 0.36968206
0.0006369106 0.36478402
0.0006436748 0.35991143
0.0006505109 0.35506533
0.0006574195 0.35024652
0.0006644015 0.34545596
0.0006714577 0.34069443
0.0006785888 0.33596282
0.0006857957 0.33126179
0.000693079 0.32659227
0.0007004398 0.32195488
0.0007078787 0.3173504
0.0007153966 0.31277955
0.0007229944 0.30824301
0.0007306728 0.30374137
0.0007384328 0.29927528
0.0007462752 0.29484531
0.0007542009 0.29045209
0.0007622108 0.28609609
0.0007703057 0.28177792
0.0007784866 0.27749799
0.0007867544 0.27325677
0.00079511 0.26905477
0.0008035544 0.26489234
0.0008120884 0.26076987
0.0008207131 0.25668774
0.0008294293 0.2526463
0.0008382381 0.24864582
0.0008471405 0.24468664
0.0008561374 0.24076899
0.0008652299 0.23689309
0.0008744189 0.23305919
0.0008837056 0.22926746
0.0008930908 0.22551808
0.0009025758 0.22181121
0.0009121614 0.2181469
0.0009218489 0.21452534
0.0009316392 0.21094654
0.0009415336 0.2074106
0.000951533 0.20391753
0.0009616386 0.20046733
0.0009718515 0.19706013
0.0009821729 0.1936957
0.0009926039 0.19037408
0.001003146 0.18709524
0.001013799 0.18385915
0.001024566 0.18066556
0.001035448 0.17751454
0.001046444 0.17440581
0.001057558 0.17133928
0.00106879 0.16831482
0.001080141 0.16533229
0.001091612 0.16239136
0.001103205 0.1594919
0.001114922 0.15663375
0.001126763 0.15381664
0.001138729 0.15104029
0.001150823 0.14830452
0.001163045 0.14560901
0.001175397 0.14295353
0.00118788 0.14033775
0.001200496 0.13776142
0.001213245 0.13522424
0.001226131 0.13272587
0.001239152 0.13026599
0.001252313 0.12784432
0.001265613 0.12546047
0.001279054 0.1231141
0.001292638 0.12080494
0.001306366 0.11853256
0.00132024 0.11629665
0.001334262 0.11409677
0.001348432 0.11193263
0.001362753 0.10980385
0.001377226 0.10771001
0.001391852 0.10565077
0.001406634 0.10362577
0.001421573 0.10163453
0.001436671 0.099676724
0.001451929 0.097751995
0.001467349 0.095859903
0.001482932 0.094000058
0.001498682 0.092172057
0.001514598 0.090375527
0.001530684 0.088610077
0.00154694 0.086875268
0.001563369 0.08517074
0.001579973 0.083496071
0.001596752 0.081850873
0.001613711 0.080234771
0.001630849 0.078647335
0.001648169 0.077088169
0.001665673 0.075556904
0.001683363 0.074053137
0.001701241 0.072576466
0.001719309 0.071126519
0.001737568 0.069702896
0.001756022 0.068305201
0.001774671 0.066933076
0.001793519 0.065586113
0.001812567 0.064263965
0.001831817 0.062966208
0.001851271 0.061692518
0.001870933 0.060442489
0.001890803 0.05921577
0.001910883 0.058011985
0.001931178 0.056830775
0.001951687 0.0556718
0.001972415 0.054534675
0.001993363 0.053419049
0.002014533 0.052324598
0.002035928 0.051250962
0.00205755 0.050197799
0.002079402 0.049164771
0.002101486 0.048151526
0.002123805 0.047157771
0.00214636 0.046183141
0.002169155 0.045227326
0.002192192 0.04429002
0.002215474 0.043370883
0.002239003 0.042469614
0.002262782 0.041585914
0.002286814 0.040719458
0.002311101 0.039869961
0.002335645 0.039037117
0.002360451 0.038220638
0.002385519 0.03742023
0.002410854 0.036635611
0.002436459 0.035866504
0.002462335 0.035112624
0.002488485 0.034373703
0.002514914 0.03364947
0.002541623 0.032939655
0.002568616 0.032243998
0.002595896 0.031562243
0.002623465 0.030894127
0.002651327 0.030239412
0.002679485 0.029597846
0.002707942 0.028969191
0.002736701 0.028353193
0.002765766 0.027749629
0.00279514 0.027158264
0.002824825 0.026578869
0.002854826 0.026011221
0.002885145 0.025455098
0.002915786 0.024910279
0.002946753 0.024376555
0.002978048 0.023853713
0.003009676 0.023341544
0.00304164 0.022839849
0.003073943 0.022348418
0.003106589 0.021867072
0.003139582 0.021395601
0.003172926 0.020933822
0.003206623 0.020481542
0.003240679 0.020038584
0.003275096 0.019604759
0.003309879 0.019179906
0.003345031 0.018763826
0.003380556 0.018356365
0.003416459 0.017957357
0.003452743 0.017566625
0.003489412 0.01718401
0.003526471 0.016809354
0.003563923 0.016442493
0.003601773 0.016083284
0.003640025 0.015731575
0.003678684 0.015387206
0.003717752 0.015050047
0.003757236 0.014719938
0.003797139 0.014396752
0.003837466 0.014080341
0.003878222 0.013770575
0.00391941 0.013467323
0.003961035 0.013170451
0.004003103 0.01287983
0.004045617 0.012595334
0.004088583 0.012316846
0.004132005 0.012044237
0.004175888 0.011777392
0.004220238 0.011516194
0.004265058 0.011260528
0.004310354 0.011010285
0.004356132 0.010765348
0.004402395 0.010525618
0.00444915 0.010290985
0.004496402 0.010061341
0.004544155 0.009836589
0.004592416 0.0096166281
0.004641189 0.0094013599
0.00469048 0.0091906901
0.004740294 0.0089845225
0.004790638 0.0087827655
0.004841516 0.0085853284
0.004892934 0.0083921204
0.004944899 0.0082030594
0.004997416 0.008018053
0.00505049 0.0078370239
0.005104128 0.0076598853
0.005158335 0.0074865603
0.005213119 0.0073169697
0.005268484 0.0071510344
0.005324437 0.0069886769
0.005380984 0.0068298287
0.005438132 0.0066744107
0.005495887 0.0065223569
0.005554255 0.0063735942
0.005613243 0.0062280535
0.005672858 0.0060856689
0.005733106 0.0059463751
0.005793993 0.005810107
0.005855527 0.0056768014
0.005917715 0.0055463965
0.005980563 0.0054188311
0.006044079 0.0052940447
0.006108269 0.0051719827
0.006173141 0.0050525827
0.006238702 0.004935795
0.006304959 0.004821558
0.00637192 0.0047098231
0.006439592 0.0046005359
0.006507982 0.0044936448
0.006577099 0.0043890977
0.00664695 0.0042868495
0.006717543 0.0041868468
0.006788886 0.0040890458
0.006860986 0.0039933977
0.006933852 0.0038998574
0.007007492 0.0038083815
0.007081914 0.0037189249
0.007157126 0.003631445
0.007233138 0.0035459002
0.007309956 0.003462249
0.00738759 0.003380452
0.007466049 0.0033004689
0.007545341 0.0032222615
0.007625475 0.0031457917
0.00770646 0.0030710225
0.007788305 0.0029979183
0.00787102 0.0029264429
0.007954613 0.0028565622
0.008039094 0.0027882411
0.008124472 0.0027214474
0.008210756 0.0026561481
0.008297957 0.0025923097
0.008386084 0.0025299036
0.008475147 0.0024688967
0.008565156 0.0024092606
0.008656121 0.0023509647
0.008748052 0.0022939816
0.00884096 0.0022382817
0.008934854 0.002183838
0.009029745 0.0021306237
0.009125644 0.002078612
0.009222561 0.0020277769
0.009320508 0.0019780932
0.009419495 0.001929536
0.009519533 0.0018820817
0.009620634 0.0018357051
0.009722808 0.0017903837
0.009826068 0.0017460951
0.009930424 0.001702816
0.01003589 0.0016605247
0.01014247 0.0016192009
0.01025019 0.0015788225
0.01035905 0.0015393695
0.01046907 0.001500821
0.01058025 0.0014631581
0.01069262 0.0014263613
0.01080618 0.0013904122
0.01092094 0.0013552918
0.01103693 0.0013209821
0.01115414 0.0012874656
0.0112726 0.0012547251
0.01139232 0.0012227433
0.01151331 0.0011915039
0.01163559 0.0011609906
0.01175916 0.0011311877
0.01188405 0.0011020789
0.01201026 0.00107365
0.01213781 0.0010458858
0.01226672 0.0010187711
0.012397 0.00099229212
0.01252866 0.00096643507
0.01266172 0.00094118613
0.01279619 0.00091653186
0.01293209 0.00089245924
0.01306943 0.00086895487
0.01320823 0.00084600744
0.01334851 0.0008236035
0.01349028 0.00080173173
0.01363355 0.00078037995
0.01377834 0.00075953671
0.01392467 0.00073919127
0.01407256 0.00071933182
0.01422201 0.00069994851
0.01437305 0.0006810298
0.0145257 0.00066256582
0.01467997 0.0006445467
0.01483587 0.00062696231
0.01499344 0.00060980294
0.01515267 0.00059305903
0.0153136 0.00057672163
0.01547623 0.00056078137
0.0156406 0.00054522955
0.01580671 0.00053005728
0.01597458 0.00051525627
0.01614423 0.00050081808
0.01631569 0.00048673482
0.01648897 0.00047299827
0.01666409 0.00045960071
0.01684107 0.00044653446
0.01701992 0.0004337923
0.01720068 0.00042136664
0.01738336 0.0004092506
0.01756798 0.00039743702
0.01775455 0.00038591893
0.01794311 0.00037468997
0.01813368 0.00036374357
0.01832626 0.00035307302
0.01852089 0.00034267244
0.01871759 0.00033253553
0.01891638 0.00032265622
0.01911728 0.00031302878
0.01932031 0.0003036474
0.0195255 0.00029450644
0.01973286 0.00028560055
0.01994243 0.00027692416
0.02015423 0.00026847226
0.02036827 0.00026023952
0.02058459 0.00025222104
0.02080321 0.00024441172
0.02102415 0.000236807
0.02124743 0.00022940205
0.02147308 0.00022219217
0.02170114 0.00021517304
0.02193161 0.00020834015
0.02216453 0.00020168924
0.02239992 0.00019521601
0.02263782 0.0001889165
0.02287824 0.00018278651
0.02312122 0.0001768222
0.02336677 0.00017101964
0.02361493 0.00016537516
0.02386573 0.00015988501
0.0241192 0.00015454557
0.02437535 0.00014935334
0.02463422 0.00014430494
0.02489585 0.00013939684
0.02516025 0.00013462584
0.02542746 0.00012998866
0.02569751 0.00012548216
0.02597043 0.00012110335
0.02624624 0.00011684908
0.02652498 0.00011271646
0.02680669 0.00010870258
0.02709138 0.00010480462
0.0273791 0.00010101989
0.02766988 9.7345603e-05
0.02796374 9.3779119e-05
0.02826073 9.031788e-05
0.02856087 8.6959402e-05
0.02886419 8.3701149e-05
0.02917074 8.0540788e-05
0.02948054 7.7475881e-05
0.02979364 7.4504179e-05
0.03011006 7.162336e-05
0.03042984 6.8831343e-05
0.03075301 6.6125863e-05
0.03107962 6.3504815e-05
0.03140969 6.0966165e-05
0.03174328 5.8507948e-05
0.0320804 5.6128139e-05
0.03242111 5.3824773e-05
0.03276543 5.1596087e-05
0.03311341 4.9440078e-05
0.03346508 4.7355124e-05
0.0338205 4.5339376e-05
0.03417968 4.3391092e-05
0.03454268 4.1508656e-05
0.03490954 3.9690372e-05
0.03528029 3.7934657e-05
0.03565498 3.6239959e-05
0.03603364 3.4604735e-05
0.03641633 3.3027469e-05
0.03680309 3.1506715e-05
0.03719395 3.004103e-05
0.03758896 2.8629023e-05
0.03798817 2.7269334e-05
0.03839162 2.5960609e-05
0.03879935 2.4701548e-05
0.03921141 2.3490884e-05
0.03962785 2.2327361e-05
0.04004871 2.1209761e-05
0.04047404 2.0136902e-05
0.04090389 1.9107607e-05
0.0413383 1.8120753e-05
0.04177733 1.7175214e-05
0.04222102 1.6269923e-05
0.04266942 1.5403799e-05
0.04312258 1.4575823e-05
0.04358056 1.3784969e-05
0.0440434 1.3030259e-05
0.04451116 1.2310718e-05
0.04498388 1.1625407e-05
0.04546163 1.0973404e-05
0.04594444 1.0353805e-05
0.04643239 9.7657316e-06
0.04692552 9.2083184e-06
0.04742388 8.6807347e-06
0.04792754 8.1821588e-06
0.04843655 7.7117835e-06
0.04895096 7.2688282e-06
0.04947084 6.8525301e-06
0.04999623 6.4621403e-06
0.05052721 6.0969314e-06
0.05106383 5.756191e-06
0.05160614 5.4392223e-06
0.05215422 5.1453464e-06
0.05270811 4.8738976e-06
0.05326789 4.6242346e-06
0.05383361 4.3957173e-06
0.05440535 4.187731e-06
0.05498315 3.9996718e-06
0.05556709 3.8309531e-06
0.05615723 3.6809961e-06
0.05675364 3.5492416e-06
0.05735638 3.4351408e-06
0.05796553 3.3381559e-06
0.05858114 3.2577683e-06
0.05920329 3.1934644e-06
0.05983205 3.144747e-06
0.06046749 3.1111308e-06
0.06110967 3.0921397e-06
0.06175868 3.0873106e-06
0.06241458 3.0961907e-06
0.06307744 3.1183395e-06
0.06374735 3.153325e-06
0.06442437 3.2007267e-06
0.06510857 3.2601337e-06
0.06580005 3.3311444e-06
0.06649887 3.4133693e-06
0.06720511 3.5064247e-06
0.06791885 3.6099388e-06
0.06864017 3.7235479e-06
0.06936915 3.8468971e-06
0.07010588 3.97964e-06
0.07085043 4.1214378e-06
0.07160288 4.2719619e-06
0.07236333 4.4308885e-06
0.07313185 4.5979047e-06
0.07390854 4.7727039e-06
0.07469347 4.9549863e-06
0.07548674 5.1444606e-06
0.07628844 5.3408419e-06
0.07709865 5.5438513e-06
0.07791746 5.7532191e-06
0.07874497 5.9686797e-06
0.07958127 6.1899746e-06
0.08042645 6.4168527e-06
0.08128061 6.6490676e-06
0.08214383 6.8863814e-06
0.08301623 7.128557e-06
0.08389789 7.3753652e-06
0.08478892 7.6265833e-06
0.0856894 7.8820032e-06
0.08659945 8.1414019e-06
0.08751917 8.4045761e-06
0.08844865 8.6713191e-06
0.08938801 8.9414443e-06
0.09033734 9.2147551e-06
0.09129675 9.4910547e-06
0.09226636 9.7701718e-06
0.09324626 1.0051921e-05
0.09423656 1.0336132e-05
0.09523739 1.0622637e-05
0.09624884 1.0911257e-05
0.09727104 1.1201841e-05
0.09830409 1.1494233e-05
0.09934811 1.178827e-05
0.1004032 1.2083803e-05
0.1014695 1.2380684e-05
0.1025472 1.267878e-05
0.1036363 1.2977932e-05
0.1047369 1.3278022e-05
0.1058493 1.3578902e-05
0.1069734 1.3880447e-05
0.1081095 1.4182534e-05
0.1092577 1.4485025e-05
0.110418 1.4787814e-05
0.1115907 1.5090766e-05
0.1127758 1.5393779e-05
0.1139736 1.5696735e-05
0.115184 1.5999509e-05
0.1164073 1.6302013e-05
0.1176436 1.660413e-05
0.118893 1.6905757e-05
0.1201557 1.7206794e-05
0.1214318 1.750714e-05
0.1227214 1.7806696e-05
0.1240248 1.8105367e-05
0.1253419 1.8403067e-05
0.1266731 1.8699695e-05
0.1280184 1.8995163e-05
0.129378 1.928939e-05
0.1307521 1.9582287e-05
0.1321407 1.9873762e-05
0.1335441 2.0163749e-05
0.1349624 2.0452147e-05
0.1363957 2.0738891e-05
0.1378443 2.1023897e-05
0.1393082 2.1307094e-05
0.1407877 2.1588405e-05
0.1422829 2.1867746e-05
0.143794 2.2145057e-05
0.1453212 2.2420272e-05
0.1468645 2.2693293e-05
0.1484243 2.296408e-05
0.1500006 2.3232551e-05

T-> t gamma:

1.000049e-10 0.027324734
1.01067e-10 0.027324734
1.021404e-10 0.027324734
1.032251e-10 0.027324734
1.043214e-10 0.027324734
1.054293e-10 0.027324734
1.06549e-10 0.027324734
1.076806e-10 0.027324734
1.088242e-10 0.027324734
1.0998e-10 0.027324734
1.11148e-10 0.027324734
1.123284e-10 0.027324734
1.135214e-10 0.027324734
1.14727e-10 0.027324734
1.159455e-10 0.027324734
1.171769e-10 0.027324734
1.184213e-10 0.027324734
1.19679e-10 0.027324734
1.2095e-10 0.027324734
1.222346e-10 0.027324734
1.235327e-10 0.027324734
1.248447e-10 0.027324734
1.261706e-10 0.027324734
1.275106e-10 0.027324734
1.288648e-10 0.027324734
1.302333e-10 0.027324734
1.316165e-10 0.027324734
1.330143e-10 0.027324734
1.344269e-10 0.027324734
1.358546e-10 0.027324734
1.372974e-10 0.027324734
1.387556e-10 0.027324734
1.402292e-10 0.027324734
1.417185e-10 0.027324734
1.432236e-10 0.027324734
1.447447e-10 0.027324734
1.462819e-10 0.027324734
1.478355e-10 0.027324734
1.494055e-10 0.027324734
1.509923e-10 0.027324734
1.525959e-10 0.027324734
1.542165e-10 0.027324734
1.558543e-10 0.027324734
1.575095e-10 0.027324734
1.591823e-10 0.027324734
1.608729e-10 0.027324734
1.625814e-10 0.027324734
1.643081e-10 0.027324734
1.660531e-10 0.027324734
1.678167e-10 0.027324734
1.695989e-10 0.027324734
1.714001e-10 0.027324734
1.732205e-10 0.027324734
1.750601e-10 0.027324734
1.769193e-10 0.027324734
1.787983e-10 0.027324734
1.806972e-10 0.027324734
1.826162e-10 0.027324734
1.845557e-10 0.027324734
1.865157e-10 0.027324734
1.884966e-10 0.027324734
1.904985e-10 0.027324734
1.925216e-10 0.027324734
1.945663e-10 0.027324734
1.966326e-10 0.027324734
1.987209e-10 0.027324734
2.008314e-10 0.027324734
2.029643e-10 0.027324734
2.051199e-10 0.027324734
2.072983e-10 0.027324734
2.094999e-10 0.027324734
2.117249e-10 0.027324734
2.139735e-10 0.027324734
2.162459e-10 0.027324734
2.185425e-10 0.027324734
2.208635e-10 0.027324734
2.232092e-10 0.027324734
2.255797e-10 0.027324734
2.279755e-10 0.027324734
2.303966e-10 0.027324734
2.328435e-10 0.027324734
2.353164e-10 0.027324734
2.378156e-10 0.027324734
2.403412e-10 0.027324734
2.428937e-10 0.027324734
2.454734e-10 0.027324734
2.480804e-10 0.027324734
2.507151e-10 0.027324734
2.533777e-10 0.027324734
2.560687e-10 0.027324734
2.587882e-10 0.027324734
2.615367e-10 0.027324734
2.643143e-10 0.027324734
2.671214e-10 0.027324734
2.699583e-10 0.027324734
2.728253e-10 0.027324734
2.757228e-10 0.027324734
2.786511e-10 0.027324734
2.816105e-10 0.027324734
2.846013e-10 0.027324734
2.876239e-10 0.027324734
2.906785e-10 0.027324734
2.937656e-10 0.027324734
2.968855e-10 0.027324734
3.000385e-10 0.027324734
3.03225e-10 0.027324734
3.064454e-10 0.027324734
3.097e-10 0.027324734
3.129891e-10 0.027324734
3.163131e-10 0.027324734
3.196725e-10 0.027324734
3.230675e-10 0.027324734
3.264986e-10 0.027324734
3.299661e-10 0.027324734
3.334705e-10 0.027324734
3.370121e-10 0.027324734
3.405912e-10 0.027324734
3.442084e-10 0.027324734
3.47864e-10 0.027324734
3.515585e-10 0.027324734
3.552922e-10 0.027324734
3.590655e-10 0.027324734
3.628789e-10 0.027324734
3.667328e-10 0.027324734
3.706276e-10 0.027324734
3.745638e-10 0.027324734
3.785418e-10 0.027324734
3.82562e-10 0.027324734
3.86625e-10 0.027324734
3.907311e-10 0.027324734
3.948808e-10 0.027324734
3.990745e-10 0.027324734
4.033128e-10 0.027324734
4.075962e-10 0.027324734
4.11925e-10 0.027324734
4.162998e-10 0.027324734
4.20721e-10 0.027324734
4.251892e-10 0.027324734
4.297049e-10 0.027324734
4.342685e-10 0.027324734
4.388805e-10 0.027324734
4.435416e-10 0.027324734
4.482522e-10 0.027324734
4.530128e-10 0.027324734
4.578239e-10 0.027324734
4.626862e-10 0.027324734
4.676e-10 0.027324734
4.725661e-10 0.027324734
4.775849e-10 0.027324734
4.82657e-10 0.027324734
4.87783e-10 0.027324734
4.929635e-10 0.027324734
4.981989e-10 0.027324734
5.034899e-10 0.027324734
5.088372e-10 0.027324734
5.142412e-10 0.027324734
5.197026e-10 0.027324734
5.25222e-10 0.027324734
5.308001e-10 0.027324734
5.364374e-10 0.027324734
5.421345e-10 0.027324734
5.478922e-10 0.027324734
5.53711e-10 0.027324734
5.595916e-10 0.027324735
5.655346e-10 0.027324735
5.715408e-10 0.027324735
5.776107e-10 0.027324735
5.837452e-10 0.027324735
5.899447e-10 0.027324735
5.962102e-10 0.027324735
6.025421e-10 0.027324735
6.089413e-10 0.027324735
6.154085e-10 0.027324735
6.219443e-10 0.027324735
6.285496e-10 0.027324735
6.35225e-10 0.027324735
6.419713e-10 0.027324735
6.487893e-10 0.027324735
6.556796e-10 0.027324735
6.626432e-10 0.027324735
6.696807e-10 0.027324735
6.767929e-10 0.027324735
6.839807e-10 0.027324735
6.912448e-10 0.027324735
6.98586e-10 0.027324735
7.060053e-10 0.027324735
7.135033e-10 0.027324735
7.210809e-10 0.027324735
7.287391e-10 0.027324735
7.364785e-10 0.027324735
7.443002e-10 0.027324735
7.522049e-10 0.027324735
7.601936e-10 0.027324735
7.682671e-10 0.027324735
7.764264e-10 0.027324735
7.846723e-10 0.027324735
7.930058e-10 0.027324735
8.014277e-10 0.027324735
8.099392e-10 0.027324735
8.18541e-10 0.027324735
8.272342e-10 0.027324735
8.360197e-10 0.027324735
8.448985e-10 0.027324735
8.538716e-10 0.027324735
8.6294e-10 0.027324735
8.721048e-10 0.027324735
8.813668e-10 0.027324735
8.907272e-10 0.027324735
9.001871e-10 0.027324735
9.097474e-10 0.027324735
9.194092e-10 0.027324735
9.291736e-10 0.027324735
9.390418e-10 0.027324735
9.490147e-10 0.027324735
9.590936e-10 0.027324735
9.692795e-10 0.027324735
9.795736e-10 0.027324735
9.89977e-10 0.027324735
1.000491e-09 0.027324735
1.011116e-09 0.027324735
1.021855e-09 0.027324735
1.032707e-09 0.027324735
1.043675e-09 0.027324735
1.054759e-09 0.027324735
1.065961e-09 0.027324735
1.077282e-09 0.027324735
1.088723e-09 0.027324735
1.100286e-09 0.027324735
1.111971e-09 0.027324735
1.123781e-09 0.027324735
1.135716e-09 0.027324735
1.147777e-09 0.027324735
1.159967e-09 0.027324735
1.172286e-09 0.027324735
1.184736e-09 0.027324735
1.197319e-09 0.027324735
1.210035e-09 0.027324735
1.222886e-09 0.027324735
1.235873e-09 0.027324735
1.248998e-09 0.027324735
1.262263e-09 0.027324735
1.275669e-09 0.027324735
1.289217e-09 0.027324735
1.302909e-09 0.027324735
1.316746e-09 0.027324736
1.33073e-09 0.027324736
1.344863e-09 0.027324736
1.359146e-09 0.027324736
1.373581e-09 0.027324736
1.388169e-09 0.027324736
1.402911e-09 0.027324736
1.417811e-09 0.027324736
1.432869e-09 0.027324736
1.448086e-09 0.027324736
1.463465e-09 0.027324736
1.479008e-09 0.027324736
1.494715e-09 0.027324736
1.51059e-09 0.027324736
1.526633e-09 0.027324736
1.542846e-09 0.027324736
1.559232e-09 0.027324736
1.575791e-09 0.027324736
1.592527e-09 0.027324736
1.60944e-09 0.027324736
1.626533e-09 0.027324736
1.643807e-09 0.027324736
1.661265e-09 0.027324736
1.678908e-09 0.027324736
1.696739e-09 0.027324736
1.714758e-09 0.027324736
1.73297e-09 0.027324736
1.751375e-09 0.027324736
1.769975e-09 0.027324736
1.788772e-09 0.027324736
1.80777e-09 0.027324736
1.826969e-09 0.027324736
1.846372e-09 0.027324736
1.865981e-09 0.027324736
1.885798e-09 0.027324736
1.905826e-09 0.027324736
1.926067e-09 0.027324736
1.946522e-09 0.027324736
1.967195e-09 0.027324736
1.988087e-09 0.027324736
2.009201e-09 0.027324736
2.03054e-09 0.027324736
2.052105e-09 0.027324737
2.073899e-09 0.027324737
2.095925e-09 0.027324737
2.118184e-09 0.027324737
2.14068e-09 0.027324737
2.163415e-09 0.027324737
2.186391e-09 0.027324737
2.209611e-09 0.027324737
2.233078e-09 0.027324737
2.256794e-09 0.027324737
2.280762e-09 0.027324737
2.304984e-09 0.027324737
2.329464e-09 0.027324737
2.354204e-09 0.027324737
2.379206e-09 0.027324737
2.404474e-09 0.027324737
2.43001e-09 0.027324737
2.455818e-09 0.027324737
2.4819e-09 0.027324737
2.508258e-09 0.027324737
2.534897e-09 0.027324737
2.561818e-09 0.027324737
2.589026e-09 0.027324737
2.616522e-09 0.027324737
2.64431e-09 0.027324737
2.672394e-09 0.027324737
2.700776e-09 0.027324737
2.729459e-09 0.027324737
2.758447e-09 0.027324737
2.787742e-09 0.027324737
2.817349e-09 0.027324738
2.84727e-09 0.027324738
2.877509e-09 0.027324743
2.908069e-09 0.027324743
2.938954e-09 0.027324743
2.970167e-09 0.027324743
3.001711e-09 0.027324743
3.03359e-09 0.027324743
3.065808e-09 0.027324743
3.098368e-09 0.027324743
3.131273e-09 0.027324743
3.164529e-09 0.027324743
3.198137e-09 0.027324743
3.232102e-09 0.027324743
3.266428e-09 0.027324743
3.301119e-09 0.027324743
3.336178e-09 0.027324743
3.371609e-09 0.027324743
3.407417e-09 0.027324743
3.443605e-09 0.027324744
3.480177e-09 0.027324744
3.517138e-09 0.027324744
3.554491e-09 0.027324744
3.592241e-09 0.027324744
3.630392e-09 0.027324744
3.668948e-09 0.027324744
3.707913e-09 0.027324744
3.747293e-09 0.027324744
3.78709e-09 0.027324744
3.82731e-09 0.027324744
3.867958e-09 0.027324744
3.909037e-09 0.027324744
3.950552e-09 0.027324744
3.992508e-09 0.027324744
4.03491e-09 0.027324744
4.077762e-09 0.027324744
4.121069e-09 0.027324744
4.164837e-09 0.027324744
4.209069e-09 0.027324745
4.25377e-09 0.027324745
4.298947e-09 0.027324745
4.344603e-09 0.027324745
4.390744e-09 0.027324745
4.437376e-09 0.027324745
4.484502e-09 0.027324745
4.532129e-09 0.027324745
4.580262e-09 0.027324745
4.628906e-09 0.027324745
4.678066e-09 0.027324745
4.727749e-09 0.027324745
4.777959e-09 0.027324745
4.828703e-09 0.027324745
4.879985e-09 0.027324745
4.931812e-09 0.027324746
4.98419e-09 0.027324746
5.037124e-09 0.027324746
5.09062e-09 0.027324746
5.144684e-09 0.027324746
5.199322e-09 0.027324746
5.254541e-09 0.027324746
5.310346e-09 0.027324746
5.366743e-09 0.027324746
5.42374e-09 0.027324746
5.481342e-09 0.027324746
5.539556e-09 0.027324746
5.598388e-09 0.027324746
5.657844e-09 0.027324746
5.717933e-09 0.027324747
5.778659e-09 0.027324747
5.84003e-09 0.027324747
5.902054e-09 0.027324747
5.964735e-09 0.027324747
6.028083e-09 0.027324747
6.092103e-09 0.027324747
6.156804e-09 0.027324747
6.222191e-09 0.027324747
6.288273e-09 0.027324747
6.355056e-09 0.027324747
6.422549e-09 0.027324747
6.490759e-09 0.027324748
6.559693e-09 0.027324748
6.629359e-09 0.027324748
6.699765e-09 0.027324748
6.770919e-09 0.027324748
6.842828e-09 0.027324748
6.915502e-09 0.027324748
6.988947e-09 0.027324748
7.063172e-09 0.027324748
7.138185e-09 0.027324748
7.213995e-09 0.027324749
7.29061e-09 0.027324749
7.368039e-09 0.027324749
7.44629e-09 0.027324749
7.525372e-09 0.027324749
7.605294e-09 0.027324749
7.686065e-09 0.027324749
7.767694e-09 0.027324749
7.850189e-09 0.027324749
7.933561e-09 0.02732475
8.017818e-09 0.02732475
8.10297e-09 0.02732475
8.189026e-09 0.02732475
8.275996e-09 0.02732475
8.36389e-09 0.02732475
8.452718e-09 0.02732475
8.542489e-09 0.02732475
8.633213e-09 0.027324751
8.7249e-09 0.027324751
8.817562e-09 0.027324751
8.911207e-09 0.027324756
9.005847e-09 0.027324756
9.101493e-09 0.027324756
9.198154e-09 0.027324756
9.295841e-09 0.027324756
9.394566e-09 0.027324757
9.49434e-09 0.027324757
9.595173e-09 0.027324757
9.697077e-09 0.027324757
9.800063e-09 0.027324757
9.904143e-09 0.027324757
1.000933e-08 0.027324757
1.011563e-08 0.027324758
1.022306e-08 0.027324758
1.033163e-08 0.027324758
1.044136e-08 0.027324758
1.055225e-08 0.027324758
1.066432e-08 0.027324758
1.077758e-08 0.027324758
1.089204e-08 0.027324759
1.100772e-08 0.027324759
1.112462e-08 0.027324759
1.124277e-08 0.027324759
1.136217e-08 0.027324759
1.148284e-08 0.027324759
1.160479e-08 0.02732476
1.172804e-08 0.02732476
1.18526e-08 0.02732476
1.197848e-08 0.02732476
1.210569e-08 0.02732476
1.223426e-08 0.02732476
1.236419e-08 0.027324761
1.24955e-08 0.027324761
1.262821e-08 0.027324761
1.276232e-08 0.027324761
1.289786e-08 0.027324761
1.303484e-08 0.027324762
1.317328e-08 0.027324762
1.331318e-08 0.027324762
1.345457e-08 0.027324762
1.359747e-08 0.027324762
1.374188e-08 0.027324762
1.388782e-08 0.027324763
1.403531e-08 0.027324763
1.418437e-08 0.027324763
1.433502e-08 0.027324763
1.448726e-08 0.027324763
1.464112e-08 0.027324764
1.479661e-08 0.027324764
1.495376e-08 0.027324769
1.511257e-08 0.027324769
1.527307e-08 0.02732477
1.543528e-08 0.02732477
1.55992e-08 0.02732477
1.576487e-08 0.02732477
1.59323e-08 0.027324771
1.610151e-08 0.027324771
1.627251e-08 0.027324771
1.644533e-08 0.027324771
1.661999e-08 0.027324771
1.67965e-08 0.027324772
1.697488e-08 0.027324772
1.715516e-08 0.027324772
1.733735e-08 0.027324772
1.752148e-08 0.027324773
1.770757e-08 0.027324773
1.789563e-08 0.027324773
1.808568e-08 0.027324792
1.827776e-08 0.027324792
1.847188e-08 0.027324792
1.866805e-08 0.027324792
1.886632e-08 0.027324793
1.906668e-08 0.027324793
1.926918e-08 0.027324793
1.947382e-08 0.027324793
1.968064e-08 0.027324794
1.988966e-08 0.027324794
2.010089e-08 0.027324794
2.031437e-08 0.027324795
2.053011e-08 0.027324795
2.074815e-08 0.027324795
2.09685e-08 0.027324801
2.11912e-08 0.027324801
2.141625e-08 0.027324801
2.16437e-08 0.027324802
2.187357e-08 0.027324802
2.210587e-08 0.027324802
2.234064e-08 0.027324802
2.257791e-08 0.027324803
2.281769e-08 0.027324803
2.306003e-08 0.027324803
2.330493e-08 0.027324804
2.355244e-08 0.027324804
2.380257e-08 0.027324804
2.405536e-08 0.027324805
2.431084e-08 0.027324805
2.456903e-08 0.027324805
2.482996e-08 0.027324806
2.509366e-08 0.027324806
2.536017e-08 0.027324806
2.56295e-08 0.027324807
2.590169e-08 0.027324807
2.617678e-08 0.027324808
2.645479e-08 0.027324808
2.673574e-08 0.027324808
2.701969e-08 0.027324814
2.730665e-08 0.027324814
2.759665e-08 0.027324815
2.788974e-08 0.027324815
2.818594e-08 0.027324815
2.848528e-08 0.027324816
2.87878e-08 0.027324816
2.909354e-08 0.027324817
2.940252e-08 0.027324817
2.971479e-08 0.027324817
3.003037e-08 0.027324818
3.03493e-08 0.027324818
3.067162e-08 0.027324819
3.099737e-08 0.027324819
3.132657e-08 0.02732482
3.165927e-08 0.02732482
3.19955e-08 0.027324821
3.23353e-08 0.027324821
3.267871e-08 0.027324821
3.302577e-08 0.027324827
3.337652e-08 0.027324828
3.373099e-08 0.027324828
3.408922e-08 0.027324828
3.445126e-08 0.027324829
3.481715e-08 0.027324829
3.518692e-08 0.02732483
3.556061e-08 0.02732483
3.593828e-08 0.027324831
3.631996e-08 0.027324831
3.670569e-08 0.027324832
3.709551e-08 0.027324833
3.748948e-08 0.027324833
3.788763e-08 0.027324834
3.829001e-08 0.027324834
3.869666e-08 0.02732484
3.910764e-08 0.02732484
3.952297e-08 0.027324841
3.994272e-08 0.027324841
4.036693e-08 0.027324842
4.079564e-08 0.027324843
4.12289e-08 0.027324843
4.166676e-08 0.027324844
4.210928e-08 0.027324844
4.25565e-08 0.027324845
4.300846e-08 0.027324846
4.346522e-08 0.027324846
4.392684e-08 0.027324847
4.439336e-08 0.027324847
4.486483e-08 0.027324853
4.534131e-08 0.027324854
4.582285e-08 0.027324854
4.630951e-08 0.027324855
4.680133e-08 0.027324856
4.729837e-08 0.027324856
4.78007e-08 0.027324857
4.830836e-08 0.027324858
4.882141e-08 0.027324858
4.933991e-08 0.027324859
4.986392e-08 0.02732486
5.039349e-08 0.027324861
5.092869e-08 0.027324866
5.146957e-08 0.027324867
5.201619e-08 0.027324868
5.256862e-08 0.027324869
5.312692e-08 0.027324869
5.369114e-08 0.02732487
5.426136e-08 0.027324871
5.483763e-08 0.027324872
5.542003e-08 0.027324872
5.600861e-08 0.027324873
5.660344e-08 0.027324879
5.720459e-08 0.02732488
5.781212e-08 0.027324881
5.84261e-08 0.027324881
5.904661e-08 0.027324882
5.96737e-08 0.027324883
6.030746e-08 0.027324884
6.094795e-08 0.027324885
6.159523e-08 0.027324886
6.22494e-08 0.027324887
6.291051e-08 0.027324893
6.357864e-08 0.027324893
6.425386e-08 0.027324894
6.493626e-08 0.027324895
6.562591e-08 0.027324896
6.632288e-08 0.027324897
6.702725e-08 0.027324898
6.77391e-08 0.027324899
6.845851e-08 0.0273249
6.918557e-08 0.027324906
6.992034e-08 0.027324907
7.066292e-08 0.027324908
7.141338e-08 0.027324909
7.217182e-08 0.02732491
7.293831e-08 0.027324911
7.371294e-08 0.027324912
7.449579e-08 0.027324918
7.528697e-08 0.027324919
7.608654e-08 0.02732492
7.68946e-08 0.027324921
7.771125e-08 0.027324923
7.853657e-08 0.027324924
7.937066e-08 0.027324943
8.02136e-08 0.027324944
8.10655e-08 0.02732495
8.192644e-08 0.027324951
8.279653e-08 0.027324953
8.367585e-08 0.027324954
8.456452e-08 0.027324955
8.546262e-08 0.027324956
8.637027e-08 0.027324957
8.728755e-08 0.027324964
8.821457e-08 0.027324965
8.915144e-08 0.027324966
9.009826e-08 0.027324967
9.105513e-08 0.027324969
9.202217e-08 0.02732497
9.299948e-08 0.027324976
9.398716e-08 0.027324978
9.498534e-08 0.027324979
9.599412e-08 0.02732498
9.701361e-08 0.027324982
9.804392e-08 0.027324983
9.908518e-08 0.02732499
1.001375e-07 0.027324991
1.01201e-07 0.027324992
1.022758e-07 0.027324994
1.03362e-07 0.027324995
1.044597e-07 0.027325002
1.055691e-07 0.027325003
1.066903e-07 0.027325005
1.078234e-07 0.027325006
1.089685e-07 0.027325008
1.101258e-07 0.027325009
1.112954e-07 0.027325016
1.124774e-07 0.027325018
1.136719e-07 0.027325019
1.148792e-07 0.027325021
1.160992e-07 0.027325022
1.173322e-07 0.027325029
1.185783e-07 0.027325031
1.198377e-07 0.027325032
1.211104e-07 0.027325034
1.223966e-07 0.027325041
1.236965e-07 0.027325043
1.250102e-07 0.027325044
1.263379e-07 0.027325046
1.276796e-07 0.027325048
1.290356e-07 0.027325055
1.30406e-07 0.027325057
1.31791e-07 0.027325058
1.331906e-07 0.02732506
1.346052e-07 0.027325067
1.360347e-07 0.027325069
1.374795e-07 0.027325071
1.389395e-07 0.027325073
1.404151e-07 0.027325098
1.419064e-07 0.0273251
1.434135e-07 0.027325102
1.449366e-07 0.027325104
1.464759e-07 0.027325111
1.480315e-07 0.027325113
1.496036e-07 0.027325115
1.511925e-07 0.027325118
1.527982e-07 0.027325125
1.54421e-07 0.027325127
1.56061e-07 0.027325129
1.577184e-07 0.027325131
1.593934e-07 0.027325139
1.610862e-07 0.027325141
1.62797e-07 0.027325143
1.64526e-07 0.02732515
1.662733e-07 0.027325153
1.680392e-07 0.027325155
1.698238e-07 0.027325157
1.716274e-07 0.027325165
1.734501e-07 0.027325167
1.752922e-07 0.02732517
1.771539e-07 0.027325177
1.790353e-07 0.02732518
1.809367e-07 0.027325182
1.828584e-07 0.02732519
1.848004e-07 0.027325192
1.86763e-07 0.027325195
1.887465e-07 0.027325203
1.907511e-07 0.027325205
1.927769e-07 0.027325208
1.948243e-07 0.027325216
1.968934e-07 0.027325218
1.989844e-07 0.027325221
2.010977e-07 0.027325247
2.032334e-07 0.02732525
2.053918e-07 0.027325253
2.075732e-07 0.027325261
2.097777e-07 0.027325264
2.120056e-07 0.027325272
2.142572e-07 0.027325275
2.165326e-07 0.027325277
2.188323e-07 0.027325286
2.211564e-07 0.027325289
2.235051e-07 0.027325292
2.258788e-07 0.0273253
2.282777e-07 0.027325303
2.307021e-07 0.027325311
2.331523e-07 0.027325314
2.356284e-07 0.027325323
2.381309e-07 0.027325326
2.406599e-07 0.027325329
2.432158e-07 0.027325338
2.457988e-07 0.027325341
2.484093e-07 0.027325349
2.510475e-07 0.027325353
2.537137e-07 0.027325361
2.564082e-07 0.027325365
2.591314e-07 0.027325368
2.618834e-07 0.027325377
2.646647e-07 0.027325399
2.674756e-07 0.027325408
2.703162e-07 0.027325411
2.731871e-07 0.02732542
2.760884e-07 0.027325424
2.790206e-07 0.027325433
2.819839e-07 0.027325437
2.849786e-07 0.027325446
2.880052e-07 0.027325449
2.910639e-07 0.027325458
2.941551e-07 0.027325462
2.972792e-07 0.027325472
3.004364e-07 0.027325476
3.036271e-07 0.027325485
3.068517e-07 0.027325489
3.101106e-07 0.027325498
3.134041e-07 0.027325508
3.167325e-07 0.027325512
3.200963e-07 0.027325521
3.234959e-07 0.027325544
3.269315e-07 0.027325553
3.304036e-07 0.027325558
3.339126e-07 0.027325567
3.374589e-07 0.027325577
3.410428e-07 0.027325582
3.446648e-07 0.027325591
3.483253e-07 0.027325596
3.520246e-07 0.027325606
3.557632e-07 0.027325616
3.595416e-07 0.02732562
3.6336e-07 0.02732563
3.67219e-07 0.02732564
3.71119e-07 0.027325645
3.750604e-07 0.027325655
3.790437e-07 0.027325666
3.830693e-07 0.027325671
3.871376e-07 0.027325699
3.912491e-07 0.027325709
3.954043e-07 0.027325715
3.996037e-07 0.027325725
4.038476e-07 0.027325735
4.081366e-07 0.027325741
4.124711e-07 0.027325751
4.168517e-07 0.027325762
4.212788e-07 0.027325773
4.25753e-07 0.027325778
4.302746e-07 0.027325789
4.348443e-07 0.0273258
4.394625e-07 0.027325811
4.441297e-07 0.027325817
4.488465e-07 0.027325846
4.536134e-07 0.027325857
4.584309e-07 0.027325868
4.632996e-07 0.027325879
4.6822e-07 0.027325885
4.731927e-07 0.027325897
4.782182e-07 0.027325908
4.83297e-07 0.02732592
4.884298e-07 0.027325931
4.936171e-07 0.027325943
4.988595e-07 0.027325954
5.041575e-07 0.027325966
5.095118e-07 0.027325991
5.14923e-07 0.027326002
5.203917e-07 0.027326014
5.259184e-07 0.027326026
5.315039e-07 0.027326038
5.371486e-07 0.02732605
5.428533e-07 0.027326062
5.486186e-07 0.027326075
5.544451e-07 0.027326087
5.603335e-07 0.027326099
5.662845e-07 0.027326112
5.722986e-07 0.027326142
5.783766e-07 0.027326155
5.845192e-07 0.027326167
5.907269e-07 0.02732618
5.970007e-07 0.027326193
6.03341e-07 0.027326206
6.097487e-07 0.027326219
6.162244e-07 0.027326232
6.22769e-07 0.027326245
6.29383e-07 0.027326276
6.360672e-07 0.027326294
6.428225e-07 0.027326308
6.496495e-07 0.027326321
6.56549e-07 0.027326334
6.635218e-07 0.027326348
6.705686e-07 0.027326361
6.776903e-07 0.02732638
6.848876e-07 0.027326394
6.921613e-07 0.027326426
6.995123e-07 0.02732644
7.069414e-07 0.027326454
7.144493e-07 0.027326473
7.22037e-07 0.027326487
7.297053e-07 0.027326501
7.37455e-07 0.027326521
7.45287e-07 0.027326535
7.532022e-07 0.027326568
7.612015e-07 0.027326588
7.692857e-07 0.027326602
7.774558e-07 0.027326617
7.857127e-07 0.027326637
7.940572e-07 0.027326652
8.024904e-07 0.027326672
8.110131e-07 0.027326705
8.196263e-07 0.02732672
8.28331e-07 0.027326741
8.371282e-07 0.027326756
8.460188e-07 0.027326777
8.550038e-07 0.027326792
8.640842e-07 0.027326813
8.732611e-07 0.027326847
8.825354e-07 0.027326868
8.919082e-07 0.027326884
9.013806e-07 0.027326905
9.109536e-07 0.027326926
9.206282e-07 0.027326942
9.304056e-07 0.027326964
9.402868e-07 0.027327003
9.50273e-07 0.02732702
9.603652e-07 0.027327042
9.705646e-07 0.027327064
9.808724e-07 0.02732708
9.912896e-07 0.027327102
1.001817e-06 0.027327143
1.012457e-06 0.027327165
1.02321e-06 0.027327182
1.034077e-06 0.027327204
1.045059e-06 0.027327227
1.056158e-06 0.027327268
1.067374e-06 0.027327291
1.07871e-06 0.027327313
1.090167e-06 0.027327336
1.101745e-06 0.027327359
1.113445e-06 0.027327383
1.125271e-06 0.027327424
1.137221e-06 0.027327447
1.149299e-06 0.027327471
1.161505e-06 0.027327494
1.173841e-06 0.027327518
1.186307e-06 0.02732756
1.198906e-06 0.027327584
1.211639e-06 0.027327608
1.224507e-06 0.027327632
1.237512e-06 0.027327656
1.250654e-06 0.027327704
1.263937e-06 0.027327728
1.27736e-06 0.027327753
1.290926e-06 0.027327778
1.304636e-06 0.027327826
1.318492e-06 0.027327851
1.332495e-06 0.027327876
1.346646e-06 0.027327906
1.360948e-06 0.027327949
1.375402e-06 0.02732798
1.390009e-06 0.027328005
1.404772e-06 0.027328031
1.419691e-06 0.027328062
1.434768e-06 0.027328106
1.450006e-06 0.027328137
1.465406e-06 0.027328168
1.480969e-06 0.027328194
1.496697e-06 0.027328244
1.512593e-06 0.027328275
1.528657e-06 0.027328302
1.544892e-06 0.027328352
1.561299e-06 0.027328384
1.577881e-06 0.02732841
1.594638e-06 0.027328442
1.611574e-06 0.027328493
1.628689e-06 0.027328525
1.645986e-06 0.027328558
1.663467e-06 0.02732859
1.681134e-06 0.027328641
1.698988e-06 0.027328674
1.717032e-06 0.027328707
1.735268e-06 0.027328758
1.753697e-06 0.027328791
1.772322e-06 0.027328824
1.791144e-06 0.027328876
1.810167e-06 0.027328909
1.829391e-06 0.027328948
1.84882e-06 0.027329
1.868455e-06 0.027329033
1.888299e-06 0.027329067
1.908353e-06 0.027329106
1.928621e-06 0.027329159
1.949103e-06 0.027329198
1.969803e-06 0.027329251
1.990723e-06 0.02732929
2.011865e-06 0.027329325
2.033232e-06 0.027329383
2.054826e-06 0.027329417
2.076649e-06 0.027329457
2.098703e-06 0.027329516
2.120992e-06 0.027329551
2.143518e-06 0.027329591
2.166283e-06 0.027329649
2.18929e-06 0.02732969
2.212541e-06 0.02732973
2.236039e-06 0.027329789
2.259786e-06 0.02732983
2.283786e-06 0.027329889
2.30804e-06 0.02732993
2.332553e-06 0.027329971
2.357325e-06 0.02733003
2.382361e-06 0.027330071
2.407662e-06 0.027330136
2.433232e-06 0.027330177
2.459074e-06 0.027330236
2.48519e-06 0.027330278
2.511584e-06 0.027330325
2.538258e-06 0.027330384
2.565215e-06 0.027330431
2.592458e-06 0.027330491
2.619991e-06 0.027330538
2.647816e-06 0.027330603
2.675937e-06 0.027330645
2.704357e-06 0.02733071
2.733078e-06 0.027330757
2.762104e-06 0.027330804
2.791438e-06 0.02733087
2.821084e-06 0.027330917
2.851045e-06 0.027330982
2.881324e-06 0.02733103
2.911925e-06 0.027331095
2.942851e-06 0.027331142
2.974105e-06 0.027331208
3.005691e-06 0.02733126
3.037612e-06 0.027331326
3.069873e-06 0.027331391
3.102476e-06 0.027331444
3.135425e-06 0.027331509
3.168724e-06 0.027331562
3.202377e-06 0.027331633
3.236388e-06 0.02733168
3.270759e-06 0.02733175
3.305496e-06 0.027331803
3.340601e-06 0.027331873
3.37608e-06 0.027331944
3.411935e-06 0.027331996
3.448171e-06 0.027332066
3.484792e-06 0.027332118
3.521801e-06 0.027332189
3.559204e-06 0.027332259
3.597004e-06 0.027332316
3.635205e-06 0.027332386
3.673812e-06 0.027332442
3.71283e-06 0.027332512
3.752261e-06 0.027332587
3.792111e-06 0.027332643
3.832385e-06 0.027332712
3.873086e-06 0.027332787
3.91422e-06 0.027332843
3.95579e-06 0.027332917
3.997802e-06 0.02733299
4.04026e-06 0.027333046
4.083169e-06 0.027333119
4.126534e-06 0.027333198
4.170359e-06 0.027333271
4.214649e-06 0.027333325
4.25941e-06 0.027333403
4.304647e-06 0.027333475
4.350364e-06 0.027333552
4.396566e-06 0.027333611
4.443259e-06 0.027333688
4.490448e-06 0.027333764
4.538138e-06 0.02733384
4.586335e-06 0.027333897
4.635043e-06 0.027333972
4.684269e-06 0.027334047
4.734017e-06 0.027334122
4.784294e-06 0.027334201
4.835105e-06 0.027334257
4.886456e-06 0.027334335
4.938351e-06 0.027334413
4.990798e-06 0.027334485
5.043802e-06 0.027334562
5.097369e-06 0.027334639
5.151505e-06 0.027334715
5.206216e-06 0.027334791
5.261508e-06 0.027334852
5.317387e-06 0.027334927
5.373859e-06 0.027335006
5.430931e-06 0.027335079
5.48861e-06 0.027335156
5.546901e-06 0.027335233
5.605811e-06 0.027335305
5.665346e-06 0.02733538
5.725514e-06 0.027335455
5.786321e-06 0.027335534
5.847774e-06 0.027335608
5.909879e-06 0.02733568
5.972644e-06 0.027335757
6.036076e-06 0.027335833
6.100181e-06 0.027335903
6.164967e-06 0.027335977
6.230441e-06 0.02733605
6.29661e-06 0.027336123
6.363482e-06 0.027336212
6.431065e-06 0.027336287
6.499365e-06 0.027336357
6.56839e-06 0.02733643
6.638149e-06 0.027336497
6.708648e-06 0.027336567
6.779896e-06 0.027336637
6.851901e-06 0.027336724
6.924671e-06 0.027336791
6.998213e-06 0.027336862
7.072537e-06 0.027336926
7.147649e-06 0.027336994
7.22356e-06 0.027337079
7.300277e-06 0.027337139
7.377808e-06 0.027337203
7.456163e-06 0.027337265
7.53535e-06 0.027337349
7.615378e-06 0.027337408
7.696256e-06 0.02733747
7.777993e-06 0.027337543
7.860598e-06 0.027337602
7.94408e-06 0.027337659
8.028449e-06 0.027337732
8.113714e-06 0.02733779
8.199884e-06 0.027337859
8.28697e-06 0.027337913
8.37498e-06 0.027337978
8.463925e-06 0.027338027
8.553815e-06 0.027338075
8.644659e-06 0.027338143
8.736469e-06 0.027338186
8.829253e-06 0.027338249
8.923023e-06 0.027338305
9.017788e-06 0.027338345
9.11356e-06 0.027338401
9.210349e-06 0.027338436
9.308166e-06 0.027338491
9.407022e-06 0.02733852
9.506928e-06 0.02733857
9.607895e-06 0.027338616
9.709934e-06 0.027338642
9.813057e-06 0.027338682
9.917275e-06 0.027338724
1.00226e-05 0.027338763
1.012904e-05 0.027338775
1.023662e-05 0.027338806
1.034533e-05 0.02733884
1.04552e-05 0.027338864
1.056624e-05 0.027338871
1.067846e-05 0.027338888
1.079187e-05 0.027338906
1.090648e-05 0.027338925
1.102231e-05 0.027338934
1.113937e-05 0.027338944
1.125768e-05 0.027338945
1.137724e-05 0.027338951
1.149807e-05 0.027338948
1.162018e-05 0.02733894
1.174359e-05 0.027338931
1.186831e-05 0.027338918
1.199436e-05 0.0273389
1.212174e-05 0.027338877
1.225048e-05 0.027338853
1.238058e-05 0.027338823
1.251207e-05 0.027338788
1.264495e-05 0.027338766
1.277925e-05 0.027338719
1.291497e-05 0.027338671
1.305213e-05 0.027338617
1.319074e-05 0.027338574
1.333084e-05 0.027338512
1.347241e-05 0.027338443
1.361549e-05 0.027338386
1.37601e-05 0.027338303
1.390623e-05 0.027338213
1.405392e-05 0.027338139
1.420318e-05 0.027338039
1.435402e-05 0.027337949
1.450647e-05 0.027337838
1.466053e-05 0.027337738
1.481623e-05 0.02733761
1.497358e-05 0.027337493
1.513261e-05 0.027337353
1.529332e-05 0.027337223
1.545574e-05 0.027337083
1.561989e-05 0.027336916
1.578578e-05 0.027336762
1.595343e-05 0.027336598
1.612286e-05 0.02733643
1.629409e-05 0.027336228
1.646714e-05 0.027336038
1.664202e-05 0.027335843
1.681877e-05 0.027335631
1.699739e-05 0.027335413
1.717791e-05 0.027335184
1.736034e-05 0.027334947
1.754471e-05 0.027334699
1.773104e-05 0.027334437
1.791935e-05 0.027334168
1.810966e-05 0.027333881
1.8302e-05 0.027333591
1.849637e-05 0.0273333
1.869281e-05 0.027332982
1.889133e-05 0.027332649
1.909196e-05 0.027332307
1.929473e-05 0.027331968
1.949964e-05 0.027331595
1.970674e-05 0.027331212
1.991603e-05 0.027330831
2.012754e-05 0.02733042
2.03413e-05 0.027330005
2.055734e-05 0.027329565
2.077566e-05 0.02732912
2.099631e-05 0.027328663
2.121929e-05 0.027328168
2.144465e-05 0.027327678
2.16724e-05 0.027327169
2.190257e-05 0.027326644
2.213518e-05 0.027326082
2.237026e-05 0.027325516
2.260784e-05 0.027324935
2.284795e-05 0.027324331
2.30906e-05 0.027323711
2.333583e-05 0.027323068
2.358366e-05 0.027322407
2.383413e-05 0.027321716
2.408726e-05 0.027321012
2.434307e-05 0.027320301
2.46016e-05 0.027319546
2.486288e-05 0.027318771
2.512693e-05 0.027317968
2.539379e-05 0.027317162
2.566348e-05 0.02731631
2.593604e-05 0.027315452
2.621149e-05 0.027314547
2.648986e-05 0.027313631
2.677119e-05 0.027312676
2.705551e-05 0.027311703
2.734285e-05 0.027310703
2.763324e-05 0.027309676
2.792672e-05 0.027308597
2.822331e-05 0.027307507
2.852305e-05 0.027306383
2.882597e-05 0.027305228
2.913211e-05 0.027304037
2.944151e-05 0.027302813
2.975419e-05 0.027301551
3.007019e-05 0.027300274
3.038954e-05 0.027298944
3.071229e-05 0.027297573
3.103846e-05 0.027296179
3.13681e-05 0.027294734
3.170124e-05 0.027293241
3.203792e-05 0.027291731
3.237818e-05 0.027290176
3.272204e-05 0.027288557
3.306956e-05 0.027286913
3.342077e-05 0.027285226
3.377571e-05 0.027283494
3.413442e-05 0.027281694
3.449694e-05 0.027279865
3.486331e-05 0.027277983
3.523357e-05 0.02727607
3.560776e-05 0.027274088
3.598593e-05 0.02727205
3.636811e-05 0.02726996
3.675435e-05 0.027267833
3.71447e-05 0.027265628
3.753919e-05 0.027263366
3.793787e-05 0.027261065
3.834078e-05 0.027258699
3.874797e-05 0.027256259
3.915949e-05 0.027253765
3.957538e-05 0.027251212
3.999568e-05 0.027248589
4.042045e-05 0.027245905
4.084973e-05 0.027243147
4.128357e-05 0.027240314
4.172201e-05 0.027237415
4.216511e-05 0.027234437
4.261292e-05 0.027231402
4.306548e-05 0.027228273
4.352285e-05 0.027225079
4.398508e-05 0.027221791
4.445222e-05 0.027218434
4.492432e-05 0.027214993
4.540143e-05 0.027211466
4.588361e-05 0.027207852
4.637091e-05 0.027204142
4.686338e-05 0.027200346
4.736109e-05 0.02719645
4.786408e-05 0.027192459
4.837241e-05 0.027188387
4.888614e-05 0.027184197
4.940533e-05 0.027179922
4.993003e-05 0.027175524
5.046031e-05 0.027171036
5.099621e-05 0.027166439
5.153781e-05 0.027161724
5.208516e-05 0.027156899
5.263832e-05 0.027151958
5.319736e-05 0.027146891
5.376233e-05 0.027141706
5.433331e-05 0.02713641
5.491034e-05 0.027130972
5.549351e-05 0.027125421
5.608287e-05 0.027119714
5.667849e-05 0.027113893
5.728043e-05 0.027107932
5.788877e-05 0.027101829
5.850357e-05 0.027095579
5.91249e-05 0.027089181
5.975283e-05 0.027082649
6.038742e-05 0.027075943
6.102876e-05 0.027069096
6.16769e-05 0.027062074
6.233193e-05 0.027054904
6.299392e-05 0.027047559
6.366294e-05 0.027040047
6.433906e-05 0.027032363
6.502236e-05 0.027024512
6.571292e-05 0.027016459
6.641081e-05 0.027008222
6.711612e-05 0.026999811
6.782892e-05 0.026991209
6.854928e-05 0.026982402
6.92773e-05 0.026973395
7.001305e-05 0.026964179
7.075661e-05 0.026954755
7.150807e-05 0.026945114
7.226751e-05 0.026935268
7.303502e-05 0.026925195
7.381067e-05 0.026914879
7.459457e-05 0.026904343
7.538679e-05 0.026893572
7.618742e-05 0.026882555
7.699656e-05 0.026871304
7.781429e-05 0.026859784
7.86407e-05 0.026848021
7.947589e-05 0.026835995
8.031995e-05 0.026823698
8.117298e-05 0.026811128
8.203506e-05 0.026798274
8.290631e-05 0.026785136
8.37868e-05 0.026771726
8.467664e-05 0.026757998
8.557594e-05 0.026743981
8.648478e-05 0.026729656
8.740328e-05 0.026715017
8.833153e-05 0.02670007
8.926965e-05 0.026684779
9.021772e-05 0.026669172
9.117586e-05 0.026653221
9.214418e-05 0.026636922
9.312278e-05 0.026620271
9.411178e-05 0.026603254
9.511128e-05 0.026585891
9.612139e-05 0.026568132
9.714224e-05 0.026550004
9.817392e-05 0.026531491
9.921656e-05 0.026512577
0.0001002703 0.02649328
0.0001013352 0.026473549
0.0001024114 0.026453415
0.000103499 0.026432854
0.0001045982 0.026411856
0.0001057091 0.026390415
0.0001068318 0.026368533
0.0001079664 0.026346196
0.000109113 0.026323389
0.0001102718 0.026300104
0.0001114429 0.026276332
0.0001126265 0.026252082
0.0001138226 0.02622731
0.0001150315 0.026202042
0.0001162531 0.026176268
0.0001174878 0.026149949
0.0001187356 0.026123101
0.0001199966 0.026095688
0.000121271 0.026067755
0.0001225589 0.026039229
0.0001238605 0.026010126
0.000125176 0.025980451
0.0001265054 0.025950175
0.0001278489 0.025919293
0.0001292067 0.025887807
0.0001305789 0.025855672
0.0001319657 0.025822917
0.0001333672 0.025789527
0.0001347836 0.02575546
0.0001362151 0.025720737
0.0001376617 0.025685334
0.0001391238 0.02564924
0.0001406013 0.025612438
0.0001420945 0.025574936
0.0001436036 0.025536714
0.0001451288 0.025497752
0.0001466701 0.025458054
0.0001482278 0.025417586
0.000149802 0.025376378
0.0001513929 0.025334371
0.0001530008 0.025291588
0.0001546257 0.02524798
0.0001562679 0.025203593
0.0001579275 0.025158357
0.0001596047 0.025112299
0.0001612998 0.025065394
0.0001630129 0.025017621
0.0001647441 0.024968991
0.0001664937 0.024919479
0.000168262 0.024869065
0.000170049 0.024817762
0.0001718549 0.024765538
0.0001736801 0.024712381
0.0001755246 0.024658295
0.0001773888 0.024603254
0.0001792727 0.02454725
0.0001811766 0.024490283
0.0001831008 0.02443233
0.0001850454 0.024373372
0.0001870106 0.024313425
0.0001889968 0.024252455
0.000191004 0.02419045
0.0001930325 0.024127421
0.0001950826 0.024063335
0.0001971544 0.023998187
0.0001992483 0.023931982
0.0002013643 0.02386469
0.0002035029 0.023796306
0.0002056642 0.023726835
0.0002078484 0.023656267
0.0002100558 0.023584562
0.0002122867 0.023511754
0.0002145412 0.023437795
0.0002168197 0.0233627
0.0002191224 0.023286452
0.0002214496 0.023209052
0.0002238015 0.023130484
0.0002261783 0.023050752
0.0002285804 0.022969834
0.000231008 0.022887723
0.0002334614 0.022804431
0.0002359408 0.022719932
0.0002384466 0.022634245
0.000240979 0.022547339
0.0002435383 0.02245923
0.0002461247 0.022369902
0.0002487387 0.022279346
0.0002513803 0.022187592
0.0002540501 0.022094592
0.0002567482 0.022000372
0.0002594749 0.021904931
0.0002622307 0.021808256
0.0002650156 0.021710341
0.0002678302 0.021611207
0.0002706746 0.021510834
0.0002735493 0.021409245
0.0002764545 0.021306434
0.0002793905 0.021202395
0.0002823578 0.021097143
0.0002853565 0.020990667
0.0002883871 0.020882975
0.0002914498 0.020774092
0.0002945451 0.02066399
0.0002976733 0.020552715
0.0003008347 0.020440232
0.0003040297 0.020326591
0.0003072586 0.020211766
0.0003105218 0.020095793
0.0003138196 0.019978658
0.0003171525 0.019860386
0.0003205207 0.019740984
0.0003239248 0.019620466
0.000327365 0.019498852
0.0003308417 0.01937614
0.0003343554 0.019252356
0.0003379063 0.019127508
0.000341495 0.019001631
0.0003451218 0.018874707
0.0003487871 0.018746789
0.0003524914 0.018617874
0.0003562349 0.018487988
0.0003600183 0.018357156
0.0003638418 0.018225382
0.0003677059 0.018092698
0.0003716111 0.017959119
0.0003755577 0.017824687
0.0003795463 0.017689404
0.0003835772 0.017553302
0.0003876509 0.017416398
0.0003917679 0.017278727
0.0003959286 0.017140313
0.0004001335 0.017001184
0.000404383 0.016861367
0.0004086777 0.016720876
0.000413018 0.016579755
0.0004174044 0.016438029
0.0004218374 0.016295724
0.0004263175 0.016152866
0.0004308451 0.016009501
0.0004354208 0.015865639
0.0004400451 0.015721323
0.0004447186 0.015576585
0.0004494416 0.015431453
0.0004542149 0.015285952
0.0004590388 0.015140135
0.0004639139 0.014994011
0.0004688408 0.014847635
0.0004738201 0.014701019
0.0004788522 0.014554208
0.0004839378 0.014407235
0.0004890774 0.014260134
0.0004942716 0.014112936
0.0004995209 0.013965677
0.000504826 0.01381839
0.0005101874 0.013671109
0.0005156058 0.013523867
0.0005210817 0.0133767
0.0005266157 0.013229641
0.0005322086 0.01308272
0.0005378608 0.012935974
0.0005435731 0.012789436
0.000549346 0.012643138
0.0005551803 0.012497111
0.0005610765 0.012351399
0.0005670353 0.012206017
0.0005730574 0.012061011
0.0005791435 0.0119164
0.0005852942 0.01177223
0.0005915102 0.01162852
0.0005977922 0.011485307
0.000604141 0.011342623
0.0006105572 0.011200486
0.0006170415 0.011058937
0.0006235947 0.010917999
0.0006302175 0.010777699
0.0006369106 0.010638072
0.0006436748 0.01049913
0.0006505109 0.010360914
0.0006574195 0.010223448
0.0006644015 0.010086746
0.0006714577 0.0099508433
0.0006785888 0.0098157591
0.0006857957 0.0096815205
0.000693079 0.0095481453
0.0007004398 0.0094156537
0.0007078787 0.0092840739
0.0007153966 0.0091534201
0.0007229944 0.0090237167
0.0007306728 0.0088949775
0.0007384328 0.0087672255
0.0007462752 0.0086404729
0.0007542009 0.0085147363
0.0007622108 0.0083900381
0.0007703057 0.008266391
0.0007784866 0.0081438058
0.0007867544 0.0080223016
0.00079511 0.0079018852
0.0008035544 0.0077825745
0.0008120884 0.0076643807
0.0008207131 0.0075473088
0.0008294293 0.0074313749
0.0008382381 0.0073165887
0.0008471405 0.0072029521
0.0008561374 0.0070904796
0.0008652299 0.0069791776
0.0008744189 0.0068690477
0.0008837056 0.0067601056
0.0008930908 0.0066523468
0.0009025758 0.0065457812
0.0009121614 0.0064404074
0.0009218489 0.0063362379
0.0009316392 0.0062332709
0.0009415336 0.0061315044
0.000951533 0.006030948
0.0009616386 0.0059315933
0.0009718515 0.0058334523
0.0009821729 0.005736512
0.0009926039 0.0056407815
0.001003146 0.0055462527
0.001013799 0.0054529313
0.001024566 0.0053608057
0.001035448 0.0052698833
0.001046444 0.0051801538
0.001057558 0.00509162
0.00106879 0.0050042688
0.001080141 0.0049181048
0.001091612 0.0048331162
0.001103205 0.0047492997
0.001114922 0.0046666506
0.001126763 0.0045851641
0.001138729 0.0045048336
0.001150823 0.0044256473
0.001163045 0.0043476035
0.001175397 0.0042706958
0.00118788 0.0041949115
0.001200496 0.0041202475
0.001213245 0.0040466912
0.001226131 0.0039742384
0.001239152 0.0039028758
0.001252313 0.0038325984
0.001265613 0.0037633968
0.001279054 0.0036952577
0.001292638 0.003628176
0.001306366 0.0035621411
0.00132024 0.0034971432
0.001334262 0.0034331686
0.001348432 0.0033702132
0.001362753 0.0033082624
0.001377226 0.0032473082
0.001391852 0.003187337
0.001406634 0.0031283414
0.001421573 0.0030703102
0.001436671 0.0030132296
0.001451929 0.0029570936
0.001467349 0.0029018881
0.001482932 0.0028476022
0.001498682 0.002794225
0.001514598 0.0027417472
0.001530684 0.0026901563
0.00154694 0.00263944
0.001563369 0.0025895897
0.001579973 0.0025405926
0.001596752 0.0024924386
0.001613711 0.0024451156
0.001630849 0.0023986136
0.001648169 0.0023529212
0.001665673 0.0023080264
0.001683363 0.0022639191
0.001701241 0.0022205884
0.001719309 0.0021780237
0.001737568 0.002136212
0.001756022 0.0020951439
0.001774671 0.0020548101
0.001793519 0.0020151971
0.001812567 0.0019762971
0.001831817 0.0019380963
0.001851271 0.0019005871
0.001870933 0.0018637574
0.001890803 0.0018275979
0.001910883 0.0017920963
0.001931178 0.0017572454
0.001951687 0.0017230319
0.001972415 0.0016894479
0.001993363 0.0016564831
0.002014533 0.0016241269
0.002035928 0.0015923704
0.00205755 0.0015612037
0.002079402 0.0015306173
0.002101486 0.0015006004
0.002123805 0.0014711454
0.00214636 0.001442243
0.002169155 0.0014138823
0.002192192 0.0013860564
0.002215474 0.001358755
0.002239003 0.0013319693
0.002262782 0.0013056907
0.002286814 0.0012799111
0.002311101 0.0012546213
0.002335645 0.0012298134
0.002360451 0.0012054791
0.002385519 0.0011816094
0.002410854 0.0011581969
0.002436459 0.0011352336
0.002462335 0.0011127115
0.002488485 0.0010906227
0.002514914 0.0010689589
0.002541623 0.0010477139
0.002568616 0.00102688
0.002595896 0.0010064487
0.002623465 0.00098641446
0.002651327 0.00096676829
0.002679485 0.0009475043
0.002707942 0.00092861566
0.002736701 0.00091009529
0.002765766 0.00089193592
0.00279514 0.00087413213
0.002824825 0.00085667662
0.002854826 0.0008395625
0.002885145 0.00082278449
0.002915786 0.00080633629
0.002946753 0.00079021068
0.002978048 0.00077440309
0.003009676 0.00075890669
0.00304164 0.00074371552
0.003073943 0.00072882455
0.003106589 0.00071422781
0.003139582 0.00069991991
0.003172926 0.00068589533
0.003206623 0.00067214841
0.003240679 0.00065867458
0.003275096 0.00064546769
0.003309879 0.00063252335
0.003345031 0.00061983652
0.003380556 0.00060740189
0.003416459 0.00059521551
0.003452743 0.00058327141
0.003489412 0.0005715659
0.003526471 0.00056009425
0.003563923 0.00054885133
0.003601773 0.0005378331
0.003640025 0.00052703538
0.003678684 0.00051645402
0.003717752 0.00050608439
0.003757236 0.0004959227
0.003797139 0.00048596467
0.003837466 0.00047620626
0.003878222 0.00046664417
0.00391941 0.00045727401
0.003961035 0.00044809209
0.004003103 0.00043909473
0.004045617 0.00043027835
0.004088583 0.00042163961
0.004132005 0.00041317487
0.004175888 0.00040488053
0.004220238 0.00039675355
0.004265058 0.00038879028
0.004310354 0.0003809878
0.004356132 0.00037334282
0.004402395 0.0003658522
0.00444915 0.00035851286
0.004496402 0.00035132178
0.004544155 0.00034427597
0.004592416 0.00033737276
0.004641189 0.00033060907
0.00469048 0.00032398233
0.004740294 0.00031748963
0.004790638 0.0003111286
0.004841516 0.00030489631
0.004892934 0.00029879031
0.004944899 0.00029280789
0.004997416 0.00028694684
0.00505049 0.00028120462
0.005104128 0.00027557872
0.005158335 0.00027006714
0.005213119 0.00026466728
0.005268484 0.00025937708
0.005324437 0.0002541941
0.005380984 0.00024911663
0.005438132 0.00024414204
0.005495887 0.00023926847
0.005554255 0.00023449397
0.005613243 0.00022981649
0.005672858 0.00022523399
0.005733106 0.0002207446
0.005793993 0.0002163465
0.005855527 0.00021203781
0.005917715 0.00020781666
0.005980563 0.00020368141
0.006044079 0.00019963027
0.006108269 0.00019566139
0.006173141 0.00019177325
0.006238702 0.0001879643
0.006304959 0.00018423274
0.00637192 0.0001805772
0.006439592 0.00017699593
0.006507982 0.00017348751
0.006577099 0.00017005052
0.00664695 0.00016668342
0.006717543 0.00016338488
0.006788886 0.00016015343
0.006860986 0.00015698773
0.006933852 0.00015388644
0.007007492 0.00015084829
0.007081914 0.00014787195
0.007157126 0.00014495615
0.007233138 0.00014209978
0.007309956 0.00013930141
0.00738759 0.00013656002
0.007466049 0.0001338744
0.007545341 0.00013124347
0.007625475 0.00012866599
0.00770646 0.00012614099
0.007788305 0.00012366736
0.00787102 0.00012124404
0.007954613 0.00011887002
0.008039094 0.00011654434
0.008124472 0.00011426592
0.008210756 0.0001120338
0.008297957 0.00010984708
0.008386084 0.00010770488
0.008475147 0.00010560618
0.008565156 0.00010355012
0.008656121 0.00010153591
0.008748052 9.9562623e-05
0.00884096 9.7629436e-05
0.008934854 9.573549e-05
0.009029745 9.3880074e-05
0.009125644 9.2062361e-05
0.009222561 9.028155e-05
0.009320508 8.8536899e-05
0.009419495 8.6827646e-05
0.009519533 8.5153143e-05
0.009620634 8.3512596e-05
0.009722808 8.1905349e-05
0.009826068 8.0330764e-05
0.009930424 7.8788104e-05
0.01003589 7.7276694e-05
0.01014247 7.5795998e-05
0.01025019 7.4345312e-05
0.01035905 7.2924015e-05
0.01046907 7.1531575e-05
0.01058025 7.0167289e-05
0.01069262 6.883067e-05
0.01080618 6.7521166e-05
0.01092094 6.6238175e-05
0.01103693 6.4981132e-05
0.01115414 6.3749566e-05
0.0112726 6.2542921e-05
0.01139232 6.1360687e-05
0.01151331 6.0202401e-05
0.01163559 5.9067494e-05
0.01175916 5.7955567e-05
0.01188405 5.6866133e-05
0.01201026 5.5798693e-05
0.01213781 5.475282e-05
0.01226672 5.3728082e-05
0.012397 5.2724031e-05
0.01252866 5.1740285e-05
0.01266172 5.0776368e-05
0.01279619 4.9831897e-05
0.01293209 4.8906485e-05
0.01306943 4.7999743e-05
0.01320823 4.7111293e-05
0.01334851 4.6240717e-05
0.01349028 4.5387708e-05
0.01363355 4.4551872e-05
0.01377834 4.3732867e-05
0.01392467 4.2930367e-05
0.01407256 4.2143998e-05
0.01422201 4.1373459e-05
0.01437305 4.06184e-05
0.0145257 3.9878533e-05
0.01467997 3.9153539e-05
0.01483587 3.8443104e-05
0.01499344 3.7746942e-05
0.01515267 3.7064746e-05
0.0153136 3.6396251e-05
0.01547623 3.5741181e-05
0.0156406 3.5099233e-05
0.01580671 3.4470137e-05
0.01597458 3.3853683e-05
0.01614423 3.3249555e-05
0.01631569 3.2657529e-05
0.01648897 3.207735e-05
0.01666409 3.1508789e-05
0.01684107 3.0951586e-05
0.01701992 3.0405539e-05
0.01720068 2.987039e-05
0.01738336 2.9345951e-05
0.01756798 2.8831969e-05
0.01775455 2.8328245e-05
0.01794311 2.7834579e-05
0.01813368 2.7350747e-05
0.01832626 2.6876574e-05
0.01852089 2.641184e-05
0.01871759 2.595636e-05
0.01891638 2.5509963e-05
0.01911728 2.5072425e-05
0.01932031 2.4643606e-05
0.0195255 2.42233e-05
0.01973286 2.3811357e-05
0.01994243 2.3407599e-05
0.02015423 2.3011838e-05
0.02036827 2.2623936e-05
0.02058459 2.2243736e-05
0.02080321 2.1871063e-05
0.02102415 2.1505779e-05
0.02124743 2.1147732e-05
0.02147308 2.0796758e-05
0.02170114 2.0452732e-05
0.02193161 2.0115515e-05
0.02216453 1.9784954e-05
0.02239992 1.946093e-05
0.02263782 1.9143299e-05
0.02287824 1.8831926e-05
0.02312122 1.8526699e-05
0.02336677 1.8227489e-05
0.02361493 1.793417e-05
0.02386573 1.7646623e-05
0.0241192 1.7364732e-05
0.02437535 1.7088382e-05
0.02463422 1.6817474e-05
0.02489585 1.6551872e-05
0.02516025 1.6291491e-05
0.02542746 1.6036217e-05
0.02569751 1.5785943e-05
0.02597043 1.5540575e-05
0.02624624 1.5300013e-05
0.02652498 1.5064155e-05
0.02680669 1.483291e-05
0.02709138 1.4606179e-05
0.0273791 1.4383884e-05
0.02766988 1.416592e-05
0.02796374 1.3952209e-05
0.02826073 1.3742667e-05
0.02856087 1.3537204e-05
0.02886419 1.3335739e-05
0.02917074 1.3138192e-05
0.02948054 1.2944486e-05
0.02979364 1.2754542e-05
0.03011006 1.2568282e-05
0.03042984 1.2385641e-05
0.03075301 1.2206541e-05
0.03107962 1.20309e-05
0.03140969 1.185866e-05
0.03174328 1.1689758e-05
0.0320804 1.1524118e-05
0.03242111 1.1361672e-05
0.03276543 1.1202363e-05
0.03311341 1.1046124e-05
0.03346508 1.0892898e-05
0.0338205 1.0742616e-05
0.03417968 1.0595226e-05
0.03454268 1.045067e-05
0.03490954 1.0308892e-05
0.03528029 1.0169833e-05
0.03565498 1.0033438e-05
0.03603364 9.8996588e-06
0.03641633 9.7684355e-06
0.03680309 9.6397242e-06
0.03719395 9.513473e-06
0.03758896 9.3896278e-06
0.03798817 9.2681495e-06
0.03839162 9.1489838e-06
0.03879935 9.0320847e-06
0.03921141 8.9174101e-06
0.03962785 8.8049167e-06
0.04004871 8.6945535e-06
0.04047404 8.586289e-06
0.04090389 8.4800752e-06
0.0413383 8.37587e-06
0.04177733 8.2736352e-06
0.04222102 8.1733367e-06
0.04266942 8.0749252e-06
0.04312258 7.9783732e-06
0.04358056 7.8836371e-06
0.0440434 7.7906877e-06
0.04451116 7.6994806e-06
0.04498388 7.6099883e-06
0.04546163 7.5221747e-06
0.04594444 7.4360065e-06
0.04643239 7.3514507e-06
0.04692552 7.2684732e-06
0.04742388 7.1870474e-06
0.04792754 7.1071419e-06
0.04843655 7.0287235e-06
0.04895096 6.9517642e-06
0.04947084 6.876237e-06
0.04999623 6.80211e-06
0.05052721 6.7293585e-06
0.05106383 6.6579533e-06
0.05160614 6.5878694e-06
0.05215422 6.5190814e-06
0.05270811 6.4515595e-06
0.05326789 6.385286e-06
0.05383361 6.3202288e-06
0.05440535 6.2563678e-06
0.05498315 6.1936791e-06
0.05556709 6.1321407e-06
0.05615723 6.0717272e-06
0.05675364 6.0124177e-06
0.05735638 5.9541906e-06
0.05796553 5.8970244e-06
0.05858114 5.8408984e-06
0.05920329 5.785794e-06
0.05983205 5.7316866e-06
0.06046749 5.6785603e-06
0.06110967 5.6263951e-06
0.06175868 5.5751715e-06
0.06241458 5.5248713e-06
0.06307744 5.4754763e-06
0.06374735 5.4269704e-06
0.06442437 5.379333e-06
0.06510857 5.3325475e-06
0.06580005 5.2866003e-06
0.06649887 5.2414723e-06
0.06720511 5.1971472e-06
0.06791885 5.1536105e-06
0.06864017 5.1108453e-06
0.06936915 5.0688388e-06
0.07010588 5.0275737e-06
0.07085043 4.9870372e-06
0.07160288 4.9472144e-06
0.07236333 4.9080892e-06
0.07313185 4.8696519e-06
0.07390854 4.8318856e-06
0.07469347 4.7947793e-06
0.07548674 4.7583177e-06
0.07628844 4.7224909e-06
0.07709865 4.687284e-06
0.07791746 4.6526861e-06
0.07874497 4.6186855e-06
0.07958127 4.5852686e-06
0.08042645 4.5524259e-06
0.08128061 4.5201454e-06
0.08214383 4.488415e-06
0.08301623 4.4572256e-06
0.08389789 4.426565e-06
0.08478892 4.3964241e-06
0.0856894 4.3667906e-06
0.08659945 4.3376568e-06
0.08751917 4.3090112e-06
0.08844865 4.2808445e-06
0.08938801 4.2531471e-06
0.09033734 4.2259099e-06
0.09129675 4.1991239e-06
0.09226636 4.1727792e-06
0.09324626 4.1468677e-06
0.09423656 4.1213809e-06
0.09523739 4.0963101e-06
0.09624884 4.0716448e-06
0.09727104 4.0473815e-06
0.09830409 4.0235085e-06
0.09934811 4.0000185e-06
0.1004032 3.9769042e-06
0.1014695 3.9541563e-06
0.1025472 3.931771e-06
0.1036363 3.9097367e-06
0.1047369 3.8880501e-06
0.1058493 3.8667009e-06
0.1069734 3.8456835e-06
0.1081095 3.8249919e-06
0.1092577 3.804617e-06
0.110418 3.7845553e-06
0.1115907 3.7647981e-06
0.1127758 3.7453371e-06
0.1139736 3.7261707e-06
0.115184 3.7072896e-06
0.1164073 3.6886878e-06
0.1176436 3.6703618e-06
0.118893 3.6523052e-06
0.1201557 3.6345108e-06
0.1214318 3.616969e-06
0.1227214 3.599682e-06
0.1240248 3.5826392e-06
0.1253419 3.5658375e-06
0.1266731 3.5492709e-06
0.1280184 3.5329315e-06
0.129378 3.5168189e-06
0.1307521 3.5009261e-06
0.1321407 3.4852443e-06
0.1335441 3.4697756e-06
0.1349624 3.4545103e-06
0.1363957 3.4394452e-06
0.1378443 3.4245754e-06
0.1393082 3.4098948e-06
0.1407877 3.3954037e-06
0.1422829 3.3810894e-06
0.143794 3.3669559e-06
0.1453212 3.3529928e-06
0.1468645 3.3391998e-06
0.1484243 3.3255689e-06
0.1500006 3.3120987e-06

T->t Z:

1.000049e-10 0.0089889327
1.01067e-10 0.0089889327
1.021404e-10 0.0089889308
1.032251e-10 0.0089889308
1.043214e-10 0.0089889308
1.054293e-10 0.0089889308
1.06549e-10 0.0089889308
1.076806e-10 0.0089889308
1.088242e-10 0.0089889308
1.0998e-10 0.0089889308
1.11148e-10 0.0089889308
1.123284e-10 0.0089889308
1.135214e-10 0.0089889308
1.14727e-10 0.0089889308
1.159455e-10 0.0089889308
1.171769e-10 0.0089889308
1.184213e-10 0.0089889308
1.19679e-10 0.0089889308
1.2095e-10 0.0089889308
1.222346e-10 0.0089889308
1.235327e-10 0.0089889308
1.248447e-10 0.0089889308
1.261706e-10 0.0089889308
1.275106e-10 0.0089889308
1.288648e-10 0.0089889308
1.302333e-10 0.0089889308
1.316165e-10 0.0089889308
1.330143e-10 0.0089889308
1.344269e-10 0.0089889308
1.358546e-10 0.0089889308
1.372974e-10 0.0089889308
1.387556e-10 0.0089889308
1.402292e-10 0.008988929
1.417185e-10 0.008988929
1.432236e-10 0.008988929
1.447447e-10 0.008988929
1.462819e-10 0.008988929
1.478355e-10 0.008988929
1.494055e-10 0.008988929
1.509923e-10 0.008988929
1.525959e-10 0.008988929
1.542165e-10 0.008988929
1.558543e-10 0.008988929
1.575095e-10 0.008988929
1.591823e-10 0.008988929
1.608729e-10 0.008988929
1.625814e-10 0.008988929
1.643081e-10 0.008988929
1.660531e-10 0.008988929
1.678167e-10 0.008988929
1.695989e-10 0.008988929
1.714001e-10 0.008988929
1.732205e-10 0.008988929
1.750601e-10 0.008988929
1.769193e-10 0.008988929
1.787983e-10 0.0089889271
1.806972e-10 0.0089889271
1.826162e-10 0.0089889271
1.845557e-10 0.0089889271
1.865157e-10 0.0089889271
1.884966e-10 0.0089889271
1.904985e-10 0.0089889271
1.925216e-10 0.0089889271
1.945663e-10 0.0089889271
1.966326e-10 0.0089889271
1.987209e-10 0.0089889271
2.008314e-10 0.0089889271
2.029643e-10 0.0089889271
2.051199e-10 0.0089889271
2.072983e-10 0.0089889271
2.094999e-10 0.0089889271
2.117249e-10 0.0089889271
2.139735e-10 0.0089889271
2.162459e-10 0.0089889253
2.185425e-10 0.0089889253
2.208635e-10 0.0089889253
2.232092e-10 0.0089889253
2.255797e-10 0.0089889253
2.279755e-10 0.0089889253
2.303966e-10 0.0089889253
2.328435e-10 0.0089889253
2.353164e-10 0.0089889253
2.378156e-10 0.0089889253
2.403412e-10 0.0089889253
2.428937e-10 0.0089889253
2.454734e-10 0.0089889253
2.480804e-10 0.0089889253
2.507151e-10 0.0089889253
2.533777e-10 0.0089889234
2.560687e-10 0.0089889234
2.587882e-10 0.0089889234
2.615367e-10 0.0089889234
2.643143e-10 0.0089889234
2.671214e-10 0.0089889234
2.699583e-10 0.0089889234
2.728253e-10 0.0089889234
2.757228e-10 0.0089889234
2.786511e-10 0.0089889234
2.816105e-10 0.0089889234
2.846013e-10 0.0089889234
2.876239e-10 0.0089889234
2.906785e-10 0.0089889234
2.937656e-10 0.0089889216
2.968855e-10 0.0089889216
3.000385e-10 0.0089889216
3.03225e-10 0.0089889216
3.064454e-10 0.0089889216
3.097e-10 0.0089889216
3.129891e-10 0.0089889216
3.163131e-10 0.0089889216
3.196725e-10 0.0089889216
3.230675e-10 0.0089889216
3.264986e-10 0.0089889216
3.299661e-10 0.0089889197
3.334705e-10 0.0089889197
3.370121e-10 0.0089889197
3.405912e-10 0.0089889197
3.442084e-10 0.0089889197
3.47864e-10 0.0089889197
3.515585e-10 0.0089889197
3.552922e-10 0.0089889197
3.590655e-10 0.0089889197
3.628789e-10 0.0089889197
3.667328e-10 0.0089889197
3.706276e-10 0.0089889178
3.745638e-10 0.0089889178
3.785418e-10 0.0089889178
3.82562e-10 0.0089889178
3.86625e-10 0.0089889178
3.907311e-10 0.0089889178
3.948808e-10 0.0089889178
3.990745e-10 0.0089889178
4.033128e-10 0.0089889178
4.075962e-10 0.008988916
4.11925e-10 0.008988916
4.162998e-10 0.008988916
4.20721e-10 0.008988916
4.251892e-10 0.008988916
4.297049e-10 0.008988916
4.342685e-10 0.008988916
4.388805e-10 0.008988916
4.435416e-10 0.0089889141
4.482522e-10 0.0089889141
4.530128e-10 0.0089889141
4.578239e-10 0.0089889141
4.626862e-10 0.0089889141
4.676e-10 0.0089889141
4.725661e-10 0.0089889141
4.775849e-10 0.0089889141
4.82657e-10 0.0089889123
4.87783e-10 0.0089889123
4.929635e-10 0.0089889123
4.981989e-10 0.0089889123
5.034899e-10 0.0089889123
5.088372e-10 0.0089889123
5.142412e-10 0.0089889123
5.197026e-10 0.0089889104
5.25222e-10 0.0089889104
5.308001e-10 0.0089889104
5.364374e-10 0.0089889104
5.421345e-10 0.0089889104
5.478922e-10 0.0089889104
5.53711e-10 0.0089889104
5.595916e-10 0.0089889086
5.655346e-10 0.0089889086
5.715408e-10 0.0089889086
5.776107e-10 0.0089889086
5.837452e-10 0.0089889086
5.899447e-10 0.0089889086
5.962102e-10 0.0089889067
6.025421e-10 0.0089889067
6.089413e-10 0.0089889067
6.154085e-10 0.0089889067
6.219443e-10 0.0089889067
6.285496e-10 0.0089889067
6.35225e-10 0.0089889049
6.419713e-10 0.0089889049
6.487893e-10 0.0089889049
6.556796e-10 0.0089889049
6.626432e-10 0.0089889049
6.696807e-10 0.0089889049
6.767929e-10 0.008988903
6.839807e-10 0.008988903
6.912448e-10 0.008988903
6.98586e-10 0.008988903
7.060053e-10 0.008988903
7.135033e-10 0.0089889012
7.210809e-10 0.0089889012
7.287391e-10 0.0089889012
7.364785e-10 0.0089889012
7.443002e-10 0.0089889012
7.522049e-10 0.0089888993
7.601936e-10 0.0089888993
7.682671e-10 0.0089888993
7.764264e-10 0.0089888993
7.846723e-10 0.0089888974
7.930058e-10 0.0089888974
8.014277e-10 0.0089888974
8.099392e-10 0.0089888974
8.18541e-10 0.0089888974
8.272342e-10 0.0089888956
8.360197e-10 0.0089888956
8.448985e-10 0.0089888956
8.538716e-10 0.0089888956
8.6294e-10 0.0089888937
8.721048e-10 0.0089888937
8.813668e-10 0.0089888937
8.907272e-10 0.0089888937
9.001871e-10 0.0089888919
9.097474e-10 0.0089888919
9.194092e-10 0.0089888919
9.291736e-10 0.0089888919
9.390418e-10 0.00898889
9.490147e-10 0.00898889
9.590936e-10 0.00898889
9.692795e-10 0.00898889
9.795736e-10 0.0089888882
9.89977e-10 0.0089888882
1.000491e-09 0.0089888882
1.011116e-09 0.0089888882
1.021855e-09 0.0089888863
1.032707e-09 0.0089888863
1.043675e-09 0.0089888863
1.054759e-09 0.0089888845
1.065961e-09 0.0089888845
1.077282e-09 0.0089888845
1.088723e-09 0.0089888826
1.100286e-09 0.0089888826
1.111971e-09 0.0089888826
1.123781e-09 0.0089888826
1.135716e-09 0.0089888808
1.147777e-09 0.0089888808
1.159967e-09 0.0089888808
1.172286e-09 0.0089888789
1.184736e-09 0.0089888789
1.197319e-09 0.0089888789
1.210035e-09 0.008988877
1.222886e-09 0.008988877
1.235873e-09 0.008988877
1.248998e-09 0.0089888752
1.262263e-09 0.0089888752
1.275669e-09 0.0089888752
1.289217e-09 0.0089888733
1.302909e-09 0.0089888733
1.316746e-09 0.0089888715
1.33073e-09 0.0089888715
1.344863e-09 0.0089888715
1.359146e-09 0.0089888696
1.373581e-09 0.0089888696
1.388169e-09 0.0089888696
1.402911e-09 0.0089888678
1.417811e-09 0.0089888678
1.432869e-09 0.0089888659
1.448086e-09 0.0089888659
1.463465e-09 0.0089888659
1.479008e-09 0.0089888641
1.494715e-09 0.0089888641
1.51059e-09 0.0089888622
1.526633e-09 0.0089888622
1.542846e-09 0.0089888604
1.559232e-09 0.0089888604
1.575791e-09 0.0089888604
1.592527e-09 0.0089888585
1.60944e-09 0.0089888585
1.626533e-09 0.0089888566
1.643807e-09 0.0089888566
1.661265e-09 0.0089888548
1.678908e-09 0.0089888548
1.696739e-09 0.0089888529
1.714758e-09 0.0089888529
1.73297e-09 0.0089888511
1.751375e-09 0.0089888511
1.769975e-09 0.0089888492
1.788772e-09 0.0089888492
1.80777e-09 0.0089888474
1.826969e-09 0.0089888474
1.846372e-09 0.0089888455
1.865981e-09 0.0089888455
1.885798e-09 0.0089888437
1.905826e-09 0.0089888437
1.926067e-09 0.0089888418
1.946522e-09 0.0089888418
1.967195e-09 0.00898884
1.988087e-09 0.00898884
2.009201e-09 0.0089888381
2.03054e-09 0.0089888381
2.052105e-09 0.0089888363
2.073899e-09 0.0089888344
2.095925e-09 0.0089888344
2.118184e-09 0.0089888325
2.14068e-09 0.0089888325
2.163415e-09 0.0089888307
2.186391e-09 0.0089888307
2.209611e-09 0.0089888288
2.233078e-09 0.008988827
2.256794e-09 0.008988827
2.280762e-09 0.0089888251
2.304984e-09 0.0089888233
2.329464e-09 0.0089888233
2.354204e-09 0.0089888214
2.379206e-09 0.0089888196
2.404474e-09 0.0089888196
2.43001e-09 0.0089888177
2.455818e-09 0.0089888159
2.4819e-09 0.0089888159
2.508258e-09 0.008988814
2.534897e-09 0.0089888121
2.561818e-09 0.0089888121
2.589026e-09 0.0089888103
2.616522e-09 0.0089888084
2.64431e-09 0.0089888066
2.672394e-09 0.0089888066
2.700776e-09 0.0089888047
2.729459e-09 0.0089888029
2.758447e-09 0.008988801
2.787742e-09 0.008988801
2.817349e-09 0.0089887992
2.84727e-09 0.0089887973
2.877509e-09 0.0089887971
2.908069e-09 0.0089887953
2.938954e-09 0.0089887953
2.970167e-09 0.0089887934
3.001711e-09 0.0089887916
3.03359e-09 0.0089887897
3.065808e-09 0.0089887879
3.098368e-09 0.008988786
3.131273e-09 0.008988786
3.164529e-09 0.0089887842
3.198137e-09 0.0089887823
3.232102e-09 0.0089887804
3.266428e-09 0.0089887786
3.301119e-09 0.0089887767
3.336178e-09 0.0089887749
3.371609e-09 0.008988773
3.407417e-09 0.0089887712
3.443605e-09 0.0089887693
3.480177e-09 0.0089887675
3.517138e-09 0.0089887656
3.554491e-09 0.0089887638
3.592241e-09 0.0089887619
3.630392e-09 0.00898876
3.668948e-09 0.0089887582
3.707913e-09 0.0089887563
3.747293e-09 0.0089887545
3.78709e-09 0.0089887526
3.82731e-09 0.0089887508
3.867958e-09 0.0089887489
3.909037e-09 0.0089887471
3.950552e-09 0.0089887452
3.992508e-09 0.0089887434
4.03491e-09 0.0089887415
4.077762e-09 0.0089887397
4.121069e-09 0.0089887359
4.164837e-09 0.0089887341
4.209069e-09 0.0089887322
4.25377e-09 0.0089887304
4.298947e-09 0.0089887285
4.344603e-09 0.0089887267
4.390744e-09 0.008988723
4.437376e-09 0.0089887211
4.484502e-09 0.0089887193
4.532129e-09 0.0089887174
4.580262e-09 0.0089887137
4.628906e-09 0.0089887118
4.678066e-09 0.00898871
4.727749e-09 0.0089887063
4.777959e-09 0.0089887044
4.828703e-09 0.0089887026
4.879985e-09 0.0089886989
4.931812e-09 0.008988697
4.98419e-09 0.0089886951
5.037124e-09 0.0089886914
5.09062e-09 0.0089886896
5.144684e-09 0.0089886859
5.199322e-09 0.008988684
5.254541e-09 0.0089886822
5.310346e-09 0.0089886785
5.366743e-09 0.0089886766
5.42374e-09 0.0089886729
5.481342e-09 0.008988671
5.539556e-09 0.0089886673
5.598388e-09 0.0089886655
5.657844e-09 0.0089886618
5.717933e-09 0.0089886581
5.778659e-09 0.0089886562
5.84003e-09 0.0089886525
5.902054e-09 0.0089886506
5.964735e-09 0.0089886469
6.028083e-09 0.0089886432
6.092103e-09 0.0089886414
6.156804e-09 0.0089886377
6.222191e-09 0.008988634
6.288273e-09 0.0089886302
6.355056e-09 0.0089886284
6.422549e-09 0.0089886247
6.490759e-09 0.008988621
6.559693e-09 0.0089886173
6.629359e-09 0.0089886136
6.699765e-09 0.0089886098
6.770919e-09 0.008988608
6.842828e-09 0.0089886043
6.915502e-09 0.0089886006
6.988947e-09 0.0089885969
7.063172e-09 0.0089885932
7.138185e-09 0.0089885894
7.213995e-09 0.0089885857
7.29061e-09 0.008988582
7.368039e-09 0.0089885783
7.44629e-09 0.0089885746
7.525372e-09 0.0089885709
7.605294e-09 0.0089885672
7.686065e-09 0.0089885616
7.767694e-09 0.0089885579
7.850189e-09 0.0089885542
7.933561e-09 0.0089885505
8.017818e-09 0.0089885468
8.10297e-09 0.0089885412
8.189026e-09 0.0089885375
8.275996e-09 0.0089885338
8.36389e-09 0.0089885301
8.452718e-09 0.0089885245
8.542489e-09 0.0089885208
8.633213e-09 0.0089885153
8.7249e-09 0.0089885116
8.817562e-09 0.0089885079
8.911207e-09 0.008988504
9.005847e-09 0.0089885003
9.101493e-09 0.0089884947
9.198154e-09 0.008988491
9.295841e-09 0.0089884854
9.394566e-09 0.0089884799
9.49434e-09 0.0089884762
9.595173e-09 0.0089884706
9.697077e-09 0.008988465
9.800063e-09 0.0089884613
9.904143e-09 0.0089884558
1.000933e-08 0.0089884502
1.011563e-08 0.0089884446
1.022306e-08 0.0089884409
1.033163e-08 0.0089884354
1.044136e-08 0.0089884298
1.055225e-08 0.0089884242
1.066432e-08 0.0089884187
1.077758e-08 0.0089884131
1.089204e-08 0.0089884075
1.100772e-08 0.008988402
1.112462e-08 0.0089883964
1.124277e-08 0.0089883909
1.136217e-08 0.0089883853
1.148284e-08 0.0089883779
1.160479e-08 0.0089883723
1.172804e-08 0.0089883667
1.18526e-08 0.0089883612
1.197848e-08 0.0089883538
1.210569e-08 0.0089883482
1.223426e-08 0.0089883426
1.236419e-08 0.0089883352
1.24955e-08 0.0089883297
1.262821e-08 0.0089883222
1.276232e-08 0.0089883167
1.289786e-08 0.0089883093
1.303484e-08 0.0089883018
1.317328e-08 0.0089882963
1.331318e-08 0.0089882889
1.345457e-08 0.0089882814
1.359747e-08 0.0089882759
1.374188e-08 0.0089882685
1.388782e-08 0.008988261
1.403531e-08 0.0089882536
1.418437e-08 0.0089882462
1.433502e-08 0.0089882388
1.448726e-08 0.0089882314
1.464112e-08 0.008988224
1.479661e-08 0.0089882165
1.495376e-08 0.0089882108
1.511257e-08 0.0089882034
1.527307e-08 0.0089881941
1.543528e-08 0.0089881867
1.55992e-08 0.0089881793
1.576487e-08 0.00898817
1.59323e-08 0.0089881626
1.610151e-08 0.0089881552
1.627251e-08 0.0089881459
1.644533e-08 0.0089881385
1.661999e-08 0.0089881292
1.67965e-08 0.0089881199
1.697488e-08 0.0089881125
1.715516e-08 0.0089881032
1.733735e-08 0.008988094
1.752148e-08 0.0089880847
1.770757e-08 0.0089880754
1.789563e-08 0.0089880662
1.808568e-08 0.0089880567
1.827776e-08 0.0089880474
1.847188e-08 0.0089880382
1.866805e-08 0.0089880289
1.886632e-08 0.0089880196
1.906668e-08 0.0089880085
1.926918e-08 0.0089879992
1.947382e-08 0.00898799
1.968064e-08 0.0089879788
1.988966e-08 0.0089879696
2.010089e-08 0.0089879584
2.031437e-08 0.0089879492
2.053011e-08 0.008987938
2.074815e-08 0.0089879269
2.09685e-08 0.0089879175
2.11912e-08 0.0089879063
2.141625e-08 0.0089878952
2.16437e-08 0.0089878859
2.187357e-08 0.008987873
2.210587e-08 0.0089878618
2.234064e-08 0.0089878507
2.257791e-08 0.0089878396
2.281769e-08 0.0089878285
2.306003e-08 0.0089878155
2.330493e-08 0.0089878043
2.355244e-08 0.0089877914
2.380257e-08 0.0089877802
2.405536e-08 0.0089877673
2.431084e-08 0.0089877543
2.456903e-08 0.0089877413
2.482996e-08 0.0089877302
2.509366e-08 0.0089877172
2.536017e-08 0.0089877042
2.56295e-08 0.0089876894
2.590169e-08 0.0089876764
2.617678e-08 0.0089876634
2.645479e-08 0.0089876504
2.673574e-08 0.0089876356
2.701969e-08 0.0089876243
2.730665e-08 0.0089876095
2.759665e-08 0.0089875965
2.788974e-08 0.0089875816
2.818594e-08 0.0089875668
2.848528e-08 0.008987552
2.87878e-08 0.0089875371
2.909354e-08 0.0089875223
2.940252e-08 0.0089875075
2.971479e-08 0.0089874926
3.003037e-08 0.0089874759
3.03493e-08 0.0089874611
3.067162e-08 0.0089874463
3.099737e-08 0.0089874296
3.132657e-08 0.0089874129
3.165927e-08 0.0089873981
3.19955e-08 0.0089873814
3.23353e-08 0.0089873647
3.267871e-08 0.008987348
3.302577e-08 0.008987333
3.337652e-08 0.0089873144
3.373099e-08 0.0089872977
3.408922e-08 0.0089872811
3.445126e-08 0.0089872625
3.481715e-08 0.008987244
3.518692e-08 0.0089872273
3.556061e-08 0.0089872087
3.593828e-08 0.0089871902
3.631996e-08 0.0089871716
3.670569e-08 0.0089871531
3.709551e-08 0.0089871327
3.748948e-08 0.0089871142
3.788763e-08 0.0089870938
3.829001e-08 0.0089870752
3.869666e-08 0.0089870565
3.910764e-08 0.0089870361
3.952297e-08 0.0089870157
3.994272e-08 0.0089869953
4.036693e-08 0.0089869749
4.079564e-08 0.0089869545
4.12289e-08 0.0089869322
4.166676e-08 0.0089869118
4.210928e-08 0.0089868896
4.25565e-08 0.0089868692
4.300846e-08 0.0089868469
4.346522e-08 0.0089868247
4.392684e-08 0.0089868006
4.439336e-08 0.0089867783
4.486483e-08 0.0089867577
4.534131e-08 0.0089867336
4.582285e-08 0.0089867114
4.630951e-08 0.0089866873
4.680133e-08 0.0089866632
4.729837e-08 0.0089866391
4.78007e-08 0.0089866131
4.830836e-08 0.008986589
4.882141e-08 0.0089865649
4.933991e-08 0.0089865389
4.986392e-08 0.008986513
5.039349e-08 0.008986487
5.092869e-08 0.0089864627
5.146957e-08 0.0089864367
5.201619e-08 0.0089864089
5.256862e-08 0.008986383
5.312692e-08 0.0089863552
5.369114e-08 0.0089863273
5.426136e-08 0.0089862995
5.483763e-08 0.0089862717
5.542003e-08 0.0089862439
5.600861e-08 0.0089862142
5.660344e-08 0.0089861881
5.720459e-08 0.0089861584
5.781212e-08 0.0089861287
5.84261e-08 0.0089860991
5.904661e-08 0.0089860675
5.96737e-08 0.0089860379
6.030746e-08 0.0089860063
6.094795e-08 0.0089859748
6.159523e-08 0.0089859433
6.22494e-08 0.0089859118
6.291051e-08 0.0089858819
6.357864e-08 0.0089858485
6.425386e-08 0.0089858151
6.493626e-08 0.0089857818
6.562591e-08 0.0089857484
6.632288e-08 0.008985715
6.702725e-08 0.0089856798
6.77391e-08 0.0089856464
6.845851e-08 0.0089856111
6.918557e-08 0.0089855776
6.992034e-08 0.0089855405
7.066292e-08 0.0089855053
7.141338e-08 0.0089854682
7.217182e-08 0.0089854311
7.293831e-08 0.008985394
7.371294e-08 0.008985355
7.449579e-08 0.0089853196
7.528697e-08 0.0089852807
7.608654e-08 0.0089852417
7.68946e-08 0.0089852028
7.771125e-08 0.008985162
7.853657e-08 0.0089851231
7.937066e-08 0.0089850821
8.02136e-08 0.0089850394
8.10655e-08 0.0089850003
8.192644e-08 0.0089849577
8.279653e-08 0.008984915
8.367585e-08 0.0089848723
8.456452e-08 0.0089848297
8.546262e-08 0.0089847852
8.637027e-08 0.0089847425
8.728755e-08 0.0089846978
8.821457e-08 0.0089846533
8.915144e-08 0.008984607
9.009826e-08 0.0089845606
9.105513e-08 0.0089845142
9.202217e-08 0.0089844679
9.299948e-08 0.0089844213
9.398716e-08 0.0089843731
9.498534e-08 0.0089843249
9.599412e-08 0.0089842748
9.701361e-08 0.0089842266
9.804392e-08 0.0089841765
9.908518e-08 0.0089841263
1.001375e-07 0.0089840762
1.01201e-07 0.0089840243
1.022758e-07 0.0089839705
1.03362e-07 0.0089839186
1.044597e-07 0.0089838665
1.055691e-07 0.0089838127
1.066903e-07 0.008983757
1.078234e-07 0.0089837033
1.089685e-07 0.0089836476
1.101258e-07 0.0089835901
1.112954e-07 0.0089835343
1.124774e-07 0.0089834768
1.136719e-07 0.0089834193
1.148792e-07 0.00898336
1.160992e-07 0.0089833006
1.173322e-07 0.008983243
1.185783e-07 0.0089831818
1.198377e-07 0.0089831206
1.211104e-07 0.0089830593
1.223966e-07 0.008982998
1.236965e-07 0.0089829349
1.250102e-07 0.00898287
1.263379e-07 0.0089828051
1.276796e-07 0.0089827402
1.290356e-07 0.0089826751
1.30406e-07 0.0089826083
1.31791e-07 0.0089825415
1.331906e-07 0.0089824729
1.346052e-07 0.008982406
1.360347e-07 0.0089823374
1.374795e-07 0.0089822669
1.389395e-07 0.0089821945
1.404151e-07 0.0089821256
1.419064e-07 0.0089820532
1.434135e-07 0.0089819791
1.449366e-07 0.0089819049
1.464759e-07 0.0089818324
1.480315e-07 0.0089817563
1.496036e-07 0.0089816803
1.511925e-07 0.0089816024
1.527982e-07 0.0089815262
1.54421e-07 0.0089814464
1.56061e-07 0.0089813666
1.577184e-07 0.0089812869
1.593934e-07 0.008981207
1.610862e-07 0.0089811235
1.62797e-07 0.0089810419
1.64526e-07 0.0089809583
1.662733e-07 0.0089808729
1.680392e-07 0.0089807876
1.698238e-07 0.0089807004
1.716274e-07 0.0089806149
1.734501e-07 0.0089805259
1.752922e-07 0.0089804369
1.771539e-07 0.0089803477
1.790353e-07 0.0089802568
1.809367e-07 0.0089801641
1.828584e-07 0.008980073
1.848004e-07 0.0089799784
1.86763e-07 0.008979882
1.887465e-07 0.0089797872
1.907511e-07 0.0089796907
1.927769e-07 0.0089795924
1.948243e-07 0.0089794939
1.968934e-07 0.0089793938
1.989844e-07 0.0089792918
2.010977e-07 0.0089791913
2.032334e-07 0.0089790874
2.053918e-07 0.0089789817
2.075732e-07 0.0089788776
2.097777e-07 0.0089787719
2.120056e-07 0.0089786641
2.142572e-07 0.0089785547
2.165326e-07 0.0089784453
2.188323e-07 0.0089783356
2.211564e-07 0.0089782225
2.235051e-07 0.0089781075
2.258788e-07 0.0089779942
2.282777e-07 0.0089778773
2.307021e-07 0.0089777621
2.331523e-07 0.0089776434
2.356284e-07 0.0089775245
2.381309e-07 0.0089774039
2.406599e-07 0.0089772815
2.432158e-07 0.0089771589
2.457988e-07 0.0089770328
2.484093e-07 0.0089769083
2.510475e-07 0.0089767803
2.537137e-07 0.0089766522
2.564082e-07 0.0089765223
2.591314e-07 0.0089763906
2.618834e-07 0.0089762587
2.646647e-07 0.0089761231
2.674756e-07 0.0089759894
2.703162e-07 0.0089758503
2.731871e-07 0.0089757128
2.760884e-07 0.0089755737
2.790206e-07 0.0089754326
2.819839e-07 0.0089752897
2.849786e-07 0.0089751448
2.880052e-07 0.0089749983
2.910639e-07 0.0089748534
2.941551e-07 0.0089747032
2.972792e-07 0.0089745527
3.004364e-07 0.0089744006
3.036271e-07 0.0089742483
3.068517e-07 0.0089740925
3.101106e-07 0.0089739365
3.134041e-07 0.0089737786
3.167325e-07 0.0089736172
3.200963e-07 0.0089734557
3.234959e-07 0.0089732922
3.269315e-07 0.0089731269
3.304036e-07 0.0089729581
3.339126e-07 0.008972791
3.374589e-07 0.008972622
3.410428e-07 0.0089724476
3.446648e-07 0.0089722749
3.483253e-07 0.0089720968
3.520246e-07 0.0089719204
3.557632e-07 0.0089717421
3.595416e-07 0.0089715584
3.6336e-07 0.0089713764
3.67219e-07 0.0089711907
3.71119e-07 0.0089710034
3.750604e-07 0.0089708139
3.790437e-07 0.0089706245
3.830693e-07 0.0089704297
3.871376e-07 0.0089702346
3.912491e-07 0.0089700377
3.954043e-07 0.0089698374
3.996037e-07 0.0089696368
4.038476e-07 0.0089694344
4.081366e-07 0.0089692266
4.124711e-07 0.0089690186
4.168517e-07 0.0089688106
4.212788e-07 0.0089685989
4.25753e-07 0.0089683819
4.302746e-07 0.0089681665
4.348443e-07 0.0089679473
4.394625e-07 0.0089677264
4.441297e-07 0.0089675019
4.488465e-07 0.008967277
4.536134e-07 0.0089670486
4.584309e-07 0.0089668184
4.632996e-07 0.0089665862
4.6822e-07 0.0089663487
4.731927e-07 0.0089661111
4.782182e-07 0.0089658715
4.83297e-07 0.0089656283
4.884298e-07 0.0089653832
4.936171e-07 0.0089651362
4.988595e-07 0.0089648855
5.041575e-07 0.0089646311
5.095118e-07 0.0089643749
5.14923e-07 0.0089641168
5.203917e-07 0.0089638549
5.259184e-07 0.0089635913
5.315039e-07 0.0089633239
5.371486e-07 0.0089630546
5.428533e-07 0.0089627835
5.486186e-07 0.0089625087
5.544451e-07 0.0089622302
5.603335e-07 0.0089619498
5.662845e-07 0.0089616657
5.722986e-07 0.0089613795
5.783766e-07 0.0089610899
5.845192e-07 0.0089607965
5.907269e-07 0.0089605012
5.970007e-07 0.0089602022
6.03341e-07 0.0089598996
6.097487e-07 0.008959595
6.162244e-07 0.0089592849
6.22769e-07 0.0089589748
6.29383e-07 0.008958659
6.360672e-07 0.0089583431
6.428225e-07 0.0089580218
6.496495e-07 0.0089576969
6.56549e-07 0.0089573682
6.635218e-07 0.0089570358
6.705686e-07 0.0089567015
6.776903e-07 0.0089563652
6.848876e-07 0.0089560217
6.921613e-07 0.0089556761
6.995123e-07 0.008955327
7.069414e-07 0.0089549742
7.144493e-07 0.0089546193
7.22037e-07 0.008954259
7.297053e-07 0.008953895
7.37455e-07 0.008953529
7.45287e-07 0.0089531576
7.532022e-07 0.0089527804
7.612015e-07 0.0089524033
7.692857e-07 0.0089520207
7.774558e-07 0.0089516326
7.857127e-07 0.0089512424
7.940572e-07 0.0089508487
8.024904e-07 0.0089504492
8.110131e-07 0.008950046
8.196263e-07 0.0089496374
8.28331e-07 0.0089492287
8.371282e-07 0.0089488108
8.460188e-07 0.0089483927
8.550038e-07 0.0089479674
8.640842e-07 0.0089475401
8.732611e-07 0.0089471053
8.825354e-07 0.0089466687
8.919082e-07 0.0089462266
9.013806e-07 0.0089457807
9.109536e-07 0.008945331
9.206282e-07 0.0089448741
9.304056e-07 0.0089444133
9.402868e-07 0.0089439505
9.50273e-07 0.0089434787
9.603652e-07 0.0089430049
9.705646e-07 0.0089425255
9.808724e-07 0.0089420407
9.912896e-07 0.0089415501
1.001817e-06 0.0089410575
1.012457e-06 0.0089405577
1.02321e-06 0.0089400524
1.034077e-06 0.0089395432
1.045059e-06 0.0089390285
1.056158e-06 0.008938508
1.067374e-06 0.0089379821
1.07871e-06 0.0089374525
1.090167e-06 0.0089369155
1.101745e-06 0.0089363747
1.113445e-06 0.0089358265
1.125271e-06 0.0089352744
1.137221e-06 0.008934715
1.149299e-06 0.0089341501
1.161505e-06 0.0089335814
1.173841e-06 0.0089330053
1.186307e-06 0.0089324234
1.198906e-06 0.0089318361
1.211639e-06 0.0089312414
1.224507e-06 0.0089306429
1.237512e-06 0.0089300371
1.250654e-06 0.0089294252
1.263937e-06 0.0089288082
1.27736e-06 0.0089281837
1.290926e-06 0.0089275518
1.304636e-06 0.0089269157
1.318492e-06 0.0089262726
1.332495e-06 0.0089256221
1.346646e-06 0.0089249658
1.360948e-06 0.008924302
1.375402e-06 0.0089236345
1.390009e-06 0.008922956
1.404772e-06 0.008922272
1.419691e-06 0.008921584
1.434768e-06 0.0089208849
1.450006e-06 0.008920182
1.465406e-06 0.0089194717
1.480969e-06 0.0089187523
1.496697e-06 0.0089180269
1.512593e-06 0.0089172942
1.528657e-06 0.0089165524
1.544892e-06 0.0089158047
1.561299e-06 0.0089150516
1.577881e-06 0.0089142874
1.594638e-06 0.0089135175
1.611574e-06 0.0089127381
1.628689e-06 0.0089119533
1.645986e-06 0.0089111592
1.663467e-06 0.0089103576
1.681134e-06 0.0089095484
1.698988e-06 0.00890873
1.717032e-06 0.0089079042
1.735268e-06 0.0089070708
1.753697e-06 0.0089062282
1.772322e-06 0.0089053782
1.791144e-06 0.0089045187
1.810167e-06 0.00890365
1.829391e-06 0.0089027755
1.84882e-06 0.0089018899
1.868455e-06 0.0089009951
1.888299e-06 0.0089000929
1.908353e-06 0.008899183
1.928621e-06 0.0088982619
1.949103e-06 0.0088973334
1.969803e-06 0.0088963937
1.990723e-06 0.0088954465
2.011865e-06 0.0088944884
2.033232e-06 0.0088935223
2.054826e-06 0.0088925455
2.076649e-06 0.0088915592
2.098703e-06 0.0088905652
2.120992e-06 0.0088895585
2.143518e-06 0.0088885441
2.166283e-06 0.0088875203
2.18929e-06 0.0088864854
2.212541e-06 0.0088854412
2.236039e-06 0.0088843856
2.259786e-06 0.0088833209
2.283786e-06 0.0088822447
2.30804e-06 0.0088811576
2.332553e-06 0.0088800611
2.357325e-06 0.0088789533
2.382361e-06 0.0088778362
2.407662e-06 0.0088767076
2.433232e-06 0.0088755682
2.459074e-06 0.0088744174
2.48519e-06 0.0088732537
2.511584e-06 0.0088720822
2.538258e-06 0.0088708978
2.565215e-06 0.0088697021
2.592458e-06 0.0088684952
2.619991e-06 0.0088672771
2.647816e-06 0.0088660476
2.675937e-06 0.0088648035
2.704357e-06 0.0088635497
2.733078e-06 0.0088622848
2.762104e-06 0.0088610069
2.791438e-06 0.0088597175
2.821084e-06 0.0088584153
2.851045e-06 0.0088571016
2.881324e-06 0.008855775
2.911925e-06 0.0088544351
2.942851e-06 0.0088530824
2.974105e-06 0.0088517163
3.005691e-06 0.0088503408
3.037612e-06 0.0088489486
3.069873e-06 0.0088475451
3.102476e-06 0.0088461303
3.135425e-06 0.0088446987
3.168724e-06 0.0088432559
3.202377e-06 0.0088417997
3.236388e-06 0.008840329
3.270759e-06 0.0088388447
3.305496e-06 0.0088373475
3.340601e-06 0.008835837
3.37608e-06 0.0088343116
3.411935e-06 0.0088327713
3.448171e-06 0.0088312176
3.484792e-06 0.0088296511
3.521801e-06 0.0088280675
3.559204e-06 0.0088264707
3.597004e-06 0.0088248608
3.635205e-06 0.008823234
3.673812e-06 0.0088215941
3.71283e-06 0.0088199373
3.752261e-06 0.0088182672
3.792111e-06 0.0088165821
3.832385e-06 0.0088148803
3.873086e-06 0.0088131651
3.91422e-06 0.0088114331
3.95579e-06 0.0088096859
3.997802e-06 0.0088079237
4.04026e-06 0.0088061448
4.083169e-06 0.0088043506
4.126534e-06 0.0088025412
4.170359e-06 0.0088007151
4.214649e-06 0.0087988722
4.25941e-06 0.0087970157
4.304647e-06 0.0087951388
4.350364e-06 0.0087932485
4.396566e-06 0.0087913414
4.443259e-06 0.0087894171
4.490448e-06 0.0087874778
4.538138e-06 0.0087855197
4.586335e-06 0.0087835447
4.635043e-06 0.0087815527
4.684269e-06 0.0087795437
4.734017e-06 0.0087775176
4.784294e-06 0.0087754744
4.835105e-06 0.0087734146
4.886456e-06 0.0087713356
4.938351e-06 0.0087692414
4.990798e-06 0.0087671267
5.043802e-06 0.0087649966
5.097369e-06 0.0087628477
5.151505e-06 0.0087606798
5.206216e-06 0.008758495
5.261508e-06 0.0087562948
5.317387e-06 0.0087540722
5.373859e-06 0.0087518341
5.430931e-06 0.0087495754
5.48861e-06 0.0087472995
5.546901e-06 0.0087450065
5.605811e-06 0.008742691
5.665346e-06 0.0087403601
5.725514e-06 0.0087380102
5.786321e-06 0.008735643
5.847774e-06 0.0087332533
5.909879e-06 0.0087308465
5.972644e-06 0.0087284205
6.036076e-06 0.0087259773
6.100181e-06 0.0087235117
6.164967e-06 0.0087210286
6.230441e-06 0.0087185265
6.29661e-06 0.0087160054
6.363482e-06 0.008713465
6.431065e-06 0.0087109055
6.499365e-06 0.0087083253
6.56839e-06 0.0087057277
6.638149e-06 0.0087031075
6.708648e-06 0.0087004716
6.779896e-06 0.008697813
6.851901e-06 0.0086951368
6.924671e-06 0.0086924399
6.998213e-06 0.0086897254
7.072537e-06 0.0086869902
7.147649e-06 0.0086842355
7.22356e-06 0.0086814615
7.300277e-06 0.0086786649
7.377808e-06 0.0086758508
7.456163e-06 0.0086730174
7.53535e-06 0.0086701662
7.615378e-06 0.0086672925
7.696256e-06 0.0086644011
7.777993e-06 0.0086614886
7.860598e-06 0.0086585586
7.94408e-06 0.0086556075
8.028449e-06 0.0086526368
8.113714e-06 0.0086496486
8.199884e-06 0.0086466392
8.28697e-06 0.0086436122
8.37498e-06 0.0086405641
8.463925e-06 0.0086374982
8.553815e-06 0.0086344149
8.644659e-06 0.0086313116
8.736469e-06 0.0086281874
8.829253e-06 0.0086250471
8.923023e-06 0.0086218856
9.017788e-06 0.0086187082
9.11356e-06 0.0086155111
9.210349e-06 0.0086122946
9.308166e-06 0.0086090636
9.407022e-06 0.0086058116
9.506928e-06 0.0086025414
9.607895e-06 0.0085992553
9.709934e-06 0.0085959515
9.813057e-06 0.0085926297
9.917275e-06 0.0085892935
1.00226e-05 0.0085859375
1.012904e-05 0.0085825659
1.023662e-05 0.0085791778
1.034533e-05 0.0085757751
1.04552e-05 0.0085723529
1.056624e-05 0.0085689181
1.067846e-05 0.0085654672
1.079187e-05 0.0085619999
1.090648e-05 0.0085585216
1.102231e-05 0.0085550254
1.113937e-05 0.0085515164
1.125768e-05 0.0085479913
1.137724e-05 0.0085444567
1.149807e-05 0.0085409079
1.162018e-05 0.0085373445
1.174359e-05 0.0085337699
1.186831e-05 0.0085301844
1.199436e-05 0.0085265861
1.212174e-05 0.0085229786
1.225048e-05 0.0085193599
1.238058e-05 0.0085157319
1.251207e-05 0.0085120928
1.264495e-05 0.0085084443
1.277925e-05 0.0085047885
1.291497e-05 0.0085011249
1.305213e-05 0.0084974538
1.319074e-05 0.0084937768
1.333084e-05 0.0084900939
1.347241e-05 0.0084864052
1.361549e-05 0.0084827104
1.37601e-05 0.0084790118
1.390623e-05 0.008475311
1.405392e-05 0.0084716074
1.420318e-05 0.0084679017
1.435402e-05 0.0084641934
1.450647e-05 0.0084604882
1.466053e-05 0.0084567804
1.481623e-05 0.0084530757
1.497358e-05 0.0084493721
1.513261e-05 0.0084456731
1.529332e-05 0.0084419768
1.545574e-05 0.0084382871
1.561989e-05 0.0084346022
1.578578e-05 0.0084309252
1.595343e-05 0.0084272563
1.612286e-05 0.0084235972
1.629409e-05 0.0084199467
1.646714e-05 0.0084163093
1.664202e-05 0.008412687
1.681877e-05 0.0084090749
1.699739e-05 0.0084054795
1.717791e-05 0.0084019012
1.736034e-05 0.0083983415
1.754471e-05 0.0083948005
1.773104e-05 0.0083912801
1.791935e-05 0.0083877818
1.810966e-05 0.008384306
1.8302e-05 0.0083808593
1.849637e-05 0.0083774347
1.869281e-05 0.0083740433
1.889133e-05 0.0083706793
1.909196e-05 0.008367348
1.929473e-05 0.0083640514
1.949964e-05 0.0083607895
1.970674e-05 0.0083575657
1.991603e-05 0.0083543799
2.012754e-05 0.0083512377
2.03413e-05 0.0083481373
2.055734e-05 0.0083450856
2.077566e-05 0.0083420773
2.099631e-05 0.0083391214
2.121929e-05 0.008336218
2.144465e-05 0.0083333683
2.16724e-05 0.0083305765
2.190257e-05 0.0083278439
2.213518e-05 0.0083251727
2.237026e-05 0.0083225663
2.260784e-05 0.008320028
2.284795e-05 0.008317558
2.30906e-05 0.0083151633
2.333583e-05 0.0083128423
2.358366e-05 0.0083106019
2.383413e-05 0.0083084407
2.408726e-05 0.0083063652
2.434307e-05 0.0083043793
2.46016e-05 0.0083024831
2.486288e-05 0.0083006817
2.512693e-05 0.0082989789
2.539379e-05 0.0082973777
2.566348e-05 0.0082958824
2.593604e-05 0.0082944959
2.621149e-05 0.0082932223
2.648986e-05 0.008292063
2.677119e-05 0.0082910287
2.705551e-05 0.0082901159
2.734285e-05 0.0082893316
2.763324e-05 0.008288683
2.792672e-05 0.0082881721
2.822331e-05 0.0082878037
2.852305e-05 0.0082875799
2.882597e-05 0.0082875094
2.913211e-05 0.008287596
2.944151e-05 0.0082878448
2.975419e-05 0.0082882577
3.007019e-05 0.0082888451
3.038954e-05 0.0082896089
3.071229e-05 0.0082905565
3.103846e-05 0.008291691
3.13681e-05 0.0082930212
3.170124e-05 0.0082945513
3.203792e-05 0.0082962873
3.237818e-05 0.0082982372
3.272204e-05 0.0083004026
3.306956e-05 0.0083027955
3.342077e-05 0.0083054214
3.377571e-05 0.0083082873
3.413442e-05 0.0083113971
3.449694e-05 0.008314759
3.486331e-05 0.0083183824
3.523357e-05 0.0083222739
3.560776e-05 0.0083264407
3.598593e-05 0.0083308901
3.636811e-05 0.0083356325
3.675435e-05 0.0083406728
3.71447e-05 0.0083460222
3.753919e-05 0.0083516874
3.793787e-05 0.0083576806
3.834078e-05 0.0083640055
3.874797e-05 0.0083706759
3.915949e-05 0.0083776975
3.957538e-05 0.0083850839
3.999568e-05 0.0083928424
4.042045e-05 0.0084009867
4.084973e-05 0.0084095204
4.128357e-05 0.0084184598
4.172201e-05 0.0084278145
4.216511e-05 0.0084375938
4.261292e-05 0.0084478096
4.306548e-05 0.0084584762
4.352285e-05 0.0084696002
4.398508e-05 0.0084811992
4.445222e-05 0.0084932837
4.492432e-05 0.0085058639
4.540143e-05 0.0085189556
4.588361e-05 0.0085325727
4.637091e-05 0.0085467257
4.686338e-05 0.0085614316
4.736109e-05 0.008576701
4.786408e-05 0.0085925511
4.837241e-05 0.0086089956
4.888614e-05 0.0086260503
4.940533e-05 0.0086437304
4.993003e-05 0.0086620517
5.046031e-05 0.008681031
5.099621e-05 0.0087006841
5.153781e-05 0.0087210263
5.208516e-05 0.0087420763
5.263832e-05 0.0087638531
5.319736e-05 0.0087863721
5.376233e-05 0.0088096535
5.433331e-05 0.0088337127
5.491034e-05 0.0088585755
5.549351e-05 0.008884255
5.608287e-05 0.0089107738
5.667849e-05 0.0089381534
5.728043e-05 0.0089664125
5.788877e-05 0.0089955732
5.850357e-05 0.0090256572
5.91249e-05 0.0090566866
5.975283e-05 0.0090886846
6.038742e-05 0.0091216732
6.102876e-05 0.0091556774
6.16769e-05 0.0091907206
6.233193e-05 0.0092268276
6.299392e-05 0.0092640218
6.366294e-05 0.0093023332
6.433906e-05 0.0093417848
6.502236e-05 0.0093824011
6.571292e-05 0.0094242122
6.641081e-05 0.0094672478
6.711612e-05 0.0095115318
6.782892e-05 0.0095570976
6.854928e-05 0.0096039692
6.92773e-05 0.009652181
7.001305e-05 0.0097017642
7.075661e-05 0.0097527474
7.150807e-05 0.0098051649
7.226751e-05 0.009859045
7.303502e-05 0.0099144253
7.381067e-05 0.0099713378
7.459457e-05 0.010029817
7.538679e-05 0.010089899
7.618742e-05 0.01015162
7.699656e-05 0.010215011
7.781429e-05 0.010280118
7.86407e-05 0.010346971
7.947589e-05 0.010415617
8.031995e-05 0.010486085
8.117298e-05 0.010558425
8.203506e-05 0.01063267
8.290631e-05 0.010708868
8.37868e-05 0.010787059
8.467664e-05 0.010867283
8.557594e-05 0.010949585
8.648478e-05 0.011034013
8.740328e-05 0.011120611
8.833153e-05 0.011209422
8.926965e-05 0.011300499
9.021772e-05 0.011393886
9.117586e-05 0.011489631
9.214418e-05 0.011587786
9.312278e-05 0.011688401
9.411178e-05 0.011791526
9.511128e-05 0.011897217
9.612139e-05 0.012005521
9.714224e-05 0.012116494
9.817392e-05 0.012230195
9.921656e-05 0.012346676
0.0001002703 0.012465994
0.0001013352 0.012588207
0.0001024114 0.012713372
0.000103499 0.01284155
0.0001045982 0.012972803
0.0001057091 0.013107187
0.0001068318 0.013244766
0.0001079664 0.013385606
0.000109113 0.01352977
0.0001102718 0.013677323
0.0001114429 0.013828328
0.0001126265 0.013982853
0.0001138226 0.014140967
0.0001150315 0.014302739
0.0001162531 0.014468236
0.0001174878 0.014637533
0.0001187356 0.014810693
0.0001199966 0.014987799
0.000121271 0.015168919
0.0001225589 0.015354125
0.0001238605 0.015543496
0.000125176 0.015737107
0.0001265054 0.015935033
0.0001278489 0.016137354
0.0001292067 0.016344147
0.0001305789 0.016555492
0.0001319657 0.016771472
0.0001333672 0.016992163
0.0001347836 0.017217652
0.0001362151 0.017448018
0.0001376617 0.017683355
0.0001391238 0.017923725
0.0001406013 0.018169231
0.0001420945 0.018419954
0.0001436036 0.018675996
0.0001451288 0.018937412
0.0001466701 0.019204309
0.0001482278 0.019476784
0.000149802 0.019754897
0.0001513929 0.020038771
0.0001530008 0.020328468
0.0001546257 0.020624095
0.0001562679 0.020925751
0.0001579275 0.021233498
0.0001596047 0.02154746
0.0001612998 0.021867701
0.0001630129 0.022194343
0.0001647441 0.022527447
0.0001664937 0.022867118
0.000168262 0.023213464
0.000170049 0.023566554
0.0001718549 0.023926491
0.0001736801 0.024293378
0.0001755246 0.024667295
0.0001773888 0.025048318
0.0001792727 0.025436574
0.0001811766 0.02583214
0.0001831008 0.026235099
0.0001850454 0.026645547
0.0001870106 0.027063596
0.0001889968 0.027489299
0.000191004 0.027922759
0.0001930325 0.028364064
0.0001950826 0.028813314
0.0001971544 0.029270586
0.0001992483 0.029735955
0.0002013643 0.030209522
0.0002035029 0.030691355
0.0002056642 0.031181544
0.0002078484 0.031680169
0.0002100558 0.032187305
0.0002122867 0.032703043
0.0002145412 0.033227439
0.0002168197 0.033760574
0.0002191224 0.034302518
0.0002214496 0.034853339
0.0002238015 0.035413102
0.0002261783 0.035981877
0.0002285804 0.036559731
0.000231008 0.03714672
0.0002334614 0.037742897
0.0002359408 0.038348303
0.0002384466 0.038963025
0.000240979 0.039587077
0.0002435383 0.040220534
0.0002461247 0.040863407
0.0002487387 0.041515759
0.0002513803 0.042177613
0.0002540501 0.042849001
0.0002567482 0.043529966
0.0002594749 0.044220507
0.0002622307 0.044920665
0.0002650156 0.045630444
0.0002678302 0.046349868
0.0002706746 0.047078922
0.0002735493 0.047817636
0.0002764545 0.048565991
0.0002793905 0.049324003
0.0002823578 0.05009162
0.0002853565 0.050868868
0.0002883871 0.051655707
0.0002914498 0.052452118
0.0002945451 0.053258053
0.0002976733 0.054073512
0.0003008347 0.054898416
0.0003040297 0.055732745
0.0003072586 0.05657643
0.0003105218 0.057429422
0.0003138196 0.058291671
0.0003171525 0.059163066
0.0003205207 0.0600436
0.0003239248 0.060933128
0.000327365 0.061831602
0.0003308417 0.062738912
0.0003343554 0.063654966
0.0003379063 0.064579672
0.000341495 0.065512912
0.0003451218 0.066454582
0.0003487871 0.06740454
0.0003524914 0.068362684
0.0003562349 0.069328856
0.0003600183 0.070302944
0.0003638418 0.071284803
0.0003677059 0.072274259
0.0003716111 0.073271176
0.0003755577 0.074275392
0.0003795463 0.075286738
0.0003835772 0.076305047
0.0003876509 0.077330137
0.0003917679 0.078361845
0.0003959286 0.079399942
0.0004001335 0.080444285
0.000404383 0.081494649
0.0004086777 0.082550843
0.000413018 0.083612656
0.0004174044 0.084679888
0.0004218374 0.085752304
0.0004263175 0.086829706
0.0004308451 0.087911853
0.0004354208 0.088998531
0.0004400451 0.090089511
0.0004447186 0.091184547
0.0004494416 0.092283413
0.0004542149 0.093385864
0.0004590388 0.09449167
0.0004639139 0.095600571
0.0004688408 0.096712308
0.0004738201 0.097826656
0.0004788522 0.09894335
0.0004839378 0.10006213
0.0004890774 0.10118279
0.0004942716 0.10230503
0.0004995209 0.10342857
0.000504826 0.10455314
0.0005101874 0.1056786
0.0005156058 0.10680455
0.0005210817 0.1079308
0.0005266157 0.10905703
0.0005322086 0.11018313
0.0005378608 0.11130866
0.0005435731 0.11243351
0.000549346 0.11355733
0.0005551803 0.11467994
0.0005610765 0.115801
0.0005670353 0.11692027
0.0005730574 0.1180376
0.0005791435 0.11915257
0.0005852942 0.12026514
0.0005915102 0.12137495
0.0005977922 0.12248173
0.000604141 0.12358533
0.0006105572 0.12468539
0.0006170415 0.12578182
0.0006235947 0.12687435
0.0006302175 0.12796278
0.0006369106 0.12904678
0.0006436748 0.13012626
0.0006505109 0.13120093
0.0006574195 0.13227063
0.0006644015 0.13333511
0.0006714577 0.13439424
0.0006785888 0.13544779
0.0006857957 0.13649555
0.000693079 0.13753734
0.0007004398 0.13857304
0.0007078787 0.13960247
0.0007153966 0.14062536
0.0007229944 0.1416417
0.0007306728 0.14265118
0.0007384328 0.14365375
0.0007462752 0.14464923
0.0007542009 0.14563749
0.0007622108 0.14661839
0.0007703057 0.14759184
0.0007784866 0.14855763
0.0007867544 0.14951568
0.00079511 0.15046588
0.0008035544 0.15140815
0.0008120884 0.15234239
0.0008207131 0.15326845
0.0008294293 0.15418625
0.0008382381 0.15509577
0.0008471405 0.15599681
0.0008561374 0.15688943
0.0008652299 0.15777345
0.0008744189 0.15864887
0.0008837056 0.15951563
0.0008930908 0.16037367
0.0009025758 0.16122288
0.0009121614 0.16206331
0.0009218489 0.16289484
0.0009316392 0.16371749
0.0009415336 0.16453122
0.000951533 0.165336
0.0009616386 0.16613176
0.0009718515 0.16691865
0.0009821729 0.16769644
0.0009926039 0.16846522
0.001003146 0.16922499
0.001013799 0.16997579
0.001024566 0.17071755
0.001035448 0.17145036
0.001046444 0.17217415
0.001057558 0.17288897
0.00106879 0.17359486
0.001080141 0.17429187
0.001091612 0.17497989
0.001103205 0.17565908
0.001114922 0.17632948
0.001126763 0.17699103
0.001138729 0.17764382
0.001150823 0.17828786
0.001163045 0.17892326
0.001175397 0.17955004
0.00118788 0.1801682
0.001200496 0.18077789
0.001213245 0.18137904
0.001226131 0.1819718
0.001239152 0.1825562
0.001252313 0.18313227
0.001265613 0.18370015
0.001279054 0.18425979
0.001292638 0.18481134
0.001306366 0.18535485
0.00132024 0.18589039
0.001334262 0.18641798
0.001348432 0.18693774
0.001362753 0.18744977
0.001377226 0.18795404
0.001391852 0.1884507
0.001406634 0.18893989
0.001421573 0.18942153
0.001436671 0.18989576
0.001451929 0.19036273
0.001467349 0.19082244
0.001482932 0.19127498
0.001498682 0.19172048
0.001514598 0.19215892
0.001530684 0.19259042
0.00154694 0.19301511
0.001563369 0.19343305
0.001579973 0.19384422
0.001596752 0.19424901
0.001613711 0.19464704
0.001630849 0.19503878
0.001648169 0.19542404
0.001665673 0.19580313
0.001683363 0.19617593
0.001701241 0.19654262
0.001719309 0.19690337
0.001737568 0.19725808
0.001756022 0.19760695
0.001774671 0.19795001
0.001793519 0.19828738
0.001812567 0.19861903
0.001831817 0.1989452
0.001851271 0.19926593
0.001870933 0.19958113
0.001890803 0.19989111
0.001910883 0.20019577
0.001931178 0.20049528
0.001951687 0.20078973
0.001972415 0.2010791
0.001993363 0.20136355
0.002014533 0.20164317
0.002035928 0.20191791
0.00205755 0.20218795
0.002079402 0.20245333
0.002101486 0.2027142
0.002123805 0.20297048
0.00214636 0.20322237
0.002169155 0.20346984
0.002192192 0.20371307
0.002215474 0.203952
0.002239003 0.20418682
0.002262782 0.20441746
0.002286814 0.20464412
0.002311101 0.20486679
0.002335645 0.20508558
0.002360451 0.20530048
0.002385519 0.20551164
0.002410854 0.20571902
0.002436459 0.20592284
0.002462335 0.20612297
0.002488485 0.20631962
0.002514914 0.20651282
0.002541623 0.20670253
0.002568616 0.20688891
0.002595896 0.20707198
0.002623465 0.20725182
0.002651327 0.20742843
0.002679485 0.20760192
0.002707942 0.2077723
0.002736701 0.20793969
0.002765766 0.20810407
0.00279514 0.20826553
0.002824825 0.20842408
0.002854826 0.20857982
0.002885145 0.2087328
0.002915786 0.20888299
0.002946753 0.20903053
0.002978048 0.20917546
0.003009676 0.20931778
0.00304164 0.20945753
0.003073943 0.20959475
0.003106589 0.20972958
0.003139582 0.20986198
0.003172926 0.20999198
0.003206623 0.21011968
0.003240679 0.21024508
0.003275096 0.2103682
0.003309879 0.2104892
0.003345031 0.21060794
0.003380556 0.21072457
0.003416459 0.21083917
0.003452743 0.21095166
0.003489412 0.21106214
0.003526471 0.21117066
0.003563923 0.21127716
0.003601773 0.2113818
0.003640025 0.21148462
0.003678684 0.21158551
0.003717752 0.21168468
0.003757236 0.21178204
0.003797139 0.21187764
0.003837466 0.2119715
0.003878222 0.21206372
0.00391941 0.21215432
0.003961035 0.21224326
0.004003103 0.2123306
0.004045617 0.21241639
0.004088583 0.21250068
0.004132005 0.21258343
0.004175888 0.21266472
0.004220238 0.21274452
0.004265058 0.21282294
0.004310354 0.21289995
0.004356132 0.21297553
0.004402395 0.21304986
0.00444915 0.21312286
0.004496402 0.21319452
0.004544155 0.21326489
0.004592416 0.21333402
0.004641189 0.21340194
0.00469048 0.2134686
0.004740294 0.21353423
0.004790638 0.21359864
0.004841516 0.2136618
0.004892934 0.21372385
0.004944899 0.21378496
0.004997416 0.21384494
0.00505049 0.21390373
0.005104128 0.21396164
0.005158335 0.21401843
0.005213119 0.21407426
0.005268484 0.21412908
0.005324437 0.214183
0.005380984 0.21423597
0.005438132 0.21428792
0.005495887 0.21433897
0.005554255 0.21438921
0.005613243 0.2144386
0.005672858 0.21448697
0.005733106 0.21453458
0.005793993 0.21458132
0.005855527 0.21462742
0.005917715 0.21467257
0.005980563 0.21471693
0.006044079 0.21476055
0.006108269 0.21480343
0.006173141 0.21484552
0.006238702 0.21488687
0.006304959 0.21492755
0.00637192 0.21496754
0.006439592 0.21500683
0.006507982 0.21504542
0.006577099 0.21508336
0.00664695 0.21512064
0.006717543 0.21515733
0.006788886 0.21519334
0.006860986 0.21522872
0.006933852 0.21526357
0.007007492 0.21529776
0.007081914 0.21533136
0.007157126 0.2153644
0.007233138 0.21539693
0.007309956 0.21542886
0.00738759 0.21546027
0.007466049 0.21549111
0.007545341 0.21552143
0.007625475 0.21555132
0.00770646 0.21558061
0.007788305 0.21560949
0.00787102 0.21563785
0.007954613 0.21566572
0.008039094 0.21569314
0.008124472 0.21572006
0.008210756 0.21574657
0.008297957 0.21577265
0.008386084 0.2157983
0.008475147 0.21582347
0.008565156 0.21584825
0.008656121 0.21587267
0.008748052 0.21589664
0.00884096 0.21592022
0.008934854 0.21594342
0.009029745 0.21596622
0.009125644 0.21598864
0.009222561 0.21601072
0.009320508 0.21603243
0.009419495 0.21605381
0.009519533 0.21607483
0.009620634 0.21609544
0.009722808 0.2161158
0.009826068 0.21613585
0.009930424 0.21615553
0.01003589 0.21617481
0.01014247 0.21619393
0.01025019 0.21621267
0.01035905 0.21623115
0.01046907 0.2162493
0.01058025 0.21626719
0.01069262 0.21628471
0.01080618 0.21630207
0.01092094 0.2163191
0.01103693 0.21633585
0.01115414 0.21635233
0.0112726 0.21636857
0.01139232 0.2163846
0.01151331 0.21640034
0.01163559 0.21641577
0.01175916 0.21643108
0.01188405 0.21644606
0.01201026 0.21646083
0.01213781 0.21647545
0.01226672 0.21648975
0.012397 0.21650387
0.01252866 0.21651777
0.01266172 0.21653148
0.01279619 0.21654495
0.01293209 0.21655826
0.01306943 0.21657129
0.01320823 0.21658422
0.01334851 0.21659688
0.01349028 0.21660942
0.01363355 0.21662171
0.01377834 0.21663385
0.01392467 0.2166458
0.01407256 0.21665756
0.01422201 0.21666922
0.01437305 0.21668063
0.0145257 0.2166919
0.01467997 0.21670309
0.01483587 0.21671397
0.01499344 0.21672474
0.01515267 0.21673538
0.0153136 0.21674594
0.01547623 0.21675634
0.0156406 0.21676649
0.01580671 0.21677657
0.01597458 0.2167864
0.01614423 0.21679631
0.01631569 0.216806
0.01648897 0.21681544
0.01666409 0.21682489
0.01684107 0.21683409
0.01701992 0.2168432
0.01720068 0.21685225
0.01738336 0.21686111
0.01756798 0.21686987
0.01775455 0.21687857
0.01794311 0.21688717
0.01813368 0.21689561
0.01832626 0.21690397
0.01852089 0.2169122
0.01871759 0.21692026
0.01891638 0.2169283
0.01911728 0.21693626
0.01932031 0.21694407
0.0195255 0.21695181
0.01973286 0.21695942
0.01994243 0.216967
0.02015423 0.21697445
0.02036827 0.21698186
0.02058459 0.21698918
0.02080321 0.21699636
0.02102415 0.21700351
0.02124743 0.21701053
0.02147308 0.21701757
0.02170114 0.21702447
0.02193161 0.21703127
0.02216453 0.21703801
0.02239992 0.21704469
0.02263782 0.2170513
0.02287824 0.21705785
0.02312122 0.21706433
0.02336677 0.21707076
0.02361493 0.21707714
0.02386573 0.21708345
0.0241192 0.21708966
0.02437535 0.21709586
0.02463422 0.21710197
0.02489585 0.21710804
0.02516025 0.21711412
0.02542746 0.21712005
0.02569751 0.21712604
0.02597043 0.21713187
0.02624624 0.21713772
0.02652498 0.21714353
0.02680669 0.21714927
0.02709138 0.21715497
0.0273791 0.21716067
0.02766988 0.21716627
0.02796374 0.21717192
0.02826073 0.21717746
0.02856087 0.217183
0.02886419 0.2171885
0.02917074 0.21719398
0.02948054 0.21719938
0.02979364 0.21720481
0.03011006 0.21721016
0.03042984 0.21721555
0.03075301 0.21722097
0.03107962 0.21722624
0.03140969 0.21723155
0.03174328 0.2172369
0.0320804 0.21724217
0.03242111 0.21724739
0.03276543 0.2172527
0.03311341 0.21725785
0.03346508 0.21726311
0.0338205 0.21726832
0.03417968 0.21727349
0.03454268 0.21727872
0.03490954 0.21728395
0.03528029 0.21728911
0.03565498 0.2172943
0.03603364 0.21729956
0.03641633 0.21730473
0.03680309 0.21730996
0.03719395 0.21731517
0.03758896 0.2173204
0.03798817 0.21732566
0.03839162 0.2173309
0.03879935 0.21733612
0.03921141 0.21734139
0.03962785 0.21734668
0.04004871 0.21735197
0.04047404 0.21735733
0.04090389 0.21736263
0.0413383 0.21736806
0.04177733 0.2173734
0.04222102 0.2173789
0.04266942 0.2173843
0.04312258 0.21738981
0.04358056 0.21739529
0.0440434 0.21740088
0.04451116 0.21740643
0.04498388 0.21741202
0.04546163 0.21741773
0.04594444 0.2174234
0.04643239 0.21742914
0.04692552 0.21743499
0.04742388 0.21744078
0.04792754 0.21744676
0.04843655 0.21745258
0.04895096 0.21745866
0.04947084 0.21746472
0.04999623 0.21747077
0.05052721 0.217477
0.05106383 0.21748324
0.05160614 0.21748953
0.05215422 0.2174958
0.05270811 0.21750236
0.05326789 0.21750879
0.05383361 0.21751549
0.05440535 0.21752215
0.05498315 0.21752888
0.05556709 0.21753572
0.05615723 0.21754264
0.05675364 0.21754957
0.05735638 0.21755674
0.05796553 0.21756395
0.05858114 0.21757114
0.05920329 0.21757858
0.05983205 0.21758615
0.06046749 0.21759368
0.06110967 0.2176014
0.06175868 0.21760926
0.06241458 0.2176172
0.06307744 0.21762528
0.06374735 0.2176334
0.06442437 0.2176417
0.06510857 0.21765012
0.06580005 0.21765871
0.06649887 0.21766743
0.06720511 0.21767631
0.06791885 0.21768526
0.06864017 0.21769447
0.06936915 0.21770371
0.07010588 0.21771317
0.07085043 0.21772277
0.07160288 0.21773254
0.07236333 0.21774245
0.07313185 0.21775259
0.07390854 0.21776284
0.07469347 0.21777335
0.07548674 0.21778394
0.07628844 0.21779481
0.07709865 0.21780587
0.07791746 0.21781708
0.07874497 0.21782851
0.07958127 0.2178402
0.08042645 0.21785207
0.08128061 0.2178641
0.08214383 0.21787646
0.08301623 0.21788896
0.08389789 0.21790179
0.08478892 0.2179148
0.0856894 0.21792808
0.08659945 0.21794157
0.08751917 0.21795537
0.08844865 0.21796944
0.08938801 0.21798377
0.09033734 0.21799835
0.09129675 0.21801327
0.09226636 0.21802844
0.09324626 0.21804392
0.09423656 0.21805973
0.09523739 0.21807582
0.09624884 0.2180922
0.09727104 0.21810903
0.09830409 0.21812613
0.09934811 0.21814358
0.1004032 0.2181614
0.1014695 0.21817949
0.1025472 0.21819808
0.1036363 0.21821691
0.1047369 0.21823627
0.1058493 0.21825595
0.1069734 0.21827601
0.1081095 0.2182966
0.1092577 0.2183175
0.110418 0.21833892
0.1115907 0.2183607
0.1127758 0.21838298
0.1139736 0.21840582
0.115184 0.21842898
0.1164073 0.21845271
0.1176436 0.21847691
0.118893 0.21850168
0.1201557 0.21852697
0.1214318 0.21855275
0.1227214 0.21857912
0.1240248 0.21860601
0.1253419 0.2186335
0.1266731 0.21866158
0.1280184 0.21869019
0.129378 0.21871953
0.1307521 0.21874946
0.1321407 0.21878
0.1335441 0.2188113
0.1349624 0.21884316
0.1363957 0.21887576
0.1378443 0.21890907
0.1393082 0.21894311
0.1407877 0.21897791
0.1422829 0.21901343
0.143794 0.21904976
0.1453212 0.21908688
0.1468645 0.21912477
0.1484243 0.21916362
0.1500006 0.21920322

T->b W:

1.000049e-10 2.0722397e-14
1.01067e-10 2.1164877e-14
1.021404e-10 2.1616825e-14
1.032251e-10 2.2078428e-14
1.043214e-10 2.2549874e-14
1.054293e-10 2.3031387e-14
1.06549e-10 2.3523191e-14
1.076806e-10 2.4025493e-14
1.088242e-10 2.4538516e-14
1.0998e-10 2.5062505e-14
1.11148e-10 2.5597684e-14
1.123284e-10 2.6144276e-14
1.135214e-10 2.6702545e-14
1.14727e-10 2.7272734e-14
1.159455e-10 2.7855103e-14
1.171769e-10 2.8449917e-14
1.184213e-10 2.9057417e-14
1.19679e-10 2.9677884e-14
1.2095e-10 3.0311618e-14
1.222346e-10 3.095888e-14
1.235327e-10 3.1619952e-14
1.248447e-10 3.2295152e-14
1.261706e-10 3.298476e-14
1.275106e-10 3.3689112e-14
1.288648e-10 3.440849e-14
1.302333e-10 3.5143231e-14
1.316165e-10 3.5893652e-14
1.330143e-10 3.666011e-14
1.344269e-10 3.744294e-14
1.358546e-10 3.8242461e-14
1.372974e-10 3.9059085e-14
1.387556e-10 3.9893129e-14
1.402292e-10 4.0744988e-14
1.417185e-10 4.1615034e-14
1.432236e-10 4.2503661e-14
1.447447e-10 4.3411262e-14
1.462819e-10 4.433823e-14
1.478355e-10 4.5285014e-14
1.494055e-10 4.6252006e-14
1.509923e-10 4.7239638e-14
1.525959e-10 4.8248377e-14
1.542165e-10 4.9278653e-14
1.558543e-10 5.0330916e-14
1.575095e-10 5.1405651e-14
1.591823e-10 5.2503346e-14
1.608729e-10 5.3624469e-14
1.625814e-10 5.4769542e-14
1.643081e-10 5.5939072e-14
1.660531e-10 5.7133564e-14
1.678167e-10 5.8353559e-14
1.695989e-10 5.9599602e-14
1.714001e-10 6.0872272e-14
1.732205e-10 6.2172111e-14
1.750601e-10 6.3499701e-14
1.769193e-10 6.4855638e-14
1.787983e-10 6.6240523e-14
1.806972e-10 6.7654992e-14
1.826162e-10 6.9099661e-14
1.845557e-10 7.0575187e-14
1.865157e-10 7.2082204e-14
1.884966e-10 7.3621406e-14
1.904985e-10 7.5193484e-14
1.925216e-10 7.6799132e-14
1.945663e-10 7.843906e-14
1.966326e-10 8.0113998e-14
1.987209e-10 8.1824713e-14
2.008314e-10 8.3571953e-14
2.029643e-10 8.5356505e-14
2.051199e-10 8.7179173e-14
2.072983e-10 8.9040744e-14
2.094999e-10 9.0942076e-14
2.117249e-10 9.2883995e-14
2.139735e-10 9.4867398e-14
2.162459e-10 9.6893147e-14
2.185425e-10 9.8962157e-14
2.208635e-10 1.0107535e-13
2.232092e-10 1.0323365e-13
2.255797e-10 1.0543804e-13
2.279755e-10 1.0768951e-13
2.303966e-10 1.0998907e-13
2.328435e-10 1.1233771e-13
2.353164e-10 1.1473652e-13
2.378156e-10 1.1718654e-13
2.403412e-10 1.1968888e-13
2.428937e-10 1.2224466e-13
2.454734e-10 1.24855e-13
2.480804e-10 1.2752109e-13
2.507151e-10 1.302441e-13
2.533777e-10 1.3302526e-13
2.560687e-10 1.3586582e-13
2.587882e-10 1.3876702e-13
2.615367e-10 1.4173018e-13
2.643143e-10 1.4475662e-13
2.671214e-10 1.4784767e-13
2.699583e-10 1.5100474e-13
2.728253e-10 1.5422921e-13
2.757228e-10 1.5752254e-13
2.786511e-10 1.6088621e-13
2.816105e-10 1.6432169e-13
2.846013e-10 1.6783052e-13
2.876239e-10 1.7141428e-13
2.906785e-10 1.7507458e-13
2.937656e-10 1.7881303e-13
2.968855e-10 1.826313e-13
3.000385e-10 1.8653112e-13
3.03225e-10 1.9051426e-13
3.064454e-10 1.9458241e-13
3.097e-10 1.9873738e-13
3.129891e-10 2.0298105e-13
3.163131e-10 2.0731547e-13
3.196725e-10 2.1174233e-13
3.230675e-10 2.1626387e-13
3.264986e-10 2.2088177e-13
3.299661e-10 2.2559829e-13
3.334705e-10 2.3041566e-13
3.370121e-10 2.3533576e-13
3.405912e-10 2.4036103e-13
3.442084e-10 2.4549369e-13
3.47864e-10 2.5073583e-13
3.515585e-10 2.5608986e-13
3.552922e-10 2.6155822e-13
3.590655e-10 2.6714353e-13
3.628789e-10 2.7284784e-13
3.667328e-10 2.7867416e-13
3.706276e-10 2.8462473e-13
3.745638e-10 2.9070253e-13
3.785418e-10 2.9691001e-13
3.82562e-10 3.0325016e-13
3.86625e-10 3.0972559e-13
3.907311e-10 3.1633931e-13
3.948808e-10 3.2309411e-13
3.990745e-10 3.2999336e-13
4.033128e-10 3.3703988e-13
4.075962e-10 3.4423685e-13
4.11925e-10 3.5158744e-13
4.162998e-10 3.590952e-13
4.20721e-10 3.6676315e-13
4.251892e-10 3.7459482e-13
4.297049e-10 3.8259358e-13
4.342685e-10 3.9076338e-13
4.388805e-10 3.9910757e-13
4.435416e-10 4.0762989e-13
4.482522e-10 4.163341e-13
4.530128e-10 4.252243e-13
4.578239e-10 4.3430443e-13
4.626862e-10 4.4357822e-13
4.676e-10 4.5305018e-13
4.725661e-10 4.6272441e-13
4.775849e-10 4.7260521e-13
4.82657e-10 4.8269691e-13
4.87783e-10 4.9300416e-13
4.929635e-10 5.0353146e-13
4.981989e-10 5.1428368e-13
5.034899e-10 5.252655e-13
5.088372e-10 5.3648159e-13
5.142412e-10 5.4793737e-13
5.197026e-10 5.5963773e-13
5.25222e-10 5.7158807e-13
5.308001e-10 5.8379345e-13
5.364374e-10 5.962595e-13
5.421345e-10 6.0899162e-13
5.478922e-10 6.2199563e-13
5.53711e-10 6.3527751e-13
5.595916e-10 6.4884288e-13
5.655346e-10 6.626979e-13
5.715408e-10 6.7684876e-13
5.776107e-10 6.9130182e-13
5.837452e-10 7.0606362e-13
5.899447e-10 7.2114053e-13
5.962102e-10 7.3653929e-13
6.025421e-10 7.52267e-13
6.089413e-10 7.6833058e-13
6.154085e-10 7.8473716e-13
6.219443e-10 8.0149402e-13
6.285496e-10 8.1860866e-13
6.35225e-10 8.3608874e-13
6.419713e-10 8.5394212e-13
6.487893e-10 8.7217684e-13
6.556796e-10 8.9080078e-13
6.626432e-10 9.0982253e-13
6.696807e-10 9.2925033e-13
6.767929e-10 9.4909315e-13
6.839807e-10 9.6935962e-13
6.912448e-10 9.900587e-13
6.98586e-10 1.0111999e-12
7.060053e-10 1.0327925e-12
7.135033e-10 1.0548463e-12
7.210809e-10 1.077371e-12
7.287391e-10 1.1003765e-12
7.364785e-10 1.1238733e-12
7.443002e-10 1.1478721e-12
7.522049e-10 1.1723832e-12
7.601936e-10 1.1974176e-12
7.682671e-10 1.2229866e-12
7.764264e-10 1.2491015e-12
7.846723e-10 1.2757742e-12
7.930058e-10 1.3030164e-12
8.014277e-10 1.3308404e-12
8.099392e-10 1.3592585e-12
8.18541e-10 1.3882833e-12
8.272342e-10 1.4179281e-12
8.360197e-10 1.4482058e-12
8.448985e-10 1.47913e-12
8.538716e-10 1.5107145e-12
8.6294e-10 1.5429735e-12
8.721048e-10 1.5759213e-12
8.813668e-10 1.6095728e-12
8.907272e-10 1.6439428e-12
9.001871e-10 1.6790466e-12
9.097474e-10 1.7149001e-12
9.194092e-10 1.7515192e-12
9.291736e-10 1.7889202e-12
9.390418e-10 1.8271199e-12
9.490147e-10 1.8661353e-12
9.590936e-10 1.9059828e-12
9.692795e-10 1.946683e-12
9.795736e-10 1.9882515e-12
9.89977e-10 2.0307069e-12
1.000491e-09 2.0740698e-12
1.011116e-09 2.1183589e-12
1.021855e-09 2.163593e-12
1.032707e-09 2.2097927e-12
1.043675e-09 2.2569803e-12
1.054759e-09 2.3051746e-12
1.065961e-09 2.3543981e-12
1.077282e-09 2.4046732e-12
1.088723e-09 2.4560205e-12
1.100286e-09 2.5084661e-12
1.111971e-09 2.5620307e-12
1.123781e-09 2.6167387e-12
1.135716e-09 2.6726142e-12
1.147777e-09 2.7296836e-12
1.159967e-09 2.787973e-12
1.172286e-09 2.8475048e-12
1.184736e-09 2.9083091e-12
1.197319e-09 2.9704119e-12
1.210035e-09 3.0338415e-12
1.222886e-09 3.0986239e-12
1.235873e-09 3.164791e-12
1.248998e-09 3.2323689e-12
1.262263e-09 3.3013914e-12
1.275669e-09 3.3718885e-12
1.289217e-09 3.4438899e-12
1.302909e-09 3.5174276e-12
1.316746e-09 3.5925371e-12
1.33073e-09 3.6692502e-12
1.344863e-09 3.7476025e-12
1.359146e-09 3.8276276e-12
1.373581e-09 3.9093592e-12
1.388169e-09 3.9928385e-12
1.402911e-09 4.0780992e-12
1.417811e-09 4.1651806e-12
1.432869e-09 4.2541219e-12
1.448086e-09 4.3449625e-12
1.463465e-09 4.4377416e-12
1.479008e-09 4.5325042e-12
1.494715e-09 4.6292876e-12
1.51059e-09 4.7281388e-12
1.526633e-09 4.8291025e-12
1.542846e-09 4.9322199e-12
1.559232e-09 5.0375397e-12
1.575791e-09 5.1451087e-12
1.592527e-09 5.2549755e-12
1.60944e-09 5.367187e-12
1.626533e-09 5.4817954e-12
1.643807e-09 5.5988513e-12
1.661265e-09 5.7184052e-12
1.678908e-09 5.8405134e-12
1.696739e-09 5.9652281e-12
1.714758e-09 6.0926073e-12
1.73297e-09 6.2227054e-12
1.751375e-09 6.3555823e-12
1.769975e-09 6.4912958e-12
1.788772e-09 6.6299078e-12
1.80777e-09 6.7714782e-12
1.826969e-09 6.9160742e-12
1.846372e-09 7.0637559e-12
1.865981e-09 7.2145905e-12
1.885798e-09 7.3686473e-12
1.905826e-09 7.5259937e-12
1.926067e-09 7.6867007e-12
1.946522e-09 7.8508376e-12
1.967195e-09 8.0184811e-12
1.988087e-09 8.1897041e-12
2.009201e-09 8.3645817e-12
2.03054e-09 8.5431941e-12
2.052105e-09 8.7256218e-12
2.073899e-09 8.9119435e-12
2.095925e-09 9.1022452e-12
2.118184e-09 9.2966093e-12
2.14068e-09 9.4951255e-12
2.163415e-09 9.6978782e-12
2.186391e-09 9.9049626e-12
2.209611e-09 1.0116467e-11
2.233078e-09 1.033249e-11
2.256794e-09 1.0553123e-11
2.280762e-09 1.0778469e-11
2.304984e-09 1.1008627e-11
2.329464e-09 1.12437e-11
2.354204e-09 1.1483793e-11
2.379206e-09 1.1729012e-11
2.404474e-09 1.1979467e-11
2.43001e-09 1.2235269e-11
2.455818e-09 1.2496534e-11
2.4819e-09 1.2763379e-11
2.508258e-09 1.3035923e-11
2.534897e-09 1.3314285e-11
2.561818e-09 1.3598591e-11
2.589026e-09 1.3889042e-11
2.616522e-09 1.4185843e-11
2.64431e-09 1.4488981e-11
2.672394e-09 1.4798592e-11
2.700776e-09 1.5114815e-11
2.729459e-09 1.543779e-11
2.758447e-09 1.5767659e-11
2.787742e-09 1.6104515e-11
2.817349e-09 1.6448377e-11
2.84727e-09 1.6799584e-11
2.877509e-09 1.7158292e-11
2.908069e-09 1.7524658e-11
2.938954e-09 1.7898845e-11
2.970167e-09 1.8281023e-11
3.001711e-09 1.8671362e-11
3.03359e-09 1.9070032e-11
3.065808e-09 1.9477296e-11
3.098368e-09 1.9893374e-11
3.131273e-09 2.0318358e-11
3.164529e-09 2.0752418e-11
3.198137e-09 2.1195758e-11
3.232102e-09 2.1648567e-11
3.266428e-09 2.2110844e-11
3.301119e-09 2.2582983e-11
3.336178e-09 2.3065207e-11
3.371609e-09 2.3557723e-11
3.407417e-09 2.4060754e-11
3.443605e-09 2.4574545e-11
3.480177e-09 2.5099283e-11
3.517138e-09 2.5635229e-11
3.554491e-09 2.6182626e-11
3.592241e-09 2.6741719e-11
3.630392e-09 2.7312731e-11
3.668948e-09 2.7895943e-11
3.707913e-09 2.8491617e-11
3.747293e-09 2.9100015e-11
3.78709e-09 2.9721381e-11
3.82731e-09 3.0356032e-11
3.867958e-09 3.1004231e-11
3.909037e-09 3.1666276e-11
3.950552e-09 3.2342449e-11
3.992508e-09 3.3033067e-11
4.03491e-09 3.3738431e-11
4.077762e-09 3.4458857e-11
4.121069e-09 3.5194646e-11
4.164837e-09 3.5946172e-11
4.209069e-09 3.6713733e-11
4.25377e-09 3.7497687e-11
4.298947e-09 3.8298387e-11
4.344603e-09 3.9116172e-11
4.390744e-09 3.9951433e-11
4.437376e-09 4.0804527e-11
4.484502e-09 4.1675827e-11
4.532129e-09 4.2565746e-11
4.580262e-09 4.3474657e-11
4.628906e-09 4.4402973e-11
4.678066e-09 4.5351123e-11
4.727749e-09 4.6319519e-11
4.777959e-09 4.7308592e-11
4.828703e-09 4.8318773e-11
4.879985e-09 4.9350527e-11
4.931812e-09 5.0404325e-11
4.98419e-09 5.1480614e-11
5.037124e-09 5.25799e-11
5.09062e-09 5.3702632e-11
5.144684e-09 5.4849372e-11
5.199322e-09 5.6020568e-11
5.254541e-09 5.72168e-11
5.310346e-09 5.8438556e-11
5.366743e-09 5.9686414e-11
5.42374e-09 6.09609e-11
5.481342e-09 6.2262611e-11
5.539556e-09 6.3592129e-11
5.598388e-09 6.4950013e-11
5.657844e-09 6.6336901e-11
5.717933e-09 6.775341e-11
5.778659e-09 6.9200176e-11
5.84003e-09 7.0677817e-11
5.902054e-09 7.2187024e-11
5.964735e-09 7.3728454e-11
6.028083e-09 7.5302798e-11
6.092103e-09 7.6910748e-11
6.156804e-09 7.8553053e-11
6.222191e-09 8.0230406e-11
6.288273e-09 8.1943592e-11
6.355056e-09 8.369336e-11
6.422549e-09 8.5480495e-11
6.490759e-09 8.7305784e-11
6.559693e-09 8.917005e-11
6.629359e-09 9.1074116e-11
6.699765e-09 9.3018843e-11
6.770919e-09 9.500511e-11
6.842828e-09 9.7033779e-11
6.915502e-09 9.9105784e-11
6.988947e-09 1.0122201e-10
7.063172e-09 1.0338344e-10
7.138185e-09 1.0559103e-10
7.213995e-09 1.0784574e-10
7.29061e-09 1.1014861e-10
7.368039e-09 1.1250066e-10
7.44629e-09 1.1490293e-10
7.525372e-09 1.1735649e-10
7.605294e-09 1.1986244e-10
7.686065e-09 1.2242191e-10
7.767694e-09 1.2503602e-10
7.850189e-09 1.2770596e-10
7.933561e-09 1.3043292e-10
8.017818e-09 1.3321809e-10
8.10297e-09 1.3606275e-10
8.189026e-09 1.3896816e-10
8.275996e-09 1.4193559e-10
8.36389e-09 1.4496641e-10
8.452718e-09 1.4806192e-10
8.542489e-09 1.5122356e-10
8.633213e-09 1.5445269e-10
8.7249e-09 1.5775079e-10
8.817562e-09 1.611193e-10
8.911207e-09 1.6455978e-10
9.005847e-09 1.6807369e-10
9.101493e-09 1.7166263e-10
9.198154e-09 1.7532821e-10
9.295841e-09 1.7907207e-10
9.394566e-09 1.8289587e-10
9.49434e-09 1.8680132e-10
9.595173e-09 1.9079023e-10
9.697077e-09 1.9486419e-10
9.800063e-09 1.9902515e-10
9.904143e-09 2.03275e-10
1.000933e-08 2.0761579e-10
1.011563e-08 2.1204901e-10
1.022306e-08 2.1657691e-10
1.033163e-08 2.2120175e-10
1.044136e-08 2.2592501e-10
1.055225e-08 2.3074931e-10
1.066432e-08 2.3567671e-10
1.077758e-08 2.4070909e-10
1.089204e-08 2.4584907e-10
1.100772e-08 2.5109888e-10
1.112462e-08 2.5646077e-10
1.124277e-08 2.61937e-10
1.136217e-08 2.6753017e-10
1.148284e-08 2.7324292e-10
1.160479e-08 2.7907766e-10
1.172804e-08 2.8503684e-10
1.18526e-08 2.9112345e-10
1.197848e-08 2.9733992e-10
1.210569e-08 3.0368924e-10
1.223426e-08 3.1017404e-10
1.236419e-08 3.167973e-10
1.24955e-08 3.2356203e-10
1.262821e-08 3.3047122e-10
1.276232e-08 3.3752785e-10
1.289786e-08 3.447353e-10
1.303484e-08 3.5209656e-10
1.317328e-08 3.5961501e-10
1.331318e-08 3.67294e-10
1.345457e-08 3.7513709e-10
1.359747e-08 3.8314747e-10
1.374188e-08 3.9132907e-10
1.388782e-08 3.9968524e-10
1.403531e-08 4.0821993e-10
1.418437e-08 4.1693687e-10
1.433502e-08 4.2584e-10
1.448726e-08 4.3493305e-10
1.464112e-08 4.4422033e-10
1.479661e-08 4.5370614e-10
1.495376e-08 4.6339432e-10
1.511257e-08 4.7328937e-10
1.527307e-08 4.8339586e-10
1.543528e-08 4.9371791e-10
1.55992e-08 5.0426057e-10
1.576487e-08 5.1502834e-10
1.59323e-08 5.260259e-10
1.610151e-08 5.3725847e-10
1.627251e-08 5.4873074e-10
1.644533e-08 5.6044814e-10
1.661999e-08 5.7241554e-10
1.67965e-08 5.8463872e-10
1.697488e-08 5.9712275e-10
1.715516e-08 6.0987342e-10
1.733735e-08 6.2289635e-10
1.752148e-08 6.3619734e-10
1.770757e-08 6.4978238e-10
1.789563e-08 6.6365745e-10
1.808568e-08 6.7782891e-10
1.827776e-08 6.9230276e-10
1.847188e-08 7.0708592e-10
1.866805e-08 7.2218457e-10
1.886632e-08 7.376058e-10
1.906668e-08 7.5335619e-10
1.926918e-08 7.6944301e-10
1.947382e-08 7.8587338e-10
1.968064e-08 8.0265441e-10
1.988966e-08 8.1979397e-10
2.010089e-08 8.3729934e-10
2.031437e-08 8.5517858e-10
2.053011e-08 8.7343973e-10
2.074815e-08 8.9209065e-10
2.09685e-08 9.1114011e-10
2.11912e-08 9.3059602e-10
2.141625e-08 9.5046752e-10
2.16437e-08 9.7076341e-10
2.187357e-08 9.9149248e-10
2.210587e-08 1.0126645e-09
2.234064e-08 1.0342883e-09
2.257791e-08 1.056374e-09
2.281769e-08 1.0789312e-09
2.306003e-08 1.1019701e-09
2.330493e-08 1.1255011e-09
2.355244e-08 1.1495345e-09
2.380257e-08 1.174081e-09
2.405536e-08 1.1991518e-09
2.431084e-08 1.2247578e-09
2.456903e-08 1.2509107e-09
2.482996e-08 1.277622e-09
2.509366e-08 1.3049036e-09
2.536017e-08 1.3327679e-09
2.56295e-08 1.3612272e-09
2.590169e-08 1.3902942e-09
2.617678e-08 1.4199818e-09
2.645479e-08 1.4503033e-09
2.673574e-08 1.4812723e-09
2.701969e-08 1.5129029e-09
2.730665e-08 1.5452086e-09
2.759665e-08 1.5782043e-09
2.788974e-08 1.6119045e-09
2.818594e-08 1.6463242e-09
2.848528e-08 1.6814791e-09
2.87878e-08 1.7173845e-09
2.909354e-08 1.7540567e-09
2.940252e-08 1.7915118e-09
2.971479e-08 1.8297669e-09
3.003037e-08 1.8688389e-09
3.03493e-08 1.9087455e-09
3.067162e-08 1.9495038e-09
3.099737e-08 1.9911323e-09
3.132657e-08 2.0336495e-09
3.165927e-08 2.0770762e-09
3.19955e-08 2.1214272e-09
3.23353e-08 2.1667289e-09
3.267871e-08 2.212996e-09
3.302577e-08 2.2602516e-09
3.337652e-08 2.3085153e-09
3.373099e-08 2.35781e-09
3.408922e-08 2.4081583e-09
3.445126e-08 2.4595806e-09
3.481715e-08 2.5121013e-09
3.518692e-08 2.5657428e-09
3.556061e-08 2.6205295e-09
3.593828e-08 2.6764876e-09
3.631996e-08 2.7336395e-09
3.670569e-08 2.7920133e-09
3.709551e-08 2.8516315e-09
3.748948e-08 2.9125239e-09
3.788763e-08 2.9747168e-09
3.829001e-08 3.0382383e-09
3.869666e-08 3.1031151e-09
3.910764e-08 3.1693779e-09
3.952297e-08 3.2370553e-09
3.994272e-08 3.3061773e-09
4.036693e-08 3.3767756e-09
4.079564e-08 3.4488822e-09
4.12289e-08 3.5225268e-09
4.166676e-08 3.5977452e-09
4.210928e-08 3.6745709e-09
4.25565e-08 3.7530357e-09
4.300846e-08 3.8331753e-09
4.346522e-08 3.9150271e-09
4.392684e-08 3.9986265e-09
4.439336e-08 4.0840111e-09
4.486483e-08 4.1712209e-09
4.534131e-08 4.2602898e-09
4.582285e-08 4.3512618e-09
4.630951e-08 4.444178e-09
4.680133e-08 4.5390758e-09
4.729837e-08 4.6360019e-09
4.78007e-08 4.7349957e-09
4.830836e-08 4.836104e-09
4.882141e-08 4.9393716e-09
4.933991e-08 5.0448454e-09
4.986392e-08 5.1525703e-09
5.039349e-08 5.2625967e-09
5.092869e-08 5.3749725e-09
5.146957e-08 5.4897462e-09
5.201619e-08 5.6069711e-09
5.256862e-08 5.7266998e-09
5.312692e-08 5.8489844e-09
5.369114e-08 5.9738813e-09
5.426136e-08 6.1014447e-09
5.483763e-08 6.2317325e-09
5.542003e-08 6.3648009e-09
5.600861e-08 6.5007117e-09
5.660344e-08 6.639526e-09
5.720459e-08 6.781303e-09
5.781212e-08 6.9261076e-09
5.84261e-08 7.0740053e-09
5.904661e-08 7.2250598e-09
5.96737e-08 7.3793402e-09
6.030746e-08 7.5369158e-09
6.094795e-08 7.697854e-09
6.159523e-08 7.8622314e-09
6.22494e-08 8.0301173e-09
6.291051e-08 8.20159e-09
6.357864e-08 8.3767232e-09
6.425386e-08 8.555595e-09
6.493626e-08 8.7382878e-09
6.562591e-08 8.9248802e-09
6.632288e-08 9.1154582e-09
6.702725e-08 9.3101043e-09
6.77391e-08 9.5089082e-09
6.845851e-08 9.711956e-09
6.918557e-08 9.9193431e-09
6.992034e-08 1.0131156e-08
7.066292e-08 1.0347491e-08
7.141338e-08 1.0568446e-08
7.217182e-08 1.0794121e-08
7.293831e-08 1.1024613e-08
7.371294e-08 1.1260028e-08
7.449579e-08 1.150047e-08
7.528697e-08 1.1746046e-08
7.608654e-08 1.1996864e-08
7.68946e-08 1.2253041e-08
7.771125e-08 1.2514686e-08
7.853657e-08 1.2781918e-08
7.937066e-08 1.3054857e-08
8.02136e-08 1.3333624e-08
8.10655e-08 1.3618347e-08
8.192644e-08 1.3909147e-08
8.279653e-08 1.4206155e-08
8.367585e-08 1.4509508e-08
8.456452e-08 1.4819336e-08
8.546262e-08 1.5135781e-08
8.637027e-08 1.5458983e-08
8.728755e-08 1.5789091e-08
8.821457e-08 1.6126243e-08
8.915144e-08 1.6470595e-08
9.009826e-08 1.6822301e-08
9.105513e-08 1.7181516e-08
9.202217e-08 1.7548402e-08
9.299948e-08 1.7923125e-08
9.398716e-08 1.8305847e-08
9.498534e-08 1.8696742e-08
9.599412e-08 1.9095975e-08
9.701361e-08 1.9503749e-08
9.804392e-08 1.9920223e-08
9.908518e-08 2.034559e-08
1.001375e-07 2.0780047e-08
1.01201e-07 2.1223766e-08
1.022758e-07 2.1676973e-08
1.03362e-07 2.2139853e-08
1.044597e-07 2.2612618e-08
1.055691e-07 2.3095484e-08
1.066903e-07 2.358866e-08
1.078234e-07 2.4092352e-08
1.089685e-07 2.4606803e-08
1.101258e-07 2.5132257e-08
1.112954e-07 2.5668925e-08
1.124774e-07 2.621704e-08
1.136719e-07 2.6776868e-08
1.148792e-07 2.7348654e-08
1.160992e-07 2.793264e-08
1.173322e-07 2.8529113e-08
1.185783e-07 2.9138304e-08
1.198377e-07 2.97605e-08
1.211104e-07 3.0396001e-08
1.223966e-07 3.1045074e-08
1.236965e-07 3.1707989e-08
1.250102e-07 3.2385068e-08
1.263379e-07 3.3076612e-08
1.276796e-07 3.3782901e-08
1.290356e-07 3.4504298e-08
1.30406e-07 3.5241088e-08
1.31791e-07 3.5993615e-08
1.331906e-07 3.6762197e-08
1.346052e-07 3.7547216e-08
1.360347e-07 3.8348975e-08
1.374795e-07 3.9167856e-08
1.389395e-07 4.0004233e-08
1.404151e-07 4.0858468e-08
1.419064e-07 4.1730941e-08
1.434135e-07 4.2622052e-08
1.449366e-07 4.3532193e-08
1.464759e-07 4.4461765e-08
1.480315e-07 4.5411183e-08
1.496036e-07 4.6380866e-08
1.511925e-07 4.7371264e-08
1.527982e-07 4.8382816e-08
1.54421e-07 4.9415971e-08
1.56061e-07 5.047117e-08
1.577184e-07 5.1548917e-08
1.593934e-07 5.2649671e-08
1.610862e-07 5.3773937e-08
1.62797e-07 5.4922192e-08
1.64526e-07 5.6094989e-08
1.662733e-07 5.7292813e-08
1.680392e-07 5.8516217e-08
1.698238e-07 5.9765762e-08
1.716274e-07 6.1041984e-08
1.734501e-07 6.2345439e-08
1.752922e-07 6.3676739e-08
1.771539e-07 6.5036474e-08
1.790353e-07 6.642524e-08
1.809367e-07 6.7843645e-08
1.828584e-07 6.9292378e-08
1.848004e-07 7.0772011e-08
1.86763e-07 7.2283249e-08
1.887465e-07 7.382676e-08
1.907511e-07 7.540323e-08
1.927769e-07 7.7013363e-08
1.948243e-07 7.8657885e-08
1.968934e-07 8.0337516e-08
1.989844e-07 8.2053001e-08
2.010977e-07 8.3805138e-08
2.032334e-07 8.5594686e-08
2.053918e-07 8.7422445e-08
2.075732e-07 8.9289236e-08
2.097777e-07 9.1195886e-08
2.120056e-07 9.3143254e-08
2.142572e-07 9.5132202e-08
2.165326e-07 9.7163609e-08
2.188323e-07 9.9238429e-08
2.211564e-07 1.0135752e-07
2.235051e-07 1.0352186e-07
2.258788e-07 1.0573246e-07
2.282777e-07 1.0799022e-07
2.307021e-07 1.1029621e-07
2.331523e-07 1.1265144e-07
2.356284e-07 1.1505697e-07
2.381309e-07 1.1751386e-07
2.406599e-07 1.200232e-07
2.432158e-07 1.2258614e-07
2.457988e-07 1.2520382e-07
2.484093e-07 1.2787739e-07
2.510475e-07 1.3060802e-07
2.537137e-07 1.33397e-07
2.564082e-07 1.3624551e-07
2.591314e-07 1.3915485e-07
2.618834e-07 1.4212633e-07
2.646647e-07 1.4516123e-07
2.674756e-07 1.4826099e-07
2.703162e-07 1.514269e-07
2.731871e-07 1.5466043e-07
2.760884e-07 1.5796298e-07
2.790206e-07 1.6133609e-07
2.819839e-07 1.6478122e-07
2.849786e-07 1.6829992e-07
2.880052e-07 1.7189373e-07
2.910639e-07 1.7556432e-07
2.941551e-07 1.7931325e-07
2.972792e-07 1.8314228e-07
3.004364e-07 1.8705303e-07
3.036271e-07 1.9104728e-07
3.068517e-07 1.9512697e-07
3.101106e-07 1.9929353e-07
3.134041e-07 2.0354934e-07
3.167325e-07 2.0789569e-07
3.200963e-07 2.1233508e-07
3.234959e-07 2.168693e-07
3.269315e-07 2.2150031e-07
3.304036e-07 2.2623009e-07
3.339126e-07 2.3106095e-07
3.374589e-07 2.3599493e-07
3.410428e-07 2.410344e-07
3.446648e-07 2.4618133e-07
3.483253e-07 2.5143824e-07
3.520246e-07 2.5680748e-07
3.557632e-07 2.6229125e-07
3.595416e-07 2.678921e-07
3.6336e-07 2.7361259e-07
3.67219e-07 2.7945527e-07
3.71119e-07 2.8542271e-07
3.750604e-07 2.9151764e-07
3.790437e-07 2.9774263e-07
3.830693e-07 3.0410062e-07
3.871376e-07 3.1059432e-07
3.912491e-07 3.1722669e-07
3.954043e-07 3.2400067e-07
3.996037e-07 3.3091935e-07
4.038476e-07 3.3798568e-07
4.081366e-07 3.4520296e-07
4.124711e-07 3.5257432e-07
4.168517e-07 3.6010306e-07
4.212788e-07 3.6779272e-07
4.25753e-07 3.7564644e-07
4.302746e-07 3.8366808e-07
4.348443e-07 3.9186076e-07
4.394625e-07 4.002286e-07
4.441297e-07 4.0877488e-07
4.488465e-07 4.1750388e-07
4.536134e-07 4.2641908e-07
4.584309e-07 4.3552478e-07
4.632996e-07 4.448251e-07
4.6822e-07 4.543237e-07
4.731927e-07 4.6402524e-07
4.782182e-07 4.7393393e-07
4.83297e-07 4.8405427e-07
4.884298e-07 4.9439075e-07
4.936171e-07 5.0494805e-07
4.988595e-07 5.1573066e-07
5.041575e-07 5.2674345e-07
5.095118e-07 5.3799135e-07
5.14923e-07 5.4947964e-07
5.203917e-07 5.6121308e-07
5.259184e-07 5.7319728e-07
5.315039e-07 5.8543729e-07
5.371486e-07 5.9793874e-07
5.428533e-07 6.1070703e-07
5.486186e-07 6.2374799e-07
5.544451e-07 6.370674e-07
5.603335e-07 6.5067144e-07
5.662845e-07 6.6456574e-07
5.722986e-07 6.7875682e-07
5.783766e-07 6.9325107e-07
5.845192e-07 7.0805466e-07
5.907269e-07 7.2317432e-07
5.970007e-07 7.3861698e-07
6.03341e-07 7.5438938e-07
6.097487e-07 7.7049862e-07
6.162244e-07 7.8695183e-07
6.22769e-07 8.0375628e-07
6.29383e-07 8.2091965e-07
6.360672e-07 8.384498e-07
6.428225e-07 8.5635407e-07
6.496495e-07 8.7464066e-07
6.56549e-07 8.9331762e-07
6.635218e-07 9.1239357e-07
6.705686e-07 9.3187672e-07
6.776903e-07 9.5177625e-07
6.848876e-07 9.7210041e-07
6.921613e-07 9.9285871e-07
6.995123e-07 1.0140602e-06
7.069414e-07 1.0357143e-06
7.144493e-07 1.0578313e-06
7.22037e-07 1.0804202e-06
7.297053e-07 1.1034914e-06
7.37455e-07 1.1270557e-06
7.45287e-07 1.1511229e-06
7.532022e-07 1.1757039e-06
7.612015e-07 1.2008101e-06
7.692857e-07 1.2264522e-06
7.774558e-07 1.2526419e-06
7.857127e-07 1.2793912e-06
7.940572e-07 1.3067114e-06
8.024904e-07 1.3346152e-06
8.110131e-07 1.3631146e-06
8.196263e-07 1.3922225e-06
8.28331e-07 1.4219523e-06
8.371282e-07 1.4523168e-06
8.460188e-07 1.48333e-06
8.550038e-07 1.515005e-06
8.640842e-07 1.5473568e-06
8.732611e-07 1.5803993e-06
8.825354e-07 1.6141474e-06
8.919082e-07 1.6486161e-06
9.013806e-07 1.683821e-06
9.109536e-07 1.7197778e-06
9.206282e-07 1.7565022e-06
9.304056e-07 1.794011e-06
9.402868e-07 1.8323208e-06
9.50273e-07 1.8714476e-06
9.603652e-07 1.9114112e-06
9.705646e-07 1.9522282e-06
9.808724e-07 1.993917e-06
9.912896e-07 2.0364951e-06
1.001817e-06 2.0799827e-06
1.012457e-06 2.1244005e-06
1.02321e-06 2.1697648e-06
1.034077e-06 2.216099e-06
1.045059e-06 2.2634213e-06
1.056158e-06 2.3117561e-06
1.067374e-06 2.3611221e-06
1.07871e-06 2.4115418e-06
1.090167e-06 2.4630375e-06
1.101745e-06 2.5156356e-06
1.113445e-06 2.5693547e-06
1.125271e-06 2.6242211e-06
1.137221e-06 2.6802609e-06
1.149299e-06 2.7374947e-06
1.161505e-06 2.7959525e-06
1.173841e-06 2.8556586e-06
1.186307e-06 2.9166392e-06
1.198906e-06 2.9789224e-06
1.211639e-06 3.0425362e-06
1.224507e-06 3.107507e-06
1.237512e-06 3.1738664e-06
1.250654e-06 3.2416431e-06
1.263937e-06 3.3108659e-06
1.27736e-06 3.3815673e-06
1.290926e-06 3.453779e-06
1.304636e-06 3.5275316e-06
1.318492e-06 3.6028614e-06
1.332495e-06 3.6797969e-06
1.346646e-06 3.7583782e-06
1.360948e-06 3.8386357e-06
1.375402e-06 3.9206083e-06
1.390009e-06 4.004332e-06
1.404772e-06 4.0898412e-06
1.419691e-06 4.1771778e-06
1.434768e-06 4.2663795e-06
1.450006e-06 4.3574874e-06
1.465406e-06 4.4505398e-06
1.480969e-06 4.5455772e-06
1.496697e-06 4.6426479e-06
1.512593e-06 4.7417888e-06
1.528657e-06 4.8430474e-06
1.544892e-06 4.9464685e-06
1.561299e-06 5.0521e-06
1.577881e-06 5.1599841e-06
1.594638e-06 5.2701749e-06
1.611574e-06 5.3827165e-06
1.628689e-06 5.4976632e-06
1.645986e-06 5.6150636e-06
1.663467e-06 5.734972e-06
1.681134e-06 5.8574407e-06
1.698988e-06 5.9825242e-06
1.717032e-06 6.1102804e-06
1.735268e-06 6.2407635e-06
1.753697e-06 6.3740318e-06
1.772322e-06 6.5101487e-06
1.791144e-06 6.6491703e-06
1.810167e-06 6.7911624e-06
1.829391e-06 6.936186e-06
1.84882e-06 7.0843058e-06
1.868455e-06 7.2355908e-06
1.888299e-06 7.3901044e-06
1.908353e-06 7.5479191e-06
1.928621e-06 7.7091033e-06
1.949103e-06 7.8737311e-06
1.969803e-06 8.0418724e-06
1.990723e-06 8.2136052e-06
2.011865e-06 8.3890051e-06
2.033232e-06 8.5681517e-06
2.054826e-06 8.7511226e-06
2.076649e-06 8.9380034e-06
2.098703e-06 9.1288745e-06
2.120992e-06 9.3238188e-06
2.143518e-06 9.5229295e-06
2.166283e-06 9.7262907e-06
2.18929e-06 9.9339965e-06
2.212541e-06 1.0146136e-05
2.236039e-06 1.0362806e-05
2.259786e-06 1.0584104e-05
2.283786e-06 1.0810127e-05
2.30804e-06 1.1040979e-05
2.332553e-06 1.1276757e-05
2.357325e-06 1.1517573e-05
2.382361e-06 1.1763532e-05
2.407662e-06 1.2014743e-05
2.433232e-06 1.2271319e-05
2.459074e-06 1.2533374e-05
2.48519e-06 1.2801023e-05
2.511584e-06 1.3074391e-05
2.538258e-06 1.3353595e-05
2.565215e-06 1.3638765e-05
2.592458e-06 1.3930022e-05
2.619991e-06 1.4227499e-05
2.647816e-06 1.4531331e-05
2.675937e-06 1.4841649e-05
2.704357e-06 1.5158595e-05
2.733078e-06 1.548231e-05
2.762104e-06 1.5812939e-05
2.791438e-06 1.6150628e-05
2.821084e-06 1.6495528e-05
2.851045e-06 1.6847793e-05
2.881324e-06 1.7207582e-05
2.911925e-06 1.7575054e-05
2.942851e-06 1.7950374e-05
2.974105e-06 1.8333708e-05
3.005691e-06 1.8725229e-05
3.037612e-06 1.9125123e-05
3.069873e-06 1.9533534e-05
3.102476e-06 1.9950691e-05
3.135425e-06 2.0376736e-05
3.168724e-06 2.0811882e-05
3.202377e-06 2.1256331e-05
3.236388e-06 2.1710267e-05
3.270759e-06 2.2173904e-05
3.305496e-06 2.2647424e-05
3.340601e-06 2.3131071e-05
3.37608e-06 2.3625052e-05
3.411935e-06 2.4129572e-05
3.448171e-06 2.4644873e-05
3.484792e-06 2.5171183e-05
3.521801e-06 2.5708723e-05
3.559204e-06 2.6257738e-05
3.597004e-06 2.6818478e-05
3.635205e-06 2.7391211e-05
3.673812e-06 2.7976155e-05
3.71283e-06 2.8573598e-05
3.752261e-06 2.9183813e-05
3.792111e-06 2.9807039e-05
3.832385e-06 3.0443588e-05
3.873086e-06 3.1093714e-05
3.91422e-06 3.1757749e-05
3.95579e-06 3.2435955e-05
3.997802e-06 3.3128632e-05
4.04026e-06 3.3836116e-05
4.083169e-06 3.4558707e-05
4.126534e-06 3.529673e-05
4.170359e-06 3.6050509e-05
4.214649e-06 3.6820387e-05
4.25941e-06 3.7606708e-05
4.304647e-06 3.8409814e-05
4.350364e-06 3.9230094e-05
4.396566e-06 4.0067878e-05
4.443259e-06 4.0923557e-05
4.490448e-06 4.1797489e-05
4.538138e-06 4.2690104e-05
4.586335e-06 4.3601778e-05
4.635043e-06 4.4532919e-05
4.684269e-06 4.5483941e-05
4.734017e-06 4.6455294e-05
4.784294e-06 4.7447379e-05
4.835105e-06 4.8460629e-05
4.886456e-06 4.9495547e-05
4.938351e-06 5.0552555e-05
4.990798e-06 5.163213e-05
5.043802e-06 5.2734779e-05
5.097369e-06 5.3860959e-05
5.151505e-06 5.5011195e-05
5.206216e-06 5.6185993e-05
5.261508e-06 5.7385887e-05
5.317387e-06 5.8611399e-05
5.373859e-06 5.9863074e-05
5.430931e-06 6.1141489e-05
5.48861e-06 6.2447211e-05
5.546901e-06 6.3780808e-05
5.605811e-06 6.5142866e-05
5.665346e-06 6.6534047e-05
5.725514e-06 6.7954919e-05
5.786321e-06 6.940613e-05
5.847774e-06 7.0888349e-05
5.909879e-06 7.2402205e-05
5.972644e-06 7.3948387e-05
6.036076e-06 7.552761e-05
6.100181e-06 7.7140535e-05
6.164967e-06 7.87879e-05
6.230441e-06 8.047046e-05
6.29661e-06 8.2188944e-05
6.363482e-06 8.3944137e-05
6.431065e-06 8.5736807e-05
6.499365e-06 8.7567743e-05
6.56839e-06 8.9437803e-05
6.638149e-06 9.1347775e-05
6.708648e-06 9.3298537e-05
6.779896e-06 9.529097e-05
6.851901e-06 9.7325932e-05
6.924671e-06 9.9404364e-05
6.998213e-06 0.00010152718
7.072537e-06 0.00010369532
7.147649e-06 0.00010590975
7.22356e-06 0.00010817148
7.300277e-06 0.0001104815
7.377808e-06 0.00011284084
7.456163e-06 0.00011525057
7.53535e-06 0.00011771178
7.615378e-06 0.00012022549
7.696256e-06 0.00012279292
7.777993e-06 0.00012541515
7.860598e-06 0.00012809339
7.94408e-06 0.00013082882
8.028449e-06 0.00013362262
8.113714e-06 0.00013647613
8.199884e-06 0.00013939054
8.28697e-06 0.0001423672
8.37498e-06 0.00014540737
8.463925e-06 0.00014851249
8.553815e-06 0.00015168391
8.644659e-06 0.00015492307
8.736469e-06 0.00015823135
8.829253e-06 0.00016161029
8.923023e-06 0.00016506134
9.017788e-06 0.00016858611
9.11356e-06 0.00017218613
9.210349e-06 0.00017586301
9.308166e-06 0.00017961841
9.407022e-06 0.00018345396
9.506928e-06 0.00018737139
9.607895e-06 0.00019137252
9.709934e-06 0.00019545901
9.813057e-06 0.0001996327
9.917275e-06 0.00020389569
1.00226e-05 0.00020824964
1.012904e-05 0.00021269638
1.023662e-05 0.00021723821
1.034533e-05 0.00022187683
1.04552e-05 0.0002266146
1.056624e-05 0.00023145345
1.067846e-05 0.00023639574
1.079187e-05 0.00024144342
1.090648e-05 0.00024659893
1.102231e-05 0.00025186441
1.113937e-05 0.0002572422
1.125768e-05 0.00026273502
1.137724e-05 0.00026834487
1.149807e-05 0.0002740746
1.162018e-05 0.00027992669
1.174359e-05 0.00028590361
1.186831e-05 0.00029200794
1.199436e-05 0.00029824285
1.212174e-05 0.00030461058
1.225048e-05 0.00031111437
1.238058e-05 0.00031775696
1.251207e-05 0.00032454133
1.264495e-05 0.00033147048
1.277925e-05 0.00033854758
1.291497e-05 0.00034577569
1.305213e-05 0.00035315791
1.319074e-05 0.00036069779
1.333084e-05 0.00036839859
1.347241e-05 0.00037626376
1.361549e-05 0.00038429668
1.37601e-05 0.00039250108
1.390623e-05 0.0004008805
1.405392e-05 0.00040943857
1.420318e-05 0.0004181795
1.435402e-05 0.00042710683
1.450647e-05 0.00043622458
1.466053e-05 0.00044553694
1.481623e-05 0.00045504803
1.497358e-05 0.00046476193
1.513261e-05 0.00047468323
1.529332e-05 0.00048481592
1.545574e-05 0.00049516487
1.561989e-05 0.00050573455
1.578578e-05 0.00051652989
1.595343e-05 0.00052755527
1.612286e-05 0.00053881601
1.629409e-05 0.00055031678
1.646714e-05 0.00056206296
1.664202e-05 0.0005740596
1.681877e-05 0.00058631208
1.699739e-05 0.00059882583
1.717791e-05 0.00061160651
1.736034e-05 0.00062465982
1.754471e-05 0.00063799123
1.773104e-05 0.00065160707
1.791935e-05 0.00066551324
1.810966e-05 0.00067971561
1.8302e-05 0.00069422128
1.849637e-05 0.00070903579
1.869281e-05 0.00072416612
1.889133e-05 0.00073961921
1.909196e-05 0.0007554015
1.929473e-05 0.00077152028
1.949964e-05 0.00078798265
1.970674e-05 0.00080479578
1.991603e-05 0.00082196732
2.012754e-05 0.00083950489
2.03413e-05 0.00085741575
2.055734e-05 0.00087570877
2.077566e-05 0.00089439123
2.099631e-05 0.00091347181
2.121929e-05 0.00093295872
2.144465e-05 0.000952861
2.16724e-05 0.00097318702
2.190257e-05 0.00099394624
2.213518e-05 0.0010151474
2.237026e-05 0.0010368
2.260784e-05 0.0010589139
2.284795e-05 0.0010814985
2.30906e-05 0.0011045641
2.333583e-05 0.0011281207
2.358366e-05 0.0011521791
2.383413e-05 0.0011767492
2.408726e-05 0.0012018426
2.434307e-05 0.0012274699
2.46016e-05 0.0012536426
2.486288e-05 0.0012803724
2.512693e-05 0.0013076708
2.539379e-05 0.0013355501
2.566348e-05 0.0013640225
2.593604e-05 0.0013931005
2.621149e-05 0.0014227972
2.648986e-05 0.0014531251
2.677119e-05 0.0014840984
2.705551e-05 0.0015157298
2.734285e-05 0.001548034
2.763324e-05 0.0015810249
2.792672e-05 0.0016147171
2.822331e-05 0.0016491256
2.852305e-05 0.001684265
2.882597e-05 0.0017201512
2.913211e-05 0.0017567998
2.944151e-05 0.001794227
2.975419e-05 0.001832449
3.007019e-05 0.0018714823
3.038954e-05 0.0019113467
3.071229e-05 0.0019520544
3.103846e-05 0.0019936291
3.13681e-05 0.0020360843
3.170124e-05 0.002079441
3.203792e-05 0.0021237184
3.237818e-05 0.002168934
3.272204e-05 0.00221511
3.306956e-05 0.0022622646
3.342077e-05 0.00231042
3.377571e-05 0.0023595961
3.413442e-05 0.0024098144
3.449694e-05 0.002461097
3.486331e-05 0.0025134654
3.523357e-05 0.0025669436
3.560776e-05 0.0026215571
3.598593e-05 0.0026773253
3.636811e-05 0.0027342741
3.675435e-05 0.0027924288
3.71447e-05 0.0028518143
3.753919e-05 0.0029124582
3.793787e-05 0.0029743839
3.834078e-05 0.0030376179
3.874797e-05 0.0031021923
3.915949e-05 0.0031681284
3.957538e-05 0.0032354606
3.999568e-05 0.0033042164
4.042045e-05 0.0033744239
4.084973e-05 0.0034461143
4.128357e-05 0.0035193179
4.172201e-05 0.0035940666
4.216511e-05 0.0036703948
4.261292e-05 0.0037483318
4.306548e-05 0.0038279132
4.352285e-05 0.0039091722
4.398508e-05 0.0039921461
4.445222e-05 0.0040768669
4.492432e-05 0.0041633728
4.540143e-05 0.004251701
4.588361e-05 0.0043418889
4.637091e-05 0.0044339745
4.686338e-05 0.0045279983
4.736109e-05 0.0046239993
4.786408e-05 0.0047220189
4.837241e-05 0.0048220992
4.888614e-05 0.0049242808
4.940533e-05 0.0050286092
4.993003e-05 0.0051351284
5.046031e-05 0.0052438838
5.099621e-05 0.005354919
5.153781e-05 0.0054682819
5.208516e-05 0.0055840234
5.263832e-05 0.0057021874
5.319736e-05 0.0058228269
5.376233e-05 0.0059459925
5.433331e-05 0.0060717336
5.491034e-05 0.0062001045
5.549351e-05 0.0063311591
5.608287e-05 0.0064649514
5.667849e-05 0.0066015384
5.728043e-05 0.0067409756
5.788877e-05 0.006883321
5.850357e-05 0.0070286361
5.91249e-05 0.0071769769
5.975283e-05 0.0073284079
6.038742e-05 0.0074829902
6.102876e-05 0.0076407879
6.16769e-05 0.0078018666
6.233193e-05 0.007966292
6.299392e-05 0.0081341316
6.366294e-05 0.0083054534
6.433906e-05 0.0084803293
6.502236e-05 0.0086588259
6.571292e-05 0.00884102
6.641081e-05 0.0090269856
6.711612e-05 0.0092167971
6.782892e-05 0.009410532
6.854928e-05 0.0096082637
6.92773e-05 0.0098100779
7.001305e-05 0.010016051
7.075661e-05 0.010226269
7.150807e-05 0.010440815
7.226751e-05 0.01065977
7.303502e-05 0.010883226
7.381067e-05 0.01111127
7.459457e-05 0.01134399
7.538679e-05 0.011581483
7.618742e-05 0.011823836
7.699656e-05 0.012071148
7.781429e-05 0.012323513
7.86407e-05 0.012581029
7.947589e-05 0.0128438
8.031995e-05 0.013111923
8.117298e-05 0.013385503
8.203506e-05 0.013664645
8.290631e-05 0.013949458
8.37868e-05 0.014240049
8.467664e-05 0.014536525
8.557594e-05 0.014839001
8.648478e-05 0.015147593
8.740328e-05 0.015462414
8.833153e-05 0.015783582
8.926965e-05 0.016111219
9.021772e-05 0.016445445
9.117586e-05 0.016786383
9.214418e-05 0.017134158
9.312278e-05 0.017488902
9.411178e-05 0.017850735
9.511128e-05 0.018219805
9.612139e-05 0.018596215
9.714224e-05 0.018980138
9.817392e-05 0.019371687
9.921656e-05 0.019770995
0.0001002703 0.020178243
0.0001013352 0.020593524
0.0001024114 0.021017011
0.000103499 0.021448856
0.0001045982 0.021889188
0.0001057091 0.022338171
0.0001068318 0.022795962
0.0001079664 0.023262711
0.000109113 0.02373857
0.0001102718 0.024223711
0.0001114429 0.024718286
0.0001126265 0.025222461
0.0001138226 0.0257364
0.0001150315 0.026260281
0.0001162531 0.026794261
0.0001174878 0.027338518
0.0001187356 0.027893227
0.0001199966 0.028458565
0.000121271 0.029034693
0.0001225589 0.029621812
0.0001238605 0.030220103
0.000125176 0.03082973
0.0001265054 0.031450873
0.0001278489 0.03208375
0.0001292067 0.032728528
0.0001305789 0.03338541
0.0001319657 0.034054564
0.0001333672 0.034736195
0.0001347836 0.035430514
0.0001362151 0.036137698
0.0001376617 0.036857965
0.0001391238 0.037591486
0.0001406013 0.038338489
0.0001420945 0.039099134
0.0001436036 0.039873672
0.0001451288 0.040662289
0.0001466701 0.041465175
0.0001482278 0.042282548
0.000149802 0.04311462
0.0001513929 0.043961602
0.0001530008 0.044823674
0.0001546257 0.045701067
0.0001562679 0.046593991
0.0001579275 0.047502654
0.0001596047 0.048427244
0.0001612998 0.049368005
0.0001630129 0.050325129
0.0001647441 0.051298814
0.0001664937 0.052289291
0.000168262 0.053296738
0.000170049 0.05432141
0.0001718549 0.055363475
0.0001736801 0.056423145
0.0001755246 0.057500638
0.0001773888 0.058596146
0.0001792727 0.059709886
0.0001811766 0.06084203
0.0001831008 0.061992821
0.0001850454 0.063162408
0.0001870106 0.064351024
0.0001889968 0.065558858
0.000191004 0.066786067
0.0001930325 0.06803287
0.0001950826 0.069299428
0.0001971544 0.070585948
0.0001992483 0.071892601
0.0002013643 0.07321955
0.0002035029 0.074566962
0.0002056642 0.07593502
0.0002078484 0.077323873
0.0002100558 0.078733687
0.0002122867 0.0801646
0.0002145412 0.081616766
0.0002168197 0.083090333
0.0002191224 0.08458544
0.0002214496 0.08610218
0.0002238015 0.087640736
0.0002261783 0.08920117
0.0002285804 0.090783625
0.000231008 0.092388186
0.0002334614 0.094014977
0.0002359408 0.095664039
0.0002384466 0.097335513
0.000240979 0.099029417
0.0002435383 0.10074584
0.0002461247 0.10248484
0.0002487387 0.10424646
0.0002513803 0.10603073
0.0002540501 0.1078377
0.0002567482 0.10966736
0.0002594749 0.11151973
0.0002622307 0.11339481
0.0002650156 0.11529256
0.0002678302 0.11721301
0.0002706746 0.11915608
0.0002735493 0.12112175
0.0002764545 0.12310994
0.0002793905 0.12512059
0.0002823578 0.12715363
0.0002853565 0.12920895
0.0002883871 0.13128648
0.0002914498 0.13338602
0.0002945451 0.13550752
0.0002976733 0.13765082
0.0003008347 0.1398157
0.0003040297 0.14200207
0.0003072586 0.14420982
0.0003105218 0.14643845
0.0003138196 0.1486881
0.0003171525 0.15095839
0.0003205207 0.15324896
0.0003239248 0.15555978
0.000327365 0.15789053
0.0003308417 0.16024078
0.0003343554 0.16261043
0.0003379063 0.16499902
0.000341495 0.16740635
0.0003451218 0.16983196
0.0003487871 0.1722757
0.0003524914 0.17473693
0.0003562349 0.1772156
0.0003600183 0.17971098
0.0003638418 0.18222287
0.0003677059 0.18475085
0.0003716111 0.18729454
0.0003755577 0.18985333
0.0003795463 0.19242682
0.0003835772 0.19501466
0.0003876509 0.19761625
0.0003917679 0.20023117
0.0003959286 0.20285888
0.0004001335 0.2054989
0.000404383 0.20815075
0.0004086777 0.21081376
0.000413018 0.21348753
0.0004174044 0.21617141
0.0004218374 0.21886491
0.0004263175 0.22156739
0.0004308451 0.22427833
0.0004354208 0.22699715
0.0004400451 0.22972322
0.0004447186 0.23245603
0.0004494416 0.23519479
0.0004542149 0.23793907
0.0004590388 0.2406882
0.0004639139 0.24344155
0.0004688408 0.24619848
0.0004738201 0.2489584
0.0004788522 0.25172067
0.0004839378 0.25448469
0.0004890774 0.25724971
0.0004942716 0.26001518
0.0004995209 0.26278047
0.000504826 0.26554495
0.0005101874 0.26830789
0.0005156058 0.27106879
0.0005210817 0.27382695
0.0005266157 0.27658172
0.0005322086 0.27933253
0.0005378608 0.28207872
0.0005435731 0.28481963
0.000549346 0.28755472
0.0005551803 0.29028329
0.0005610765 0.29300483
0.0005670353 0.29571875
0.0005730574 0.29842434
0.0005791435 0.30112114
0.0005852942 0.30380851
0.0005915102 0.30648584
0.0005977922 0.30915269
0.000604141 0.31180843
0.0006105572 0.31445251
0.0006170415 0.31708439
0.0006235947 0.31970361
0.0006302175 0.32230958
0.0006369106 0.32490185
0.0006436748 0.32747996
0.0006505109 0.33004336
0.0006574195 0.33259165
0.0006644015 0.33512432
0.0006714577 0.33764097
0.0006785888 0.34014113
0.0006857957 0.34262444
0.000693079 0.34509049
0.0007004398 0.34753885
0.0007078787 0.34996914
0.0007153966 0.35238107
0.0007229944 0.3547742
0.0007306728 0.3571483
0.0007384328 0.35950299
0.0007462752 0.36183792
0.0007542009 0.36415288
0.0007622108 0.36644757
0.0007703057 0.36872168
0.0007784866 0.37097499
0.0007867544 0.37320732
0.00079511 0.37541836
0.0008035544 0.37760795
0.0008120884 0.37977587
0.0008207131 0.38192193
0.0008294293 0.38404599
0.0008382381 0.3861479
0.0008471405 0.38822751
0.0008561374 0.39028467
0.0008652299 0.39231932
0.0008744189 0.39433129
0.0008837056 0.39632052
0.0008930908 0.39828691
0.0009025758 0.40023047
0.0009121614 0.40215108
0.0009218489 0.40404869
0.0009316392 0.40592331
0.0009415336 0.40777491
0.000951533 0.40960342
0.0009616386 0.41140906
0.0009718515 0.41319136
0.0009821729 0.41495092
0.0009926039 0.41668753
0.001003146 0.41840119
0.001013799 0.42009185
0.001024566 0.42175991
0.001035448 0.42340499
0.001046444 0.4250276
0.001057558 0.42662758
0.00106879 0.42820505
0.001080141 0.42976001
0.001091612 0.43129292
0.001103205 0.43280365
0.001114922 0.43429223
0.001126763 0.43575898
0.001138729 0.43720401
0.001150823 0.43862741
0.001163045 0.44002938
0.001175397 0.44140989
0.00118788 0.4427694
0.001200496 0.4441078
0.001213245 0.44542545
0.001226131 0.44672233
0.001239152 0.44799883
0.001252313 0.44925502
0.001265613 0.45049103
0.001279054 0.45170726
0.001292638 0.45290364
0.001306366 0.45408046
0.00132024 0.45523802
0.001334262 0.45637636
0.001348432 0.45749576
0.001362753 0.45859654
0.001377226 0.4596788
0.001391852 0.46074258
0.001406634 0.46178825
0.001421573 0.46281599
0.001436671 0.46382621
0.001451929 0.46481876
0.001467349 0.46579416
0.001482932 0.46675256
0.001498682 0.46769408
0.001514598 0.46861887
0.001530684 0.46952731
0.00154694 0.47041953
0.001563369 0.47129578
0.001579973 0.47215643
0.001596752 0.47300123
0.001613711 0.47383103
0.001630849 0.47464545
0.001648169 0.47544506
0.001665673 0.47623003
0.001683363 0.47700038
0.001701241 0.47775659
0.001719309 0.47849867
0.001737568 0.47922694
0.001756022 0.47994156
0.001774671 0.48064281
0.001793519 0.48133066
0.001812567 0.48200567
0.001831817 0.48266772
0.001851271 0.4833172
0.001870933 0.48395428
0.001890803 0.48457903
0.001910883 0.48519183
0.001931178 0.48579282
0.001951687 0.48638212
0.001972415 0.48696004
0.001993363 0.48752661
0.002014533 0.48808209
0.002035928 0.48862672
0.00205755 0.48916067
0.002079402 0.489684
0.002101486 0.49019704
0.002123805 0.49069993
0.00214636 0.49119277
0.002169155 0.49167577
0.002192192 0.49214917
0.002215474 0.49261306
0.002239003 0.49306762
0.002262782 0.49351302
0.002286814 0.49394946
0.002311101 0.49437703
0.002335645 0.49479592
0.002360451 0.49520636
0.002385519 0.49560838
0.002410854 0.49600221
0.002436459 0.49638796
0.002462335 0.49676576
0.002488485 0.49713583
0.002514914 0.49749825
0.002541623 0.49785324
0.002568616 0.49820084
0.002595896 0.4985412
0.002623465 0.49887453
0.002651327 0.49920089
0.002679485 0.49952044
0.002707942 0.49983337
0.002736701 0.50013967
0.002765766 0.50043954
0.00279514 0.50073313
0.002824825 0.50102051
0.002854826 0.50130184
0.002885145 0.50157719
0.002915786 0.50184678
0.002946753 0.50211058
0.002978048 0.50236874
0.003009676 0.50262143
0.00304164 0.50286874
0.003073943 0.50311088
0.003106589 0.50334758
0.003139582 0.50357936
0.003172926 0.5038061
0.003206623 0.50402798
0.003240679 0.50424505
0.003275096 0.50445751
0.003309879 0.50466516
0.003345031 0.50486855
0.003380556 0.5050675
0.003416459 0.50526189
0.003452743 0.50545224
0.003489412 0.50563836
0.003526471 0.50582039
0.003563923 0.50599864
0.003601773 0.50617282
0.003640025 0.50634307
0.003678684 0.50650976
0.003717752 0.50667258
0.003757236 0.5068319
0.003797139 0.50698772
0.003837466 0.5071401
0.003878222 0.50728907
0.00391941 0.50743466
0.003961035 0.50757706
0.004003103 0.50771631
0.004045617 0.50785243
0.004088583 0.50798547
0.004132005 0.50811559
0.004175888 0.50824282
0.004220238 0.50836704
0.004265058 0.50848869
0.004310354 0.50860746
0.004356132 0.50872352
0.004402395 0.5088369
0.00444915 0.5089478
0.004496402 0.50905623
0.004544155 0.509162
0.004592416 0.50926559
0.004641189 0.5093667
0.00469048 0.50946556
0.004740294 0.5095621
0.004790638 0.50965632
0.004841516 0.50974865
0.004892934 0.5098386
0.004944899 0.5099266
0.004997416 0.51001245
0.00505049 0.51009647
0.005104128 0.51017846
0.005158335 0.51025854
0.005213119 0.51033678
0.005268484 0.5104132
0.005324437 0.51048779
0.005380984 0.51056071
0.005438132 0.51063187
0.005495887 0.51070142
0.005554255 0.51076928
0.005613243 0.51083551
0.005672858 0.51090024
0.005733106 0.51096338
0.005793993 0.51102512
0.005855527 0.51108531
0.005917715 0.51114411
0.005980563 0.5112015
0.006044079 0.51125747
0.006108269 0.5113121
0.006173141 0.51136548
0.006238702 0.51141765
0.006304959 0.51146844
0.00637192 0.51151806
0.006439592 0.5115664
0.006507982 0.51161366
0.006577099 0.51165972
0.00664695 0.51170471
0.006717543 0.51174853
0.006788886 0.51179134
0.006860986 0.51183309
0.006933852 0.51187382
0.007007492 0.51191353
0.007081914 0.51195227
0.007157126 0.51199011
0.007233138 0.51202694
0.007309956 0.51206286
0.00738759 0.51209788
0.007466049 0.51213211
0.007545341 0.51216541
0.007625475 0.51219788
0.00770646 0.51222957
0.007788305 0.51226042
0.00787102 0.5122905
0.007954613 0.5123198
0.008039094 0.51234839
0.008124472 0.5123763
0.008210756 0.51240346
0.008297957 0.51242987
0.008386084 0.51245566
0.008475147 0.51248081
0.008565156 0.51250525
0.008656121 0.51252907
0.008748052 0.51255228
0.00884096 0.51257491
0.008934854 0.51259695
0.009029745 0.51261838
0.009125644 0.51263928
0.009222561 0.51265963
0.009320508 0.51267945
0.009419495 0.51269872
0.009519533 0.51271744
0.009620634 0.51273582
0.009722808 0.51275359
0.009826068 0.51277078
0.009930424 0.51278766
0.01003589 0.5128042
0.01014247 0.51282005
0.01025019 0.51283558
0.01035905 0.51285059
0.01046907 0.51286528
0.01058025 0.51287956
0.01069262 0.51289359
0.01080618 0.51290698
0.01092094 0.51292013
0.01103693 0.51293297
0.01115414 0.51294541
0.0112726 0.5129575
0.01139232 0.51296916
0.01151331 0.51298058
0.01163559 0.51299178
0.01175916 0.51300243
0.01188405 0.51301301
0.01201026 0.51302322
0.01213781 0.51303299
0.01226672 0.51304269
0.012397 0.51305199
0.01252866 0.51306104
0.01266172 0.51306983
0.01279619 0.5130784
0.01293209 0.51308665
0.01306943 0.51309482
0.01320823 0.51310255
0.01334851 0.51311023
0.01349028 0.51311762
0.01363355 0.51312471
0.01377834 0.51313163
0.01392467 0.51313846
0.01407256 0.5131449
0.01422201 0.51315123
0.01437305 0.51315745
0.0145257 0.51316344
0.01467997 0.51316924
0.01483587 0.51317479
0.01499344 0.51318035
0.01515267 0.51318558
0.0153136 0.51319067
0.01547623 0.51319571
0.0156406 0.51320056
0.01580671 0.51320519
0.01597458 0.51320988
0.01614423 0.51321412
0.01631569 0.51321842
0.01648897 0.51322266
0.01666409 0.51322664
0.01684107 0.51323056
0.01701992 0.51323438
0.01720068 0.51323807
0.01738336 0.51324158
0.01756798 0.5132451
0.01775455 0.51324843
0.01794311 0.51325167
0.01813368 0.51325484
0.01832626 0.51325789
0.01852089 0.51326097
0.01871759 0.51326383
0.01891638 0.51326667
0.01911728 0.51326944
0.01932031 0.51327213
0.0195255 0.5132747
0.01973286 0.51327725
0.01994243 0.51327973
0.02015423 0.51328213
0.02036827 0.5132845
0.02058459 0.51328676
0.02080321 0.51328897
0.02102415 0.51329115
0.02124743 0.51329335
0.02147308 0.51329538
0.02170114 0.51329742
0.02193161 0.51329945
0.02216453 0.51330144
0.02239992 0.51330336
0.02263782 0.51330526
0.02287824 0.51330707
0.02312122 0.51330894
0.02336677 0.51331078
0.02361493 0.51331254
0.02386573 0.51331427
0.0241192 0.51331601
0.02437535 0.51331776
0.02463422 0.51331949
0.02489585 0.51332117
0.02516025 0.51332285
0.02542746 0.51332452
0.02569751 0.5133262
0.02597043 0.5133279
0.02624624 0.51332952
0.02652498 0.51333118
0.02680669 0.51333285
0.02709138 0.51333453
0.0273791 0.51333622
0.02766988 0.51333792
0.02796374 0.51333959
0.02826073 0.5133413
0.02856087 0.51334303
0.02886419 0.51334478
0.02917074 0.51334651
0.02948054 0.51334834
0.02979364 0.51335013
0.03011006 0.51335204
0.03042984 0.5133539
0.03075301 0.51335559
0.03107962 0.51335765
0.03140969 0.51335962
0.03174328 0.51336144
0.0320804 0.51336347
0.03242111 0.5133656
0.03276543 0.51336758
0.03311341 0.51336987
0.03346508 0.51337199
0.0338205 0.51337421
0.03417968 0.51337658
0.03454268 0.51337885
0.03490954 0.5133812
0.03528029 0.5133837
0.03565498 0.51338618
0.03603364 0.51338862
0.03641633 0.51339132
0.03680309 0.51339395
0.03719395 0.5133967
0.03758896 0.51339952
0.03798817 0.51340232
0.03839162 0.51340528
0.03879935 0.51340836
0.03921141 0.51341147
0.03962785 0.51341462
0.04004871 0.51341793
0.04047404 0.5134212
0.04090389 0.51342471
0.0413383 0.51342811
0.04177733 0.51343172
0.04222102 0.51343545
0.04266942 0.51343917
0.04312258 0.51344313
0.04358056 0.51344717
0.0440434 0.51345124
0.04451116 0.51345549
0.04498388 0.51345972
0.04546163 0.51346414
0.04594444 0.51346871
0.04643239 0.51347338
0.04692552 0.513478
0.04742388 0.51348293
0.04792754 0.51348792
0.04843655 0.51349314
0.04895096 0.51349834
0.04947084 0.51350377
0.04999623 0.51350929
0.05052721 0.51351495
0.05106383 0.51352079
0.05160614 0.51352683
0.05215422 0.51353293
0.05270811 0.51353913
0.05326789 0.51354562
0.05383361 0.51355224
0.05440535 0.51355893
0.05498315 0.51356587
0.05556709 0.51357298
0.05615723 0.51358026
0.05675364 0.51358772
0.05735638 0.51359535
0.05796553 0.51360308
0.05858114 0.51361116
0.05920329 0.51361939
0.05983205 0.51362775
0.06046749 0.51363634
0.06110967 0.51364514
0.06175868 0.51365413
0.06241458 0.51366339
0.06307744 0.51367284
0.06374735 0.5136826
0.06442437 0.51369253
0.06510857 0.51370263
0.06580005 0.51371303
0.06649887 0.51372368
0.06720511 0.51373457
0.06791885 0.51374571
0.06864017 0.51375709
0.06936915 0.51376879
0.07010588 0.5137807
0.07085043 0.51379295
0.07160288 0.51380546
0.07236333 0.51381825
0.07313185 0.51383134
0.07390854 0.51384474
0.07469347 0.51385845
0.07548674 0.51387247
0.07628844 0.51388684
0.07709865 0.51390151
0.07791746 0.51391651
0.07874497 0.51393186
0.07958127 0.51394753
0.08042645 0.51396362
0.08128061 0.51398009
0.08214383 0.51399683
0.08301623 0.51401402
0.08389789 0.51403159
0.08478892 0.51404955
0.0856894 0.51406792
0.08659945 0.51408671
0.08751917 0.51410592
0.08844865 0.51412555
0.08938801 0.51414563
0.09033734 0.51416617
0.09129675 0.51418714
0.09226636 0.51420859
0.09324626 0.51423053
0.09423656 0.51425296
0.09523739 0.51427584
0.09624884 0.5142994
0.09727104 0.51432324
0.09830409 0.51434765
0.09934811 0.51437267
0.1004032 0.51439822
0.1014695 0.51442448
0.1025472 0.51445108
0.1036363 0.51447852
0.1047369 0.51450633
0.1058493 0.51453486
0.1069734 0.51456406
0.1081095 0.51459372
0.1092577 0.51462427
0.110418 0.51465527
0.1115907 0.51468716
0.1127758 0.5147196
0.1139736 0.51475263
0.115184 0.51478669
0.1164073 0.5148213
0.1176436 0.5148567
0.118893 0.51489282
0.1201557 0.51492972
0.1214318 0.51496749
0.1227214 0.51500604
0.1240248 0.51504549
0.1253419 0.51508574
0.1266731 0.51512688
0.1280184 0.515169
0.129378 0.51521186
0.1307521 0.51525571
0.1321407 0.51530059
0.1335441 0.51534631
0.1349624 0.51539306
0.1363957 0.51544082
0.1378443 0.51548965
0.1393082 0.51553946
0.1407877 0.5155905
0.1422829 0.51564249
0.143794 0.51569574
0.1453212 0.51575003
0.1468645 0.51580552
0.1484243 0.51586204
0.1500006 0.51591985

T-> t h:

1.000049e-10 1.0882818e-14
1.01067e-10 1.1115205e-14
1.021404e-10 1.1352554e-14
1.032251e-10 1.159497e-14
1.043214e-10 1.1842562e-14
1.054293e-10 1.2095442e-14
1.06549e-10 1.2353722e-14
1.076806e-10 1.2617518e-14
1.088242e-10 1.2886945e-14
1.0998e-10 1.3162125e-14
1.11148e-10 1.3443183e-14
1.123284e-10 1.3730242e-14
1.135214e-10 1.402343e-14
1.14727e-10 1.4322879e-14
1.159455e-10 1.4628723e-14
1.171769e-10 1.4941098e-14
1.184213e-10 1.5260141e-14
1.19679e-10 1.5585999e-14
1.2095e-10 1.5918814e-14
1.222346e-10 1.6258736e-14
1.235327e-10 1.6605916e-14
1.248447e-10 1.696051e-14
1.261706e-10 1.7322676e-14
1.275106e-10 1.7692575e-14
1.288648e-10 1.8070373e-14
1.302333e-10 1.8456238e-14
1.316165e-10 1.8850348e-14
1.330143e-10 1.9252859e-14
1.344269e-10 1.9663978e-14
1.358546e-10 2.0083873e-14
1.372974e-10 2.051273e-14
1.387556e-10 2.0950757e-14
1.402292e-10 2.139812e-14
1.417185e-10 2.1855046e-14
1.432236e-10 2.2321739e-14
1.447447e-10 2.2798368e-14
1.462819e-10 2.3285195e-14
1.478355e-10 2.3782425e-14
1.494055e-10 2.4290266e-14
1.509923e-10 2.480894e-14
1.525959e-10 2.5338692e-14
1.542165e-10 2.5879765e-14
1.558543e-10 2.6432383e-14
1.575095e-10 2.6996808e-14
1.591823e-10 2.7573284e-14
1.608729e-10 2.8162072e-14
1.625814e-10 2.8763434e-14
1.643081e-10 2.9377633e-14
1.660531e-10 3.0004949e-14
1.678167e-10 3.0645662e-14
1.695989e-10 3.1300054e-14
1.714001e-10 3.1968405e-14
1.732205e-10 3.2651052e-14
1.750601e-10 3.3348257e-14
1.769193e-10 3.4060356e-14
1.787983e-10 3.4787668e-14
1.806972e-10 3.5530511e-14
1.826162e-10 3.6289203e-14
1.845557e-10 3.7064118e-14
1.865157e-10 3.7855556e-14
1.884966e-10 3.8663909e-14
1.904985e-10 3.9489514e-14
1.925216e-10 4.0332747e-14
1.945663e-10 4.1193998e-14
1.966326e-10 4.2073625e-14
1.987209e-10 4.2972057e-14
2.008314e-10 4.388965e-14
2.029643e-10 4.4826854e-14
2.051199e-10 4.578406e-14
2.072983e-10 4.6761699e-14
2.094999e-10 4.776024e-14
2.117249e-10 4.8780075e-14
2.139735e-10 4.9821709e-14
2.162459e-10 5.0885573e-14
2.185425e-10 5.1972154e-14
2.208635e-10 5.3081936e-14
2.232092e-10 5.4215427e-14
2.255797e-10 5.5373113e-14
2.279755e-10 5.6555516e-14
2.303966e-10 5.7763181e-14
2.328435e-10 5.8996612e-14
2.353164e-10 6.0256408e-14
2.378156e-10 6.1543093e-14
2.403412e-10 6.2857247e-14
2.428937e-10 6.4199469e-14
2.454734e-10 6.5570358e-14
2.480804e-10 6.6970511e-14
2.507151e-10 6.8400567e-14
2.533777e-10 6.9861142e-14
2.560687e-10 7.1352927e-14
2.587882e-10 7.2876561e-14
2.615367e-10 7.4432735e-14
2.643143e-10 7.6022122e-14
2.671214e-10 7.7645452e-14
2.699583e-10 7.9303456e-14
2.728253e-10 8.0996862e-14
2.757228e-10 8.2726439e-14
2.786511e-10 8.4492934e-14
2.816105e-10 8.6297152e-14
2.846013e-10 8.8139898e-14
2.876239e-10 9.0021976e-14
2.906785e-10 9.1944266e-14
2.937656e-10 9.3907592e-14
2.968855e-10 9.591285e-14
3.000385e-10 9.7960922e-14
3.03225e-10 1.0005272e-13
3.064454e-10 1.0218921e-13
3.097e-10 1.0437129e-13
3.129891e-10 1.0659999e-13
3.163131e-10 1.0887627e-13
3.196725e-10 1.1120115e-13
3.230675e-10 1.1357569e-13
3.264986e-10 1.1600091e-13
3.299661e-10 1.1847794e-13
3.334705e-10 1.2100786e-13
3.370121e-10 1.235918e-13
3.405912e-10 1.2623091e-13
3.442084e-10 1.2892639e-13
3.47864e-10 1.3167941e-13
3.515585e-10 1.3449123e-13
3.552922e-10 1.3736307e-13
3.590655e-10 1.4029625e-13
3.628789e-10 1.4329206e-13
3.667328e-10 1.4635185e-13
3.706276e-10 1.4947697e-13
3.745638e-10 1.5266883e-13
3.785418e-10 1.5592883e-13
3.82562e-10 1.5925846e-13
3.86625e-10 1.6265918e-13
3.907311e-10 1.6613253e-13
3.948808e-10 1.6968002e-13
3.990745e-10 1.7330328e-13
4.033128e-10 1.7700391e-13
4.075962e-10 1.8078356e-13
4.11925e-10 1.8464391e-13
4.162998e-10 1.8858675e-13
4.20721e-10 1.9261373e-13
4.251892e-10 1.9672661e-13
4.297049e-10 2.0092742e-13
4.342685e-10 2.0521806e-13
4.388805e-10 2.096e-13
4.435416e-10 2.140757e-13
4.482522e-10 2.1864701e-13
4.530128e-10 2.23316e-13
4.578239e-10 2.2808454e-13
4.626862e-10 2.3295486e-13
4.676e-10 2.3792923e-13
4.725661e-10 2.4300988e-13
4.775849e-10 2.4819906e-13
4.82657e-10 2.5349883e-13
4.87783e-10 2.5891199e-13
4.929635e-10 2.644406e-13
4.981989e-10 2.7008747e-13
5.034899e-10 2.7585466e-13
5.088372e-10 2.8174516e-13
5.142412e-10 2.877614e-13
5.197026e-10 2.9390601e-13
5.25222e-10 3.0018197e-13
5.308001e-10 3.0659192e-13
5.364374e-10 3.1313883e-13
5.421345e-10 3.1982533e-13
5.478922e-10 3.2665479e-13
5.53711e-10 3.3363002e-13
5.595916e-10 3.407542e-13
5.655346e-10 3.4803031e-13
5.715408e-10 3.5546211e-13
5.776107e-10 3.630524e-13
5.837452e-10 3.7080491e-13
5.899447e-10 3.7872285e-13
5.962102e-10 3.8680994e-13
6.025421e-10 3.9506955e-13
6.089413e-10 4.0350561e-13
6.154085e-10 4.1212187e-13
6.219443e-10 4.2092226e-13
6.285496e-10 4.2991032e-13
6.35225e-10 4.3909037e-13
6.419713e-10 4.4846652e-13
6.487893e-10 4.5804288e-13
6.556796e-10 4.6782358e-13
6.626432e-10 4.778133e-13
6.696807e-10 4.8801632e-13
6.767929e-10 4.9843716e-13
6.839807e-10 5.0908048e-13
6.912448e-10 5.1995114e-13
6.98586e-10 5.3105384e-13
7.060053e-10 5.423938e-13
7.135033e-10 5.539757e-13
7.210809e-10 5.6580498e-13
7.287391e-10 5.7788687e-13
7.364785e-10 5.9022679e-13
7.443002e-10 6.0283018e-13
7.522049e-10 6.1570283e-13
7.601936e-10 6.2885017e-13
7.682671e-10 6.4227838e-13
7.764264e-10 6.5599325e-13
7.846723e-10 6.7000097e-13
7.930058e-10 6.843077e-13
8.014277e-10 6.9892018e-13
8.099392e-10 7.138444e-13
8.18541e-10 7.2908747e-13
8.272342e-10 7.4465613e-13
8.360197e-10 7.6055712e-13
8.448985e-10 7.7679772e-13
8.538716e-10 7.9338505e-13
8.6294e-10 8.1032642e-13
8.721048e-10 8.2762985e-13
8.813668e-10 8.4530266e-13
8.907272e-10 8.6335271e-13
9.001871e-10 8.8178821e-13
9.097474e-10 9.006176e-13
9.194092e-10 9.1984893e-13
9.291736e-10 9.3949079e-13
9.390418e-10 9.5955217e-13
9.490147e-10 9.8004206e-13
9.590936e-10 1.0009692e-12
9.692795e-10 1.0223434e-12
9.795736e-10 1.044174e-12
9.89977e-10 1.0664707e-12
1.000491e-09 1.0892437e-12
1.011116e-09 1.1125029e-12
1.021855e-09 1.1362586e-12
1.032707e-09 1.1605217e-12
1.043675e-09 1.185303e-12
1.054759e-09 1.2106132e-12
1.065961e-09 1.2364641e-12
1.077282e-09 1.2628669e-12
1.088723e-09 1.2898333e-12
1.100286e-09 1.3173759e-12
1.111971e-09 1.3455064e-12
1.123781e-09 1.3742376e-12
1.135716e-09 1.4035825e-12
1.147777e-09 1.4335537e-12
1.159967e-09 1.4641652e-12
1.172286e-09 1.4954301e-12
1.184736e-09 1.5273627e-12
1.197319e-09 1.5599773e-12
1.210035e-09 1.5932882e-12
1.222886e-09 1.6273105e-12
1.235873e-09 1.6620593e-12
1.248998e-09 1.6975499e-12
1.262263e-09 1.7337986e-12
1.275669e-09 1.7708211e-12
1.289217e-09 1.8086343e-12
1.302909e-09 1.8472551e-12
1.316746e-09 1.8867003e-12
1.33073e-09 1.9269888e-12
1.344863e-09 1.9681362e-12
1.359146e-09 2.0101631e-12
1.373581e-09 2.0530863e-12
1.388169e-09 2.0969264e-12
1.402911e-09 2.1417039e-12
1.417811e-09 2.1874358e-12
1.432869e-09 2.2341462e-12
1.448086e-09 2.2818522e-12
1.463465e-09 2.3305779e-12
1.479008e-09 2.380344e-12
1.494715e-09 2.431173e-12
1.51059e-09 2.4830872e-12
1.526633e-09 2.5361092e-12
1.542846e-09 2.5902633e-12
1.559232e-09 2.6455756e-12
1.575791e-09 2.7020668e-12
1.592527e-09 2.7597649e-12
1.60944e-09 2.8186961e-12
1.626533e-09 2.8788847e-12
1.643807e-09 2.9403589e-12
1.661265e-09 3.0031466e-12
1.678908e-09 3.0672741e-12
1.696739e-09 3.1327713e-12
1.714758e-09 3.1996662e-12
1.73297e-09 3.2679908e-12
1.751375e-09 3.337773e-12
1.769975e-09 3.4090466e-12
1.788772e-09 3.4818414e-12
1.80777e-09 3.5561912e-12
1.826969e-09 3.6321278e-12
1.846372e-09 3.7096867e-12
1.865981e-09 3.7889016e-12
1.885798e-09 3.869808e-12
1.905826e-09 3.9524415e-12
1.926067e-09 4.0368396e-12
1.946522e-09 4.1230396e-12
1.967195e-09 4.2110809e-12
1.988087e-09 4.3010027e-12
2.009201e-09 4.3928444e-12
2.03054e-09 4.4866471e-12
2.052105e-09 4.5824519e-12
2.073899e-09 4.6803038e-12
2.095925e-09 4.780244e-12
2.118184e-09 4.8823192e-12
2.14068e-09 4.9865743e-12
2.163415e-09 5.0930543e-12
2.186391e-09 5.2018096e-12
2.209611e-09 5.3128852e-12
2.233078e-09 5.4263335e-12
2.256794e-09 5.542205e-12
2.280762e-09 5.6605502e-12
2.304984e-09 5.7814233e-12
2.329464e-09 5.9048768e-12
2.354204e-09 6.0309668e-12
2.379206e-09 6.1597476e-12
2.404474e-09 6.2912809e-12
2.43001e-09 6.425621e-12
2.455818e-09 6.5628297e-12
2.4819e-09 6.7029704e-12
2.508258e-09 6.8461014e-12
2.534897e-09 6.9922899e-12
2.561818e-09 7.1415995e-12
2.589026e-09 7.2940976e-12
2.616522e-09 7.4498515e-12
2.64431e-09 7.6089325e-12
2.672394e-09 7.7714096e-12
2.700776e-09 7.937356e-12
2.729459e-09 8.1068464e-12
2.758447e-09 8.2799556e-12
2.787742e-09 8.4567604e-12
2.817349e-09 8.6373414e-12
2.84727e-09 8.8217788e-12
2.877509e-09 9.0101568e-12
2.908069e-09 9.2025543e-12
2.938954e-09 9.3990609e-12
2.970167e-09 9.5997646e-12
3.001711e-09 9.8047533e-12
3.03359e-09 1.0014119e-11
3.065808e-09 1.0227954e-11
3.098368e-09 1.0446356e-11
3.131273e-09 1.0669422e-11
3.164529e-09 1.0897252e-11
3.198137e-09 1.1129946e-11
3.232102e-09 1.1367609e-11
3.266428e-09 1.1610348e-11
3.301119e-09 1.1858269e-11
3.336178e-09 1.2111484e-11
3.371609e-09 1.2370106e-11
3.407417e-09 1.2634251e-11
3.443605e-09 1.2904037e-11
3.480177e-09 1.3179583e-11
3.517138e-09 1.3461013e-11
3.554491e-09 1.3748452e-11
3.592241e-09 1.4042218e-11
3.630392e-09 1.4342289e-11
3.668948e-09 1.4648769e-11
3.707913e-09 1.4961793e-11
3.747293e-09 1.5281498e-11
3.78709e-09 1.5608032e-11
3.82731e-09 1.5941538e-11
3.867958e-09 1.6281978e-11
3.909037e-09 1.6629632e-11
3.950552e-09 1.6984709e-11
3.992508e-09 1.7347368e-11
4.03491e-09 1.771777e-11
4.077762e-09 1.8096081e-11
4.121069e-09 1.848247e-11
4.164837e-09 1.8877113e-11
4.209069e-09 1.9280167e-11
4.25377e-09 1.9692035e-11
4.298947e-09 2.0112715e-11
4.344603e-09 2.0542378e-11
4.390744e-09 2.0981228e-11
4.437376e-09 2.1429452e-11
4.484502e-09 2.1887145e-11
4.532129e-09 2.2354512e-11
4.580262e-09 2.2831852e-11
4.628906e-09 2.3319391e-11
4.678066e-09 2.3817333e-11
4.727749e-09 2.4325903e-11
4.777959e-09 2.4845345e-11
4.828703e-09 2.5375884e-11
4.879985e-09 2.5917742e-11
4.931812e-09 2.6471165e-11
4.98419e-09 2.7036414e-11
5.037124e-09 2.7613732e-11
5.09062e-09 2.8203362e-11
5.144684e-09 2.8805605e-11
5.199322e-09 2.9420683e-11
5.254541e-09 3.0048916e-11
5.310346e-09 3.0690566e-11
5.366743e-09 3.1345893e-11
5.42374e-09 3.2015237e-11
5.481342e-09 3.2698857e-11
5.539556e-09 3.3397091e-11
5.598388e-09 3.411022e-11
5.657844e-09 3.483858e-11
5.717933e-09 3.5582509e-11
5.778659e-09 3.6342305e-11
5.84003e-09 3.7118325e-11
5.902054e-09 3.7910923e-11
5.964735e-09 3.8720437e-11
6.028083e-09 3.9547241e-11
6.092103e-09 4.0391708e-11
6.156804e-09 4.1254195e-11
6.222191e-09 4.2135095e-11
6.288273e-09 4.3034819e-11
6.355056e-09 4.3953741e-11
6.422549e-09 4.4892311e-11
6.490759e-09 4.5850903e-11
6.559693e-09 4.6829965e-11
6.629359e-09 4.7829929e-11
6.699765e-09 4.8851243e-11
6.770919e-09 4.9894374e-11
6.842828e-09 5.0959773e-11
6.915502e-09 5.2047945e-11
6.988947e-09 5.3159319e-11
7.063172e-09 5.4294439e-11
7.138185e-09 5.5453809e-11
7.213995e-09 5.6637916e-11
7.29061e-09 5.7847322e-11
7.368039e-09 5.908255e-11
7.44629e-09 6.0344162e-11
7.525372e-09 6.1632701e-11
7.605294e-09 6.2948746e-11
7.686065e-09 6.4292915e-11
7.767694e-09 6.5665769e-11
7.850189e-09 6.7067945e-11
7.933561e-09 6.8500059e-11
8.017818e-09 6.9962768e-11
8.10297e-09 7.1456688e-11
8.189026e-09 7.2982531e-11
8.275996e-09 7.4540951e-11
8.36389e-09 7.6132641e-11
8.452718e-09 7.7758312e-11
8.542489e-09 7.9418712e-11
8.633213e-09 8.1114552e-11
8.7249e-09 8.2846619e-11
8.817562e-09 8.461566e-11
8.911207e-09 8.6422516e-11
9.005847e-09 8.8267921e-11
9.101493e-09 9.0152733e-11
9.198154e-09 9.2077776e-11
9.295841e-09 9.4043947e-11
9.394566e-09 9.605209e-11
9.49434e-09 9.8103138e-11
9.595173e-09 1.0019795e-10
9.697077e-09 1.0233751e-10
9.800063e-09 1.0452276e-10
9.904143e-09 1.0675468e-10
1.000933e-08 1.0903424e-10
1.011563e-08 1.1136248e-10
1.022306e-08 1.1374045e-10
1.033163e-08 1.161692e-10
1.044136e-08 1.186498e-10
1.055225e-08 1.2118337e-10
1.066432e-08 1.2377104e-10
1.077758e-08 1.2641396e-10
1.089204e-08 1.2911332e-10
1.100772e-08 1.3187034e-10
1.112462e-08 1.3468622e-10
1.124277e-08 1.3756222e-10
1.136217e-08 1.4049965e-10
1.148284e-08 1.4349978e-10
1.160479e-08 1.4656399e-10
1.172804e-08 1.4969363e-10
1.18526e-08 1.5289009e-10
1.197848e-08 1.5615483e-10
1.210569e-08 1.5948925e-10
1.223426e-08 1.628949e-10
1.236419e-08 1.6637327e-10
1.24955e-08 1.6992589e-10
1.262821e-08 1.7355439e-10
1.276232e-08 1.7726038e-10
1.289786e-08 1.810455e-10
1.303484e-08 1.8491143e-10
1.317328e-08 1.8885995e-10
1.331318e-08 1.9289274e-10
1.345457e-08 1.970116e-10
1.359747e-08 2.012186e-10
1.374188e-08 2.0551523e-10
1.388782e-08 2.0990373e-10
1.403531e-08 2.1438579e-10
1.418437e-08 2.1896366e-10
1.433502e-08 2.2363939e-10
1.448726e-08 2.2841486e-10
1.464112e-08 2.332923e-10
1.479661e-08 2.3827379e-10
1.495376e-08 2.4336197e-10
1.511257e-08 2.4855846e-10
1.527307e-08 2.5386609e-10
1.543528e-08 2.5928693e-10
1.55992e-08 2.648236e-10
1.576487e-08 2.7047853e-10
1.59323e-08 2.7625415e-10
1.610151e-08 2.8215326e-10
1.627251e-08 2.8817813e-10
1.644533e-08 2.9433173e-10
1.661999e-08 3.0061668e-10
1.67965e-08 3.0703599e-10
1.697488e-08 3.1359227e-10
1.715516e-08 3.2028852e-10
1.733735e-08 3.2712772e-10
1.752148e-08 3.3411307e-10
1.770757e-08 3.4124755e-10
1.789563e-08 3.4853434e-10
1.808568e-08 3.5597681e-10
1.827776e-08 3.6357815e-10
1.847188e-08 3.7134191e-10
1.866805e-08 3.7927127e-10
1.886632e-08 3.8736998e-10
1.906668e-08 3.9564177e-10
1.926918e-08 4.0409001e-10
1.947382e-08 4.1271883e-10
1.968064e-08 4.2153176e-10
1.988966e-08 4.3053295e-10
2.010089e-08 4.397263e-10
2.031437e-08 4.4911594e-10
2.053011e-08 4.5870617e-10
2.074815e-08 4.6850111e-10
2.09685e-08 4.7850534e-10
2.11912e-08 4.8872317e-10
2.141625e-08 4.99159e-10
2.16437e-08 5.0981787e-10
2.187357e-08 5.2070428e-10
2.210587e-08 5.318231e-10
2.234064e-08 5.4317936e-10
2.257791e-08 5.5477814e-10
2.281769e-08 5.6662447e-10
2.306003e-08 5.7872397e-10
2.330493e-08 5.910817e-10
2.355244e-08 6.0370346e-10
2.380257e-08 6.1659448e-10
2.405536e-08 6.2976094e-10
2.431084e-08 6.4320864e-10
2.456903e-08 6.5694338e-10
2.482996e-08 6.7097134e-10
2.509366e-08 6.8529888e-10
2.536017e-08 6.9993254e-10
2.56295e-08 7.1487851e-10
2.590169e-08 7.3014351e-10
2.617678e-08 7.4573466e-10
2.645479e-08 7.616587e-10
2.673574e-08 7.7792274e-10
2.701969e-08 7.945344e-10
2.730665e-08 8.1150033e-10
2.759665e-08 8.288287e-10
2.788974e-08 8.465272e-10
2.818594e-08 8.6460349e-10
2.848528e-08 8.8306581e-10
2.87878e-08 9.0192239e-10
2.909354e-08 9.2118146e-10
2.940252e-08 9.4085201e-10
2.971479e-08 9.6094246e-10
3.003037e-08 9.8146197e-10
3.03493e-08 1.0024195e-09
3.067162e-08 1.0238247e-09
3.099737e-08 1.045687e-09
3.132657e-08 1.0680159e-09
3.165927e-08 1.0908218e-09
3.19955e-08 1.1141147e-09
3.23353e-08 1.137905e-09
3.267871e-08 1.1622032e-09
3.302577e-08 1.1870205e-09
3.337652e-08 1.2123676e-09
3.373099e-08 1.2382559e-09
3.408922e-08 1.2646968e-09
3.445126e-08 1.2917027e-09
3.481715e-08 1.319285e-09
3.518692e-08 1.3474564e-09
3.556061e-08 1.3762292e-09
3.593828e-08 1.4056165e-09
3.631996e-08 1.4356314e-09
3.670569e-08 1.466287e-09
3.709551e-08 1.4975973e-09
3.748948e-08 1.5295764e-09
3.788763e-08 1.5622382e-09
3.829001e-08 1.5955975e-09
3.869666e-08 1.6296692e-09
3.910764e-08 1.6644684e-09
3.952297e-08 1.7000107e-09
3.994272e-08 1.7363119e-09
4.036693e-08 1.7733881e-09
4.079564e-08 1.8112563e-09
4.12289e-08 1.8499329e-09
4.166676e-08 1.8894346e-09
4.210928e-08 1.9297814e-09
4.25565e-08 1.9709889e-09
4.300846e-08 2.0130758e-09
4.346522e-08 2.0560628e-09
4.392684e-08 2.0999667e-09
4.439336e-08 2.144808e-09
4.486483e-08 2.1906079e-09
4.534131e-08 2.2373859e-09
4.582285e-08 2.2851613e-09
4.630951e-08 2.3339584e-09
4.680133e-08 2.3837959e-09
4.729837e-08 2.434698e-09
4.78007e-08 2.4866874e-09
4.830836e-08 2.5397863e-09
4.882141e-08 2.5940211e-09
4.933991e-08 2.6494123e-09
4.986392e-08 2.7059861e-09
5.039349e-08 2.7637687e-09
5.092869e-08 2.8227849e-09
5.146957e-08 2.8830618e-09
5.201619e-08 2.9446243e-09
5.256862e-08 3.0075021e-09
5.312692e-08 3.0717235e-09
5.369114e-08 3.1373147e-09
5.426136e-08 3.2043073e-09
5.483763e-08 3.2727314e-09
5.542003e-08 3.3426151e-09
5.600861e-08 3.413992e-09
5.660344e-08 3.4868926e-09
5.720459e-08 3.5613514e-09
5.781212e-08 3.6373988e-09
5.84261e-08 3.7150686e-09
5.904661e-08 3.7944e-09
5.96737e-08 3.8754229e-09
6.030746e-08 3.9581767e-09
6.094795e-08 4.0426969e-09
6.159523e-08 4.1290229e-09
6.22494e-08 4.2171919e-09
6.291051e-08 4.3072461e-09
6.357864e-08 4.3992194e-09
6.425386e-08 4.4931592e-09
6.493626e-08 4.5891032e-09
6.562591e-08 4.687098e-09
6.632288e-08 4.7871829e-09
6.702725e-08 4.8894066e-09
6.77391e-08 4.9938121e-09
6.845851e-08 5.1004482e-09
6.918557e-08 5.2093605e-09
6.992034e-08 5.3205997e-09
7.066292e-08 5.4342135e-09
7.141338e-08 5.5502523e-09
7.217182e-08 5.6687705e-09
7.293831e-08 5.7898186e-09
7.371294e-08 5.9134508e-09
7.449579e-08 6.0397244e-09
7.528697e-08 6.1686952e-09
7.608654e-08 6.3004185e-09
7.68946e-08 6.4349543e-09
7.771125e-08 6.5723623e-09
7.853657e-08 6.7127063e-09
7.937066e-08 6.856046e-09
8.02136e-08 7.0024471e-09
8.10655e-08 7.1519744e-09
8.192644e-08 7.3046946e-09
8.279653e-08 7.4606744e-09
8.367585e-08 7.6199869e-09
8.456452e-08 7.7827012e-09
8.546262e-08 7.9488885e-09
8.637027e-08 8.1186255e-09
8.728755e-08 8.2919885e-09
8.821457e-08 8.4690513e-09
8.915144e-08 8.6498958e-09
9.009826e-08 8.8346006e-09
9.105513e-08 9.0232519e-09
9.202217e-08 9.2159299e-09
9.299948e-08 9.4127245e-09
9.398716e-08 9.6137183e-09
9.498534e-08 9.8190046e-09
9.599412e-08 1.0028675e-08
9.701361e-08 1.0242824e-08
9.804392e-08 1.0461543e-08
9.908518e-08 1.0684936e-08
1.001375e-07 1.0913098e-08
1.01201e-07 1.114613e-08
1.022758e-07 1.138414e-08
1.03362e-07 1.1627231e-08
1.044597e-07 1.1875516e-08
1.055691e-07 1.2129101e-08
1.066903e-07 1.23881e-08
1.078234e-07 1.2652629e-08
1.089685e-07 1.2922808e-08
1.101258e-07 1.3198755e-08
1.112954e-07 1.3480599e-08
1.124774e-07 1.3768456e-08
1.136719e-07 1.4062461e-08
1.148792e-07 1.4362745e-08
1.160992e-07 1.466944e-08
1.173322e-07 1.4982688e-08
1.185783e-07 1.5302622e-08
1.198377e-07 1.5629386e-08
1.211104e-07 1.5963129e-08
1.223966e-07 1.6304002e-08
1.236965e-07 1.665215e-08
1.250102e-07 1.7007731e-08
1.263379e-07 1.7370907e-08
1.276796e-07 1.7741837e-08
1.290356e-07 1.8120692e-08
1.30406e-07 1.8507633e-08
1.31791e-07 1.8902828e-08
1.331906e-07 1.9306486e-08
1.346052e-07 1.9718737e-08
1.360347e-07 2.0139816e-08
1.374795e-07 2.0569859e-08
1.389395e-07 2.1009108e-08
1.404151e-07 2.1457735e-08
1.419064e-07 2.1915921e-08
1.434135e-07 2.2383912e-08
1.449366e-07 2.2861877e-08
1.464759e-07 2.3350081e-08
1.480315e-07 2.3848686e-08
1.496036e-07 2.4357937e-08
1.511925e-07 2.4878061e-08
1.527982e-07 2.5409304e-08
1.54421e-07 2.5951883e-08
1.56061e-07 2.6506044e-08
1.577184e-07 2.707205e-08
1.593934e-07 2.7650131e-08
1.610862e-07 2.8240556e-08
1.62797e-07 2.8843594e-08
1.64526e-07 2.9459512e-08
1.662733e-07 3.0088579e-08
1.680392e-07 3.0731081e-08
1.698238e-07 3.1387299e-08
1.716274e-07 3.2057539e-08
1.734501e-07 3.2742088e-08
1.752922e-07 3.3441233e-08
1.771539e-07 3.4155335e-08
1.790353e-07 3.4884681e-08
1.809367e-07 3.5629596e-08
1.828584e-07 3.6390405e-08
1.848004e-07 3.7167487e-08
1.86763e-07 3.7961129e-08
1.887465e-07 3.8771751e-08
1.907511e-07 3.9599674e-08
1.927769e-07 4.0445262e-08
1.948243e-07 4.1308915e-08
1.968934e-07 4.2191011e-08
1.989844e-07 4.309195e-08
2.010977e-07 4.4012115e-08
2.032334e-07 4.4951938e-08
2.053918e-07 4.5911822e-08
2.075732e-07 4.6892204e-08
2.097777e-07 4.7893517e-08
2.120056e-07 4.8916228e-08
2.142572e-07 4.9960767e-08
2.165326e-07 5.1027611e-08
2.188323e-07 5.2117238e-08
2.211564e-07 5.3230133e-08
2.235051e-07 5.4366794e-08
2.258788e-07 5.5527716e-08
2.282777e-07 5.6713441e-08
2.307021e-07 5.7924494e-08
2.331523e-07 5.9161379e-08
2.356284e-07 6.0424698e-08
2.381309e-07 6.1714988e-08
2.406599e-07 6.3032823e-08
2.432158e-07 6.4378815e-08
2.457988e-07 6.5753536e-08
2.484093e-07 6.715763e-08
2.510475e-07 6.8591671e-08
2.537137e-07 7.0056376e-08
2.564082e-07 7.1552336e-08
2.591314e-07 7.3080221e-08
2.618834e-07 7.4640772e-08
2.646647e-07 7.6234617e-08
2.674756e-07 7.7862516e-08
2.703162e-07 7.9525169e-08
2.731871e-07 8.1223334e-08
2.760884e-07 8.2957731e-08
2.790206e-07 8.4729195e-08
2.819839e-07 8.653848e-08
2.849786e-07 8.8386405e-08
2.880052e-07 9.0273778e-08
2.910639e-07 9.2201456e-08
2.941551e-07 9.4170305e-08
2.972792e-07 9.61812e-08
3.004364e-07 9.8235022e-08
3.036271e-07 1.0033271e-07
3.068517e-07 1.0247517e-07
3.101106e-07 1.0466341e-07
3.134041e-07 1.0689837e-07
3.167325e-07 1.0918103e-07
3.200963e-07 1.1151248e-07
3.234959e-07 1.1389366e-07
3.269315e-07 1.1632573e-07
3.304036e-07 1.1880972e-07
3.339126e-07 1.2134677e-07
3.374589e-07 1.2393797e-07
3.410428e-07 1.265845e-07
3.446648e-07 1.2928757e-07
3.483253e-07 1.3204833e-07
3.520246e-07 1.3486807e-07
3.557632e-07 1.3774803e-07
3.595416e-07 1.4068944e-07
3.6336e-07 1.4369372e-07
3.67219e-07 1.4676212e-07
3.71119e-07 1.4989603e-07
3.750604e-07 1.5309688e-07
3.790437e-07 1.563661e-07
3.830693e-07 1.5970508e-07
3.871376e-07 1.6311541e-07
3.912491e-07 1.6659855e-07
3.954043e-07 1.7015605e-07
3.996037e-07 1.7378953e-07
4.038476e-07 1.7750062e-07
4.081366e-07 1.812909e-07
4.124711e-07 1.8516216e-07
4.168517e-07 1.8911614e-07
4.212788e-07 1.9315437e-07
4.25753e-07 1.9727902e-07
4.302746e-07 2.0149166e-07
4.348443e-07 2.0579431e-07
4.394625e-07 2.1018884e-07
4.441297e-07 2.1467709e-07
4.488465e-07 2.1926137e-07
4.536134e-07 2.2394334e-07
4.584309e-07 2.2872542e-07
4.632996e-07 2.3360968e-07
4.6822e-07 2.3859813e-07
4.731927e-07 2.436931e-07
4.782182e-07 2.488968e-07
4.83297e-07 2.5421184e-07
4.884298e-07 2.5964028e-07
4.936171e-07 2.6518456e-07
4.988595e-07 2.708473e-07
5.041575e-07 2.7663092e-07
5.095118e-07 2.82538e-07
5.14923e-07 2.8857126e-07
5.203917e-07 2.9473346e-07
5.259184e-07 3.0102722e-07
5.315039e-07 3.0745533e-07
5.371486e-07 3.1402062e-07
5.428533e-07 3.2072626e-07
5.486186e-07 3.2757506e-07
5.544451e-07 3.3457001e-07
5.603335e-07 3.4171429e-07
5.662845e-07 3.4901128e-07
5.722986e-07 3.5646415e-07
5.783766e-07 3.6407609e-07
5.845192e-07 3.7185046e-07
5.907269e-07 3.7979101e-07
5.970007e-07 3.8790092e-07
6.03341e-07 3.9618412e-07
6.097487e-07 4.0464435e-07
6.162244e-07 4.1328498e-07
6.22769e-07 4.2211031e-07
6.29383e-07 4.3112409e-07
6.360672e-07 4.4033033e-07
6.428225e-07 4.4973317e-07
6.496495e-07 4.5933681e-07
6.56549e-07 4.6914537e-07
6.635218e-07 4.7916352e-07
6.705686e-07 4.8939558e-07
6.776903e-07 4.998463e-07
6.848876e-07 5.1052e-07
6.921613e-07 5.2142163e-07
6.995123e-07 5.3255607e-07
7.069414e-07 5.4392817e-07
7.144493e-07 5.5554328e-07
7.22037e-07 5.6740645e-07
7.297053e-07 5.7952281e-07
7.37455e-07 5.9189809e-07
7.45287e-07 6.0453751e-07
7.532022e-07 6.1744678e-07
7.612015e-07 6.3063183e-07
7.692857e-07 6.4409841e-07
7.774558e-07 6.5785244e-07
7.857127e-07 6.7190041e-07
7.940572e-07 6.8624824e-07
8.024904e-07 7.0090255e-07
8.110131e-07 7.1586962e-07
8.196263e-07 7.3115635e-07
8.28331e-07 7.4676958e-07
8.371282e-07 7.6271617e-07
8.460188e-07 7.7900332e-07
8.550038e-07 7.9563822e-07
8.640842e-07 8.1262847e-07
8.732611e-07 8.2998142e-07
8.825354e-07 8.477051e-07
8.919082e-07 8.6580702e-07
9.013806e-07 8.8429574e-07
9.109536e-07 9.0317916e-07
9.206282e-07 9.2246571e-07
9.304056e-07 9.4216433e-07
9.402868e-07 9.6228346e-07
9.50273e-07 9.828323e-07
9.603652e-07 1.00382e-06
9.705646e-07 1.0252557e-06
9.808724e-07 1.0471492e-06
9.912896e-07 1.0695104e-06
1.001817e-06 1.092349e-06
1.012457e-06 1.1156753e-06
1.02321e-06 1.1394995e-06
1.034077e-06 1.1638329e-06
1.045059e-06 1.1886858e-06
1.056158e-06 1.2140692e-06
1.067374e-06 1.2399948e-06
1.07871e-06 1.2664742e-06
1.090167e-06 1.2935188e-06
1.101745e-06 1.3211411e-06
1.113445e-06 1.3493532e-06
1.125271e-06 1.3781678e-06
1.137221e-06 1.4075976e-06
1.149299e-06 1.4376559e-06
1.161505e-06 1.4683561e-06
1.173841e-06 1.499712e-06
1.186307e-06 1.5317374e-06
1.198906e-06 1.5644467e-06
1.211639e-06 1.5978544e-06
1.224507e-06 1.6319756e-06
1.237512e-06 1.6668254e-06
1.250654e-06 1.7024198e-06
1.263937e-06 1.7387739e-06
1.27736e-06 1.7759043e-06
1.290926e-06 1.8138277e-06
1.304636e-06 1.8525613e-06
1.318492e-06 1.8921212e-06
1.332495e-06 1.9325259e-06
1.346646e-06 1.9737956e-06
1.360948e-06 2.0159446e-06
1.375402e-06 2.0589942e-06
1.390009e-06 2.1029624e-06
1.404772e-06 2.1478701e-06
1.419691e-06 2.1937365e-06
1.434768e-06 2.2405831e-06
1.450006e-06 2.2884296e-06
1.465406e-06 2.337298e-06
1.480969e-06 2.3872103e-06
1.496697e-06 2.438188e-06
1.512593e-06 2.490255e-06
1.528657e-06 2.5434332e-06
1.544892e-06 2.597748e-06
1.561299e-06 2.6532213e-06
1.577881e-06 2.7098789e-06
1.594638e-06 2.7677479e-06
1.611574e-06 2.8268521e-06
1.628689e-06 2.8872198e-06
1.645986e-06 2.9488751e-06
1.663467e-06 3.0118462e-06
1.681134e-06 3.0761629e-06
1.698988e-06 3.1418535e-06
1.717032e-06 3.2089479e-06
1.735268e-06 3.277474e-06
1.753697e-06 3.3474638e-06
1.772322e-06 3.4189471e-06
1.791144e-06 3.4919577e-06
1.810167e-06 3.5665275e-06
1.829391e-06 3.6426907e-06
1.84882e-06 3.7204797e-06
1.868455e-06 3.7999289e-06
1.888299e-06 3.8810757e-06
1.908353e-06 3.9639564e-06
1.928621e-06 4.0486051e-06
1.949103e-06 4.1350627e-06
1.969803e-06 4.2233668e-06
1.990723e-06 4.3135566e-06
2.011865e-06 4.4056716e-06
2.033232e-06 4.4997544e-06
2.054826e-06 4.5958449e-06
2.076649e-06 4.6939896e-06
2.098703e-06 4.7942286e-06
2.120992e-06 4.896608e-06
2.143518e-06 5.0011765e-06
2.166283e-06 5.1079759e-06
2.18929e-06 5.2170571e-06
2.212541e-06 5.3284668e-06
2.236039e-06 5.4422554e-06
2.259786e-06 5.5584756e-06
2.283786e-06 5.6771757e-06
2.30804e-06 5.7984121e-06
2.332553e-06 5.9222373e-06
2.357325e-06 6.0487071e-06
2.382361e-06 6.177878e-06
2.407662e-06 6.3098071e-06
2.433232e-06 6.4445522e-06
2.459074e-06 6.582176e-06
2.48519e-06 6.7227387e-06
2.511584e-06 6.866305e-06
2.538258e-06 7.012934e-06
2.565215e-06 7.1626979e-06
2.592458e-06 7.3156573e-06
2.619991e-06 7.4718847e-06
2.647816e-06 7.6314475e-06
2.675937e-06 7.7944176e-06
2.704357e-06 7.9608687e-06
2.733078e-06 8.1308765e-06
2.762104e-06 8.304512e-06
2.791438e-06 8.4818574e-06
2.821084e-06 8.6629896e-06
2.851045e-06 8.847989e-06
2.881324e-06 9.03694e-06
2.911925e-06 9.2299266e-06
2.942851e-06 9.4270334e-06
2.974105e-06 9.6283499e-06
3.005691e-06 9.833968e-06
3.037612e-06 1.0043974e-05
3.069873e-06 1.0258466e-05
3.102476e-06 1.047754e-05
3.135425e-06 1.0701291e-05
3.168724e-06 1.0929821e-05
3.202377e-06 1.1163231e-05
3.236388e-06 1.1401625e-05
3.270759e-06 1.1645111e-05
3.305496e-06 1.1893799e-05
3.340601e-06 1.2147794e-05
3.37608e-06 1.2407217e-05
3.411935e-06 1.2672177e-05
3.448171e-06 1.2942797e-05
3.484792e-06 1.3219197e-05
3.521801e-06 1.3501498e-05
3.559204e-06 1.3789827e-05
3.597004e-06 1.4084318e-05
3.635205e-06 1.4385093e-05
3.673812e-06 1.4692295e-05
3.71283e-06 1.5006054e-05
3.752261e-06 1.5326518e-05
3.792111e-06 1.5653825e-05
3.832385e-06 1.5988118e-05
3.873086e-06 1.6329552e-05
3.91422e-06 1.667828e-05
3.95579e-06 1.7034454e-05
3.997802e-06 1.7398234e-05
4.04026e-06 1.7769781e-05
4.083169e-06 1.8149266e-05
4.126534e-06 1.8536855e-05
4.170359e-06 1.8932722e-05
4.214649e-06 1.9337044e-05
4.25941e-06 1.975e-05
4.304647e-06 2.0171769e-05
4.350364e-06 2.0602546e-05
4.396566e-06 2.1042534e-05
4.443259e-06 2.1491901e-05
4.490448e-06 2.1950871e-05
4.538138e-06 2.2419651e-05
4.586335e-06 2.2898428e-05
4.635043e-06 2.3387444e-05
4.684269e-06 2.3886906e-05
4.734017e-06 2.439702e-05
4.784294e-06 2.4918034e-05
4.835105e-06 2.5450164e-05
4.886456e-06 2.599368e-05
4.938351e-06 2.6548785e-05
4.990798e-06 2.7115753e-05
5.043802e-06 2.7694819e-05
5.097369e-06 2.828626e-05
5.151505e-06 2.8890337e-05
5.206216e-06 2.9507312e-05
5.261508e-06 3.0137455e-05
5.317387e-06 3.0781069e-05
5.373859e-06 3.1438412e-05
5.430931e-06 3.210979e-05
5.48861e-06 3.2795532e-05
5.546901e-06 3.3495895e-05
5.605811e-06 3.4211209e-05
5.665346e-06 3.4941824e-05
5.725514e-06 3.5688015e-05
5.786321e-06 3.6450162e-05
5.847774e-06 3.7228571e-05
5.909879e-06 3.8023603e-05
5.972644e-06 3.8835622e-05
6.036076e-06 3.9664976e-05
6.100181e-06 4.0512051e-05
6.164967e-06 4.1377199e-05
6.230441e-06 4.2260843e-05
6.29661e-06 4.3163337e-05
6.363482e-06 4.4085113e-05
6.431065e-06 4.5026573e-05
6.499365e-06 4.598813e-05
6.56839e-06 4.6970232e-05
6.638149e-06 4.7973292e-05
6.708648e-06 4.8997776e-05
6.779896e-06 5.0044144e-05
6.851901e-06 5.1112862e-05
6.924671e-06 5.2204382e-05
6.998213e-06 5.3319237e-05
7.072537e-06 5.4457875e-05
7.147649e-06 5.562084e-05
7.22356e-06 5.6808645e-05
7.300277e-06 5.8021787e-05
7.377808e-06 5.9260847e-05
7.456163e-06 6.0526376e-05
7.53535e-06 6.1818927e-05
7.615378e-06 6.3139059e-05
7.696256e-06 6.4487414e-05
7.777993e-06 6.5864526e-05
7.860598e-06 6.7271058e-05
7.94408e-06 6.8707634e-05
8.028449e-06 7.017487e-05
8.113714e-06 7.1673454e-05
8.199884e-06 7.3204014e-05
8.28697e-06 7.4767271e-05
8.37498e-06 7.6363886e-05
8.463925e-06 7.7994602e-05
8.553815e-06 7.9660151e-05
8.644659e-06 8.1361259e-05
8.736469e-06 8.3098683e-05
8.829253e-06 8.48732e-05
8.923023e-06 8.6685603e-05
9.017788e-06 8.853671e-05
9.11356e-06 9.0427327e-05
9.210349e-06 9.2358335e-05
9.308166e-06 9.4330553e-05
9.407022e-06 9.6344884e-05
9.506928e-06 9.8402222e-05
9.607895e-06 0.00010050348
9.709934e-06 0.00010264961
9.813057e-06 0.00010484154
9.917275e-06 0.0001070803
1.00226e-05 0.00010936684
1.012904e-05 0.00011170217
1.023662e-05 0.00011408739
1.034533e-05 0.00011652353
1.04552e-05 0.00011901165
1.056624e-05 0.00012155292
1.067846e-05 0.00012414839
1.079187e-05 0.00012679931
1.090648e-05 0.00012950682
1.102231e-05 0.00013227211
1.113937e-05 0.00013509643
1.125768e-05 0.00013798104
1.137724e-05 0.00014092725
1.149807e-05 0.00014393631
1.162018e-05 0.00014700961
1.174359e-05 0.00015014853
1.186831e-05 0.00015335444
1.199436e-05 0.00015662878
1.212174e-05 0.00015997299
1.225048e-05 0.0001633886
1.238058e-05 0.00016687711
1.251207e-05 0.00017044005
1.264495e-05 0.00017407904
1.277925e-05 0.0001777957
1.291497e-05 0.00018159169
1.305213e-05 0.00018546867
1.319074e-05 0.00018942844
1.333084e-05 0.00019347263
1.347241e-05 0.00019760322
1.361549e-05 0.00020182189
1.37601e-05 0.00020613051
1.390623e-05 0.00021053113
1.405392e-05 0.00021502566
1.420318e-05 0.0002196161
1.435402e-05 0.00022430451
1.450647e-05 0.000229093
1.466053e-05 0.00023398355
1.481623e-05 0.00023897843
1.497358e-05 0.00024408004
1.513261e-05 0.0002492903
1.529332e-05 0.00025461177
1.545574e-05 0.0002600467
1.561989e-05 0.0002655977
1.578578e-05 0.00027126703
1.595343e-05 0.00027705728
1.612286e-05 0.0002829711
1.629409e-05 0.000289011
1.646714e-05 0.00029517968
1.664202e-05 0.00030148014
1.681877e-05 0.00030791467
1.699739e-05 0.00031448657
1.717791e-05 0.00032119856
1.736034e-05 0.00032805388
1.754471e-05 0.00033505525
1.773104e-05 0.00034220584
1.791935e-05 0.00034950887
1.810966e-05 0.00035696758
1.8302e-05 0.00036458549
1.849637e-05 0.00037236576
1.869281e-05 0.00038031188
1.889133e-05 0.00038842731
1.909196e-05 0.00039671584
1.929473e-05 0.00040518091
1.949964e-05 0.00041382646
1.970674e-05 0.00042265625
1.991603e-05 0.00043167431
2.012754e-05 0.00044088442
2.03413e-05 0.00045029088
2.055734e-05 0.00045989766
2.077566e-05 0.00046970913
2.099631e-05 0.00047972974
2.121929e-05 0.00048996387
2.144465e-05 0.00050041584
2.16724e-05 0.00051109059
2.190257e-05 0.00052199266
2.213518e-05 0.00053312697
2.237026e-05 0.00054449831
2.260784e-05 0.00055611198
2.284795e-05 0.0005679727
2.30906e-05 0.00058008612
2.333583e-05 0.00059245751
2.358366e-05 0.00060509215
2.383413e-05 0.00061799573
2.408726e-05 0.00063117416
2.434307e-05 0.00064463291
2.46016e-05 0.00065837793
2.486288e-05 0.00067241578
2.512693e-05 0.00068675207
2.539379e-05 0.00070139356
2.566348e-05 0.00071634641
2.593604e-05 0.00073161738
2.621149e-05 0.00074721317
2.648986e-05 0.00076314059
2.677119e-05 0.00077940694
2.705551e-05 0.00079601895
2.734285e-05 0.00081298409
2.763324e-05 0.00083031011
2.792672e-05 0.00084800423
2.822331e-05 0.00086607465
2.852305e-05 0.00088452876
2.882597e-05 0.00090337519
2.913211e-05 0.00092262203
2.944151e-05 0.00094227789
2.975419e-05 0.00096235102
3.007019e-05 0.00098285039
3.038954e-05 0.0010037854
3.071229e-05 0.0010251648
3.103846e-05 0.0010469977
3.13681e-05 0.0010692946
3.170124e-05 0.0010920643
3.203792e-05 0.0011153173
3.237818e-05 0.0011390636
3.272204e-05 0.0011633136
3.306956e-05 0.001188078
3.342077e-05 0.0012133674
3.377571e-05 0.0012391934
3.413442e-05 0.0012655666
3.449694e-05 0.0012924988
3.486331e-05 0.0013200016
3.523357e-05 0.0013480874
3.560776e-05 0.001376768
3.598593e-05 0.001406056
3.636811e-05 0.0014359641
3.675435e-05 0.0014665057
3.71447e-05 0.0014976934
3.753919e-05 0.001529541
3.793787e-05 0.0015620627
3.834078e-05 0.0015952721
3.874797e-05 0.0016291843
3.915949e-05 0.0016638127
3.957538e-05 0.0016991736
3.999568e-05 0.0017352814
4.042045e-05 0.0017721528
4.084973e-05 0.0018098024
4.128357e-05 0.0018482469
4.172201e-05 0.0018875038
4.216511e-05 0.0019275889
4.261292e-05 0.0019685185
4.306548e-05 0.0020103126
4.352285e-05 0.0020529885
4.398508e-05 0.0020965629
4.445222e-05 0.0021410565
4.492432e-05 0.0021864874
4.540143e-05 0.0022328751
4.588361e-05 0.0022802392
4.637091e-05 0.0023285986
4.686338e-05 0.0023779773
4.736109e-05 0.0024283956
4.786408e-05 0.0024798713
4.837241e-05 0.0025324311
4.888614e-05 0.0025860943
4.940533e-05 0.0026408854
4.993003e-05 0.0026968253
5.046031e-05 0.0027539406
5.099621e-05 0.0028122537
5.153781e-05 0.0028717885
5.208516e-05 0.0029325724
5.263832e-05 0.0029946291
5.319736e-05 0.0030579858
5.376233e-05 0.0031226677
5.433331e-05 0.0031887033
5.491034e-05 0.0032561214
5.549351e-05 0.003324947
5.608287e-05 0.0033952106
5.667849e-05 0.0034669426
5.728043e-05 0.0035401715
5.788877e-05 0.003614928
5.850357e-05 0.0036912428
5.91249e-05 0.0037691465
5.975283e-05 0.0038486748
6.038742e-05 0.0039298564
6.102876e-05 0.0040127269
6.16769e-05 0.0040973226
6.233193e-05 0.0041836743
6.299392e-05 0.0042718183
6.366294e-05 0.0043617914
6.433906e-05 0.004453632
6.502236e-05 0.0045473732
6.571292e-05 0.0046430559
6.641081e-05 0.0047407207
6.711612e-05 0.0048404046
6.782892e-05 0.0049421478
6.854928e-05 0.0050459915
6.92773e-05 0.0051519783
7.001305e-05 0.0052601495
7.075661e-05 0.0053705503
7.150807e-05 0.0054832233
7.226751e-05 0.0055982137
7.303502e-05 0.0057155647
7.381067e-05 0.0058353277
7.459457e-05 0.0059575457
7.538679e-05 0.0060822696
7.618742e-05 0.0062095475
7.699656e-05 0.006339428
7.781429e-05 0.0064719629
7.86407e-05 0.0066072045
7.947589e-05 0.0067452035
8.031995e-05 0.0068860152
8.117298e-05 0.0070296914
8.203506e-05 0.0071762901
8.290631e-05 0.007325864
8.37868e-05 0.0074784749
8.467664e-05 0.0076341758
8.557594e-05 0.0077930273
8.648478e-05 0.0079550913
8.740328e-05 0.0081204275
8.833153e-05 0.0082890954
8.926965e-05 0.0084611606
9.021772e-05 0.0086366881
9.117586e-05 0.0088157372
9.214418e-05 0.0089983808
9.312278e-05 0.0091846817
9.411178e-05 0.0093747062
9.511128e-05 0.0095685297
9.612139e-05 0.0097662157
9.714224e-05 0.0099678357
9.817392e-05 0.010173467
9.921656e-05 0.010383178
0.0001002703 0.010597046
0.0001013352 0.010815143
0.0001024114 0.011037548
0.000103499 0.011264336
0.0001045982 0.011495589
0.0001057091 0.011731382
0.0001068318 0.011971798
0.0001079664 0.012216921
0.000109113 0.012466831
0.0001102718 0.012721612
0.0001114429 0.01298135
0.0001126265 0.01324613
0.0001138226 0.013516039
0.0001150315 0.013791164
0.0001162531 0.014071595
0.0001174878 0.014357427
0.0001187356 0.014648742
0.0001199966 0.014945639
0.000121271 0.015248212
0.0001225589 0.015556547
0.0001238605 0.015870749
0.000125176 0.016190907
0.0001265054 0.016517119
0.0001278489 0.016849487
0.0001292067 0.017188108
0.0001305789 0.017533077
0.0001319657 0.017884502
0.0001333672 0.018242473
0.0001347836 0.018607122
0.0001362151 0.018978517
0.0001376617 0.019356763
0.0001391238 0.019741995
0.0001406013 0.020134305
0.0001420945 0.02053377
0.0001436036 0.020940537
0.0001451288 0.021354687
0.0001466701 0.021776352
0.0001482278 0.022205621
0.000149802 0.022642595
0.0001513929 0.0230874
0.0001530008 0.023540139
0.0001546257 0.024000921
0.0001562679 0.024469864
0.0001579275 0.024947066
0.0001596047 0.025432631
0.0001612998 0.025926695
0.0001630129 0.026429354
0.0001647441 0.0269407
0.0001664937 0.027460868
0.000168262 0.027989958
0.000170049 0.028528081
0.0001718549 0.029075347
0.0001736801 0.029631863
0.0001755246 0.03019773
0.0001773888 0.03077306
0.0001792727 0.031357963
0.0001811766 0.031952531
0.0001831008 0.032556894
0.0001850454 0.033171125
0.0001870106 0.033795364
0.0001889968 0.03442967
0.000191004 0.035074169
0.0001930325 0.035728952
0.0001950826 0.03639412
0.0001971544 0.037069764
0.0001992483 0.037755977
0.0002013643 0.038452849
0.0002035029 0.039160477
0.0002056642 0.039878939
0.0002078484 0.040608336
0.0002100558 0.041348728
0.0002122867 0.042100202
0.0002145412 0.042862845
0.0002168197 0.043636714
0.0002191224 0.044421903
0.0002214496 0.04521845
0.0002238015 0.046026453
0.0002261783 0.046845964
0.0002285804 0.047677014
0.000231008 0.048519696
0.0002334614 0.049374038
0.0002359408 0.050240079
0.0002384466 0.051117878
0.000240979 0.052007468
0.0002435383 0.052908889
0.0002461247 0.053822169
0.0002487387 0.054747323
0.0002513803 0.055684371
0.0002540501 0.056633339
0.0002567482 0.057594224
0.0002594749 0.058567042
0.0002622307 0.05955177
0.0002650156 0.060548418
0.0002678302 0.061556984
0.0002706746 0.062577436
0.0002735493 0.063609741
0.0002764545 0.064653882
0.0002793905 0.065709822
0.0002823578 0.066777517
0.0002853565 0.067856927
0.0002883871 0.068947975
0.0002914498 0.070050602
0.0002945451 0.071164748
0.0002976733 0.072290356
0.0003008347 0.073427302
0.0003040297 0.074575532
0.0003072586 0.075734918
0.0003105218 0.076905405
0.0003138196 0.078086818
0.0003171525 0.079279088
0.0003205207 0.080482078
0.0003239248 0.081695649
0.000327365 0.082919667
0.0003308417 0.084153974
0.0003343554 0.085398423
0.0003379063 0.086652865
0.000341495 0.087917113
0.0003451218 0.089191002
0.0003487871 0.090474343
0.0003524914 0.091766953
0.0003562349 0.093068625
0.0003600183 0.094379168
0.0003638418 0.095698361
0.0003677059 0.09702598
0.0003716111 0.098361811
0.0003755577 0.09970562
0.0003795463 0.10105718
0.0003835772 0.10241622
0.0003876509 0.10378251
0.0003917679 0.1051558
0.0003959286 0.1065358
0.0004001335 0.10792226
0.000404383 0.10931492
0.0004086777 0.11071346
0.000413018 0.11211764
0.0004174044 0.11352711
0.0004218374 0.11494165
0.0004263175 0.11636094
0.0004308451 0.11778466
0.0004354208 0.11921251
0.0004400451 0.12064416
0.0004447186 0.12207933
0.0004494416 0.12351773
0.0004542149 0.12495896
0.0004590388 0.12640265
0.0004639139 0.12784866
0.0004688408 0.12929656
0.0004738201 0.13074594
0.0004788522 0.13219666
0.0004839378 0.13364815
0.0004890774 0.13510031
0.0004942716 0.13655266
0.0004995209 0.13800489
0.000504826 0.13945668
0.0005101874 0.14090774
0.0005156058 0.1423577
0.0005210817 0.1438062
0.0005266157 0.14525295
0.0005322086 0.14669757
0.0005378608 0.14813982
0.0005435731 0.14957922
0.000549346 0.15101563
0.0005551803 0.15244864
0.0005610765 0.15387794
0.0005670353 0.15530317
0.0005730574 0.15672407
0.0005791435 0.15814037
0.0005852942 0.15955165
0.0005915102 0.16095778
0.0005977922 0.16235827
0.000604141 0.16375301
0.0006105572 0.16514159
0.0006170415 0.16652378
0.0006235947 0.16789932
0.0006302175 0.16926788
0.0006369106 0.17062928
0.0006436748 0.17198322
0.0006505109 0.17332946
0.0006574195 0.17466775
0.0006644015 0.17599785
0.0006714577 0.17731951
0.0006785888 0.1786325
0.0006857957 0.1799367
0.000693079 0.18123175
0.0007004398 0.18251757
0.0007078787 0.18379392
0.0007153966 0.18506061
0.0007229944 0.18631738
0.0007306728 0.18756418
0.0007384328 0.18880076
0.0007462752 0.19002707
0.0007542009 0.19124281
0.0007622108 0.19244791
0.0007703057 0.19364217
0.0007784866 0.19482559
0.0007867544 0.19599794
0.00079511 0.19715911
0.0008035544 0.19830898
0.0008120884 0.1994475
0.0008207131 0.20057457
0.0008294293 0.20169008
0.0008382381 0.20279392
0.0008471405 0.20388609
0.0008561374 0.20496643
0.0008652299 0.20603496
0.0008744189 0.2070916
0.0008837056 0.20813629
0.0008930908 0.209169
0.0009025758 0.21018966
0.0009121614 0.2111983
0.0009218489 0.2121949
0.0009316392 0.21317939
0.0009415336 0.21415177
0.000951533 0.2151121
0.0009616386 0.21606026
0.0009718515 0.21699641
0.0009821729 0.21792043
0.0009926039 0.21883239
0.001003146 0.21973232
0.001013799 0.22062028
0.001024566 0.22149618
0.001035448 0.22236022
0.001046444 0.22321229
0.001057558 0.22405254
0.00106879 0.224881
0.001080141 0.22569773
0.001091612 0.22650271
0.001103205 0.22729606
0.001114922 0.2280779
0.001126763 0.22884818
0.001138729 0.22960705
0.001150823 0.23035456
0.001163045 0.23109075
0.001175397 0.23181585
0.00118788 0.23252974
0.001200496 0.23323265
0.001213245 0.23392459
0.001226131 0.23460576
0.001239152 0.23527611
0.001252313 0.23593579
0.001265613 0.23658496
0.001279054 0.23722359
0.001292638 0.23785191
0.001306366 0.23846999
0.00132024 0.2390778
0.001334262 0.23967572
0.001348432 0.24026367
0.001362753 0.24084158
0.001377226 0.24140985
0.001391852 0.24196861
0.001406634 0.24251774
0.001421573 0.24305764
0.001436671 0.24358808
0.001451929 0.24410942
0.001467349 0.2446216
0.001482932 0.2451248
0.001498682 0.24561916
0.001514598 0.24610494
0.001530684 0.24658203
0.00154694 0.24705065
0.001563369 0.24751084
0.001579973 0.24796268
0.001596752 0.24840645
0.001613711 0.24884204
0.001630849 0.24926983
0.001648169 0.24968981
0.001665673 0.25010191
0.001683363 0.25050663
0.001701241 0.25090373
0.001719309 0.25129341
0.001737568 0.25167587
0.001756022 0.25205115
0.001774671 0.25241929
0.001793519 0.25278064
0.001812567 0.25313504
0.001831817 0.25348278
0.001851271 0.25382377
0.001870933 0.25415834
0.001890803 0.2544865
0.001910883 0.25480832
0.001931178 0.25512388
0.001951687 0.25543332
0.001972415 0.25573674
0.001993363 0.25603432
0.002014533 0.25632602
0.002035928 0.25661203
0.00205755 0.25689237
0.002079402 0.25716728
0.002101486 0.25743664
0.002123805 0.25770068
0.00214636 0.25795948
0.002169155 0.25821318
0.002192192 0.25846168
0.002215474 0.25870531
0.002239003 0.25894398
0.002262782 0.25917791
0.002286814 0.25940706
0.002311101 0.2596316
0.002335645 0.25985157
0.002360451 0.26006704
0.002385519 0.26027814
0.002410854 0.26048496
0.002436459 0.26068747
0.002462335 0.26088593
0.002488485 0.26108022
0.002514914 0.2612705
0.002541623 0.26145686
0.002568616 0.26163938
0.002595896 0.26181813
0.002623465 0.2619931
0.002651327 0.2621645
0.002679485 0.26233229
0.002707942 0.26249653
0.002736701 0.26265736
0.002765766 0.26281483
0.00279514 0.26296894
0.002824825 0.26311986
0.002854826 0.26326756
0.002885145 0.26341213
0.002915786 0.26355362
0.002946753 0.26369213
0.002978048 0.26382768
0.003009676 0.26396034
0.00304164 0.26409017
0.003073943 0.26421712
0.003106589 0.26434154
0.003139582 0.26446313
0.003172926 0.2645822
0.003206623 0.26469864
0.003240679 0.26481262
0.003275096 0.26492406
0.003309879 0.26503321
0.003345031 0.26513985
0.003380556 0.26524417
0.003416459 0.26534637
0.003452743 0.2654462
0.003489412 0.26554392
0.003526471 0.2656395
0.003563923 0.26573286
0.003601773 0.26582426
0.003640025 0.2659137
0.003678684 0.26600107
0.003717752 0.2660866
0.003757236 0.2661702
0.003797139 0.26625193
0.003837466 0.26633185
0.003878222 0.26640998
0.00391941 0.26648643
0.003961035 0.26656114
0.004003103 0.26663416
0.004045617 0.26670556
0.004088583 0.26677536
0.004132005 0.26684357
0.004175888 0.26691018
0.004220238 0.2669755
0.004265058 0.26703905
0.004310354 0.26710132
0.004356132 0.26716226
0.004402395 0.26722177
0.00444915 0.26727984
0.004496402 0.26733658
0.004544155 0.26739225
0.004592416 0.26744638
0.004641189 0.2674994
0.00469048 0.26755117
0.004740294 0.26760165
0.004790638 0.26765115
0.004841516 0.26769933
0.004892934 0.26774664
0.004944899 0.26779258
0.004997416 0.26783761
0.00505049 0.26788157
0.005104128 0.26792444
0.005158335 0.26796641
0.005213119 0.26800732
0.005268484 0.26804731
0.005324437 0.26808634
0.005380984 0.26812438
0.005438132 0.26816166
0.005495887 0.26819798
0.005554255 0.26823342
0.005613243 0.26826802
0.005672858 0.26830188
0.005733106 0.26833492
0.005793993 0.2683671
0.005855527 0.26839844
0.005917715 0.26842911
0.005980563 0.26845905
0.006044079 0.26848831
0.006108269 0.26851682
0.006173141 0.26854464
0.006238702 0.26857172
0.006304959 0.26859821
0.00637192 0.268624
0.006439592 0.26864924
0.006507982 0.26867379
0.006577099 0.26869777
0.00664695 0.26872111
0.006717543 0.26874391
0.006788886 0.26876612
0.006860986 0.2687878
0.006933852 0.26880886
0.007007492 0.26882947
0.007081914 0.26884957
0.007157126 0.26886909
0.007233138 0.26888813
0.007309956 0.26890673
0.00738759 0.26892484
0.007466049 0.26894243
0.007545341 0.26895965
0.007625475 0.26897634
0.00770646 0.26899266
0.007788305 0.26900851
0.00787102 0.26902396
0.007954613 0.26903904
0.008039094 0.26905368
0.008124472 0.26906793
0.008210756 0.26908179
0.008297957 0.26909532
0.008386084 0.26910844
0.008475147 0.26912121
0.008565156 0.26913368
0.008656121 0.26914576
0.008748052 0.26915754
0.00884096 0.26916896
0.008934854 0.26918006
0.009029745 0.2691909
0.009125644 0.26920141
0.009222561 0.26921159
0.009320508 0.26922148
0.009419495 0.26923111
0.009519533 0.26924049
0.009620634 0.26924952
0.009722808 0.26925832
0.009826068 0.26926695
0.009930424 0.26927521
0.01003589 0.26928319
0.01014247 0.26929102
0.01025019 0.26929859
0.01035905 0.26930597
0.01046907 0.26931307
0.01058025 0.26931993
0.01069262 0.26932651
0.01080618 0.26933301
0.01092094 0.26933924
0.01103693 0.26934522
0.01115414 0.26935105
0.0112726 0.26935667
0.01139232 0.26936214
0.01151331 0.26936738
0.01163559 0.2693724
0.01175916 0.26937734
0.01188405 0.26938199
0.01201026 0.2693865
0.01213781 0.26939092
0.01226672 0.26939506
0.012397 0.26939912
0.01252866 0.26940302
0.01266172 0.26940673
0.01279619 0.26941028
0.01293209 0.26941373
0.01306943 0.26941694
0.01320823 0.26942011
0.01334851 0.26942304
0.01349028 0.26942584
0.01363355 0.26942864
0.01377834 0.26943126
0.01392467 0.26943362
0.01407256 0.26943606
0.01422201 0.26943823
0.01437305 0.26944027
0.0145257 0.26944222
0.01467997 0.26944398
0.01483587 0.26944583
0.01499344 0.26944737
0.01515267 0.26944892
0.0153136 0.26945026
0.01547623 0.26945143
0.0156406 0.26945262
0.01580671 0.2694537
0.01597458 0.26945461
0.01614423 0.26945551
0.01631569 0.26945619
0.01648897 0.26945682
0.01666409 0.26945736
0.01684107 0.26945787
0.01701992 0.26945822
0.01720068 0.26945845
0.01738336 0.26945871
0.01756798 0.26945876
0.01775455 0.26945876
0.01794311 0.26945864
0.01813368 0.26945845
0.01832626 0.26945819
0.01852089 0.26945774
0.01871759 0.26945742
0.01891638 0.26945687
0.01911728 0.2694562
0.01932031 0.26945551
0.0195255 0.26945476
0.01973286 0.26945392
0.01994243 0.26945294
0.02015423 0.26945194
0.02036827 0.26945078
0.02058459 0.26944959
0.02080321 0.26944839
0.02102415 0.26944703
0.02124743 0.26944557
0.02147308 0.26944406
0.02170114 0.26944249
0.02193161 0.26944082
0.02216453 0.26943908
0.02239992 0.26943728
0.02263782 0.26943538
0.02287824 0.26943345
0.02312122 0.26943138
0.02336677 0.26942922
0.02361493 0.26942701
0.02386573 0.26942474
0.0241192 0.26942241
0.02437535 0.26941994
0.02463422 0.26941741
0.02489585 0.26941484
0.02516025 0.26941211
0.02542746 0.2694094
0.02569751 0.2694065
0.02597043 0.26940358
0.02624624 0.26940061
0.02652498 0.26939751
0.02680669 0.26939434
0.02709138 0.26939109
0.0273791 0.2693877
0.02766988 0.26938429
0.02796374 0.26938077
0.02826073 0.26937717
0.02856087 0.26937347
0.02886419 0.26936968
0.02917074 0.26936583
0.02948054 0.26936186
0.02979364 0.2693578
0.03011006 0.2693536
0.03042984 0.26934933
0.03075301 0.2693451
0.03107962 0.26934057
0.03140969 0.26933601
0.03174328 0.26933146
0.0320804 0.2693267
0.03242111 0.26932183
0.03276543 0.26931692
0.03311341 0.26931179
0.03346508 0.26930666
0.0338205 0.26930139
0.03417968 0.26929594
0.03454268 0.26929047
0.03490954 0.26928485
0.03528029 0.26927908
0.03565498 0.26927324
0.03603364 0.26926732
0.03641633 0.26926115
0.03680309 0.26925494
0.03719395 0.26924857
0.03758896 0.26924207
0.03798817 0.26923548
0.03839162 0.26922871
0.03879935 0.26922178
0.03921141 0.26921474
0.03962785 0.26920757
0.04004871 0.2692002
0.04047404 0.26919275
0.04090389 0.26918507
0.0413383 0.26917734
0.04177733 0.26916943
0.04222102 0.26916121
0.04266942 0.26915306
0.04312258 0.2691445
0.04358056 0.26913587
0.0440434 0.26912707
0.04451116 0.26911807
0.04498388 0.26910903
0.04546163 0.26909963
0.04594444 0.26909011
0.04643239 0.26908036
0.04692552 0.26907054
0.04742388 0.26906042
0.04792754 0.26905003
0.04843655 0.26903954
0.04895096 0.26902878
0.04947084 0.26901778
0.04999623 0.26900668
0.05052721 0.26899522
0.05106383 0.26898356
0.05160614 0.26897161
0.05215422 0.2689596
0.05270811 0.26894719
0.05326789 0.26893458
0.05383361 0.26892155
0.05440535 0.26890848
0.05498315 0.26889506
0.05556709 0.26888134
0.05615723 0.26886735
0.05675364 0.26885314
0.05735638 0.26883853
0.05796553 0.26882374
0.05858114 0.26880859
0.05920329 0.26879304
0.05983205 0.26877722
0.06046749 0.26876119
0.06110967 0.26874474
0.06175868 0.26872794
0.06241458 0.26871079
0.06307744 0.26869329
0.06374735 0.26867541
0.06442437 0.2686572
0.06510857 0.26863866
0.06580005 0.26861964
0.06649887 0.26860024
0.06720511 0.26858041
0.06791885 0.26856027
0.06864017 0.26853961
0.06936915 0.26851859
0.07010588 0.26849712
0.07085043 0.26847517
0.07160288 0.26845278
0.07236333 0.26842996
0.07313185 0.2684066
0.07390854 0.26838281
0.07469347 0.26835845
0.07548674 0.26833368
0.07628844 0.26830828
0.07709865 0.26828238
0.07791746 0.268256
0.07874497 0.26822905
0.07958127 0.26820149
0.08042645 0.26817334
0.08128061 0.26814464
0.08214383 0.26811533
0.08301623 0.26808543
0.08389789 0.26805482
0.08478892 0.26802362
0.0856894 0.26799175
0.08659945 0.26795925
0.08751917 0.267926
0.08844865 0.26789206
0.08938801 0.26785741
0.09033734 0.26782204
0.09129675 0.2677859
0.09226636 0.26774903
0.09324626 0.26771135
0.09423656 0.26767285
0.09523739 0.26763362
0.09624884 0.26759341
0.09727104 0.26755248
0.09830409 0.26751071
0.09934811 0.26746797
0.1004032 0.26742433
0.1014695 0.26737969
0.1025472 0.26733423
0.1036363 0.26728769
0.1047369 0.26724023
0.1058493 0.26719174
0.1069734 0.26714221
0.1081095 0.26709167
0.1092577 0.26703995
0.110418 0.26698724
0.1115907 0.26693329
0.1127758 0.26687828
0.1139736 0.26682213
0.115184 0.26676463
0.1164073 0.266706
0.1176436 0.26664612
0.118893 0.26658494
0.1201557 0.26652247
0.1214318 0.26645863
0.1227214 0.26639344
0.1240248 0.26632682
0.1253419 0.26625879
0.1266731 0.2661893
0.1280184 0.26611827
0.129378 0.26604581
0.1307521 0.26597175
0.1321407 0.26589605
0.1335441 0.26581876
0.1349624 0.26573988
0.1363957 0.26565924
0.1378443 0.26557684
0.1393082 0.26549271
0.1407877 0.2654066
0.1422829 0.26531884
0.143794 0.26522899
0.1453212 0.26513731
0.1468645 0.26504368
0.1484243 0.26494805
0.1500006 0.26485038



==> Plot_data/BR_sth_ms200GeV_lam1.dat <==
T->tS:

-0.15 0.24108722
-0.14985 0.24143523
-0.1497 0.24178383
-0.14955 0.24213332
-0.1494 0.24248347
-0.14925 0.24283429
-0.1491 0.24318577
-0.14895 0.24353807
-0.1488 0.24389113
-0.14865 0.24424474
-0.1485 0.24459921
-0.14835 0.24495429
-0.1482 0.24531023
-0.14805 0.24566685
-0.1479 0.24602412
-0.14775 0.24638222
-0.1476 0.24674097
-0.14745 0.24710056
-0.1473 0.24746079
-0.14715 0.2478218
-0.147 0.24818349
-0.14685 0.24854592
-0.1467 0.24890923
-0.14655 0.24927313
-0.1464 0.24963791
-0.14625 0.25000332
-0.1461 0.25036951
-0.14595 0.25073652
-0.1458 0.25110419
-0.14565 0.25147257
-0.1455 0.25184194
-0.14535 0.2522119
-0.1452 0.25258261
-0.14505 0.25295407
-0.1449 0.25332636
-0.14475 0.25369942
-0.1446 0.25407323
-0.14445 0.2544478
-0.1443 0.25482309
-0.14415 0.25519915
-0.144 0.25557605
-0.14385 0.25595373
-0.1437 0.25633213
-0.14355 0.2567115
-0.1434 0.25709149
-0.14325 0.25747229
-0.1431 0.25785387
-0.14295 0.25823623
-0.1428 0.25861937
-0.14265 0.25900317
-0.1425 0.25938796
-0.14235 0.25977349
-0.1422 0.26015981
-0.14205 0.26054701
-0.1419 0.26093491
-0.14175 0.26132365
-0.1416 0.26171323
-0.14145 0.2621036
-0.1413 0.26249465
-0.14115 0.26288663
-0.141 0.2632795
-0.14085 0.26367308
-0.1407 0.26406744
-0.14055 0.26446268
-0.1404 0.26485874
-0.14025 0.26525553
-0.1401 0.26565325
-0.13995 0.26605184
-0.1398 0.26645112
-0.13965 0.26685135
-0.1395 0.2672524
-0.13935 0.2676542
-0.1392 0.26805694
-0.13905 0.26846035
-0.1389 0.26886476
-0.13875 0.26926991
-0.1386 0.26967599
-0.13845 0.27008286
-0.1383 0.27049065
-0.13815 0.27089916
-0.138 0.27130868
-0.13785 0.27171893
-0.1377 0.27213018
-0.13755 0.27254207
-0.1374 0.27295495
-0.13725 0.27336872
-0.1371 0.2737833
-0.13695 0.27419865
-0.1368 0.27461513
-0.13665 0.27503229
-0.1365 0.27545031
-0.13635 0.27586928
-0.1362 0.27628913
-0.13605 0.2767098
-0.1359 0.27713134
-0.13575 0.27755376
-0.1356 0.27797722
-0.13545 0.2784014
-0.1353 0.27882654
-0.13515 0.27925254
-0.135 0.27967945
-0.13485 0.28010717
-0.1347 0.28053586
-0.13455 0.28096559
-0.1344 0.28139611
-0.13425 0.28182751
-0.1341 0.28225977
-0.13395 0.28269297
-0.1338 0.28312714
-0.13365 0.28356214
-0.1335 0.28399812
-0.13335 0.28443498
-0.1332 0.28487265
-0.13305 0.28531134
-0.1329 0.28575097
-0.13275 0.28619155
-0.1326 0.28663307
-0.13245 0.28707549
-0.1323 0.28751885
-0.13215 0.28796312
-0.132 0.28840822
-0.13185 0.28885438
-0.1317 0.28930148
-0.13155 0.28974953
-0.1314 0.2901984
-0.13125 0.29064839
-0.1311 0.29109928
-0.13095 0.29155112
-0.1308 0.29200379
-0.13065 0.29245754
-0.1305 0.2929123
-0.13035 0.29336784
-0.1302 0.29382447
-0.13005 0.29428208
-0.1299 0.29474056
-0.12975 0.2952001
-0.1296 0.29566048
-0.12945 0.29612201
-0.1293 0.29658434
-0.12915 0.29704777
-0.129 0.29751212
-0.12885 0.29797752
-0.1287 0.29844382
-0.12855 0.2989112
-0.1284 0.29937948
-0.12825 0.29984884
-0.1281 0.30031911
-0.12795 0.30079032
-0.1278 0.30126272
-0.12765 0.30173593
-0.1275 0.30221034
-0.12735 0.30268555
-0.1272 0.30316184
-0.12705 0.30363926
-0.1269 0.30411751
-0.12675 0.30459684
-0.1266 0.30507718
-0.12645 0.30555861
-0.1263 0.30604099
-0.12615 0.3065244
-0.126 0.30700876
-0.12585 0.30749436
-0.1257 0.30798086
-0.12555 0.30846838
-0.1254 0.30895687
-0.12525 0.30944647
-0.1251 0.30993711
-0.12495 0.31042879
-0.1248 0.31092151
-0.12465 0.31141543
-0.1245 0.31191024
-0.12435 0.31240605
-0.1242 0.31290298
-0.12405 0.31340097
-0.1239 0.31390001
-0.12375 0.31440011
-0.1236 0.31490129
-0.12345 0.31540352
-0.1233 0.31590683
-0.12315 0.31641106
-0.123 0.31691651
-0.12285 0.31742303
-0.1227 0.3179307
-0.12255 0.31843939
-0.1224 0.31894914
-0.12225 0.31946
-0.1221 0.31997194
-0.12195 0.32048483
-0.1218 0.32099894
-0.12165 0.32151423
-0.1215 0.32203054
-0.12135 0.32254795
-0.1212 0.32306633
-0.12105 0.32358601
-0.1209 0.32410674
-0.12075 0.32462843
-0.1206 0.32515144
-0.12045 0.32567551
-0.1203 0.32620054
-0.12015 0.32672691
-0.12 0.32725433
-0.11985 0.32778273
-0.1197 0.32831247
-0.11955 0.32884327
-0.1194 0.32937512
-0.11925 0.32990818
-0.1191 0.33044231
-0.11895 0.33097765
-0.1188 0.33151405
-0.11865 0.33205168
-0.1185 0.33259037
-0.11835 0.33313029
-0.1182 0.33367129
-0.11805 0.3342135
-0.1179 0.33475681
-0.11775 0.33530142
-0.1176 0.33584697
-0.11745 0.33639376
-0.1173 0.33694186
-0.11715 0.33749092
-0.117 0.33804121
-0.11685 0.33859282
-0.1167 0.33914546
-0.11655 0.33969921
-0.1164 0.34025436
-0.11625 0.34081054
-0.1161 0.34136792
-0.11595 0.34192662
-0.1158 0.3424863
-0.11565 0.34304725
-0.1155 0.34360938
-0.11535 0.34417286
-0.1152 0.34473741
-0.11505 0.34530315
-0.1149 0.3458701
-0.11475 0.34643826
-0.1146 0.34700763
-0.11445 0.3475782
-0.1143 0.34815015
-0.11415 0.34872316
-0.114 0.3492974
-0.11385 0.34987286
-0.1137 0.35044955
-0.11355 0.35102746
-0.1134 0.35160661
-0.11325 0.35218698
-0.1131 0.3527686
-0.11295 0.35335145
-0.1128 0.35393563
-0.11265 0.35452097
-0.1125 0.35510756
-0.11235 0.35569539
-0.1122 0.35628456
-0.11205 0.3568749
-0.1119 0.35746649
-0.11175 0.35805934
-0.1116 0.3586534
-0.11145 0.35924877
-0.1113 0.35984542
-0.11115 0.36044341
-0.111 0.3610426
-0.11085 0.36164307
-0.1107 0.36224473
-0.11055 0.36284775
-0.1104 0.36345212
-0.11025 0.36405771
-0.1101 0.36466451
-0.10995 0.36527267
-0.1098 0.36588221
-0.10965 0.36649295
-0.1095 0.36710492
-0.10935 0.36771825
-0.1092 0.36833299
-0.10905 0.36894878
-0.1089 0.36956612
-0.10875 0.37018468
-0.1086 0.37080449
-0.10845 0.37142577
-0.1083 0.37204811
-0.10815 0.37267203
-0.108 0.37329726
-0.10785 0.37392367
-0.1077 0.37455147
-0.10755 0.37518054
-0.1074 0.37581108
-0.10725 0.37644281
-0.1071 0.37707595
-0.10695 0.37771035
-0.1068 0.37834625
-0.10665 0.37898336
-0.1065 0.37962194
-0.10635 0.38026174
-0.1062 0.38090294
-0.10605 0.38154544
-0.1059 0.3821893
-0.10575 0.38283467
-0.1056 0.38348125
-0.10545 0.38412919
-0.1053 0.38477866
-0.10515 0.38542933
-0.105 0.38608138
-0.10485 0.38673497
-0.1047 0.38738977
-0.10455 0.38804595
-0.1044 0.38870367
-0.10425 0.38936262
-0.1041 0.39002306
-0.10395 0.39068478
-0.1038 0.39134806
-0.10365 0.39201256
-0.1035 0.39267848
-0.10335 0.39334579
-0.1032 0.39401459
-0.10305 0.39468487
-0.1029 0.39535639
-0.10275 0.39602931
-0.1026 0.39670376
-0.10245 0.3973795
-0.1023 0.39805669
-0.10215 0.39873538
-0.102 0.39941539
-0.10185 0.40009698
-0.1017 0.40077994
-0.10155 0.40146423
-0.1014 0.40215005
-0.10125 0.4028372
-0.1011 0.40352578
-0.10095 0.40421592
-0.1008 0.40490737
-0.10065 0.4056004
-0.1005 0.40629474
-0.10035 0.40699065
-0.1002 0.40768801
-0.10005 0.40838655
-0.0999 0.40908681
-0.09975 0.40978842
-0.0996 0.4104916
-0.09945 0.41119613
-0.0993 0.41190223
-0.09915 0.4126098
-0.099 0.41331873
-0.09885 0.41402924
-0.0987 0.41474106
-0.09855 0.41545452
-0.0984 0.41616933
-0.09825 0.41688575
-0.0981 0.41760365
-0.09795 0.41832287
-0.0978 0.41904362
-0.09765 0.41976597
-0.0975 0.42048982
-0.09735 0.42121501
-0.0972 0.42194183
-0.09705 0.42267016
-0.0969 0.42339984
-0.09675 0.42413117
-0.0966 0.424864
-0.09645 0.42559818
-0.0963 0.42633392
-0.09615 0.42707129
-0.096 0.42781
-0.09585 0.4285505
-0.0957 0.42929241
-0.09555 0.43003568
-0.0954 0.43078062
-0.09525 0.43152692
-0.0951 0.43227491
-0.09495 0.43302427
-0.0948 0.43377533
-0.09465 0.43452778
-0.0945 0.43528191
-0.09435 0.43603741
-0.0942 0.43679463
-0.09405 0.43755322
-0.0939 0.43831351
-0.09375 0.43907519
-0.0936 0.43983858
-0.09345 0.44060335
-0.0933 0.44136984
-0.09315 0.44213772
-0.093 0.44290732
-0.09285 0.4436783
-0.0927 0.44445085
-0.09255 0.44522513
-0.0924 0.44600079
-0.09225 0.44677804
-0.0921 0.44755699
-0.09195 0.44833736
-0.0918 0.44911931
-0.09165 0.44990298
-0.0915 0.45068807
-0.09135 0.45147472
-0.0912 0.45226312
-0.09105 0.45305294
-0.0909 0.45384433
-0.09075 0.45463731
-0.0906 0.45543203
-0.09045 0.45622817
-0.0903 0.45702592
-0.09015 0.45782524
-0.09 0.45862616
-0.08985 0.45942881
-0.0897 0.4602329
-0.08955 0.46103859
-0.0894 0.46184589
-0.08925 0.46265476
-0.0891 0.46346526
-0.08895 0.46427749
-0.0888 0.4650912
-0.08865 0.46590648
-0.0885 0.46672339
-0.08835 0.4675419
-0.0882 0.46836201
-0.08805 0.46918373
-0.0879 0.47000705
-0.08775 0.47083199
-0.0876 0.47165857
-0.08745 0.47248673
-0.0873 0.47331653
-0.08715 0.47414793
-0.087 0.47498097
-0.08685 0.4758156
-0.0867 0.47665188
-0.08655 0.47748978
-0.0864 0.47832928
-0.08625 0.47917043
-0.0861 0.4800132
-0.08595 0.48085759
-0.0858 0.48170361
-0.08565 0.48255126
-0.0855 0.48340054
-0.08535 0.48425128
-0.0852 0.48510383
-0.08505 0.485958
-0.0849 0.48681381
-0.08475 0.48767125
-0.0846 0.48853034
-0.08445 0.48939087
-0.0843 0.49025322
-0.08415 0.49111722
-0.084 0.49198284
-0.08385 0.49285012
-0.0837 0.49371887
-0.08355 0.49458942
-0.0834 0.49546163
-0.08325 0.49633546
-0.0831 0.49721078
-0.08295 0.49808788
-0.0828 0.49896666
-0.08265 0.49984706
-0.0825 0.50072896
-0.08235 0.50161268
-0.0822 0.50249801
-0.08205 0.50338486
-0.0819 0.50427349
-0.08175 0.50516378
-0.0816 0.50605555
-0.08145 0.50694914
-0.0813 0.50784436
-0.08115 0.5087411
-0.081 0.50963961
-0.08085 0.51053963
-0.0807 0.51144147
-0.08055 0.51234477
-0.0804 0.51324991
-0.08025 0.51415668
-0.0801 0.51506494
-0.07995 0.51597502
-0.0798 0.51688658
-0.07965 0.51779995
-0.0795 0.51871481
-0.07935 0.51963149
-0.0792 0.52054962
-0.07905 0.52146958
-0.0789 0.52239104
-0.07875 0.5233143
-0.0786 0.52423906
-0.07845 0.52516562
-0.0783 0.52609364
-0.07815 0.52702334
-0.078 0.52795483
-0.07785 0.5288878
-0.0777 0.5298226
-0.07755 0.53075888
-0.0774 0.53169678
-0.07725 0.5326365
-0.0771 0.53357768
-0.07695 0.53452068
-0.0768 0.53546516
-0.07665 0.53641127
-0.0765 0.5373592
-0.07635 0.53830858
-0.0762 0.53925962
-0.07605 0.54021227
-0.0759 0.54116674
-0.07575 0.54212267
-0.0756 0.54308022
-0.07545 0.54403959
-0.0753 0.54500042
-0.07515 0.54596285
-0.075 0.54692695
-0.07485 0.54789282
-0.0747 0.54886017
-0.07455 0.54982911
-0.0744 0.55079968
-0.07425 0.55177188
-0.0741 0.55274587
-0.07395 0.5537213
-0.0738 0.55469833
-0.07365 0.55567701
-0.0735 0.55665728
-0.07335 0.55763916
-0.0732 0.55862281
-0.07305 0.55960792
-0.0729 0.5605946
-0.07275 0.56158291
-0.0726 0.56257284
-0.07245 0.5635643
-0.0723 0.56455742
-0.07215 0.56555211
-0.072 0.56654839
-0.07185 0.56754626
-0.0717 0.56854587
-0.07155 0.5695469
-0.0714 0.57054951
-0.07125 0.57155373
-0.0711 0.57255952
-0.07095 0.57356683
-0.0708 0.57457579
-0.07065 0.57558625
-0.0705 0.5765983
-0.07035 0.57761189
-0.0702 0.5786271
-0.07005 0.57964382
-0.0699 0.58066211
-0.06975 0.58168193
-0.0696 0.58270314
-0.06945 0.58372607
-0.0693 0.58475055
-0.06915 0.58577655
-0.069 0.58680408
-0.06885 0.58783313
-0.0687 0.58886372
-0.06855 0.58989584
-0.0684 0.59092947
-0.06825 0.5919646
-0.0681 0.5930011
-0.06795 0.59403926
-0.0678 0.59507893
-0.06765 0.59612011
-0.0675 0.59716276
-0.06735 0.59820689
-0.0672 0.59925238
-0.06705 0.60029953
-0.0669 0.60134809
-0.06675 0.60239817
-0.0666 0.60344974
-0.06645 0.6045026
-0.0663 0.60555704
-0.06615 0.60661298
-0.066 0.60767038
-0.06585 0.60872901
-0.0657 0.60978931
-0.06555 0.61085101
-0.0654 0.61191413
-0.06525 0.61297855
-0.0651 0.6140445
-0.06495 0.6151119
-0.0648 0.61618055
-0.06465 0.61725077
-0.0645 0.61832238
-0.06435 0.61939538
-0.0642 0.62046962
-0.06405 0.62154539
-0.0639 0.6226224
-0.06375 0.62370091
-0.0636 0.62478079
-0.06345 0.62586189
-0.0633 0.62694449
-0.06315 0.62802843
-0.063 0.62911357
-0.06285 0.63020017
-0.0627 0.63128798
-0.06255 0.63237723
-0.0624 0.63346781
-0.06225 0.63455954
-0.0621 0.63565274
-0.06195 0.63674707
-0.0618 0.63784289
-0.06165 0.63893977
-0.0615 0.6400381
-0.06135 0.64113753
-0.0612 0.64223839
-0.06105 0.64334034
-0.0609 0.64444371
-0.06075 0.64554812
-0.0606 0.64665394
-0.06045 0.64776082
-0.0603 0.64886908
-0.06015 0.64997838
-0.06 0.651089
-0.05985 0.65220071
-0.0597 0.65331374
-0.05955 0.65442778
-0.0594 0.65554316
-0.05925 0.65665951
-0.0591 0.65777703
-0.05895 0.65889586
-0.0588 0.66001564
-0.05865 0.6611367
-0.0585 0.66225873
-0.05835 0.66338188
-0.0582 0.66450626
-0.05805 0.66563155
-0.0579 0.66675811
-0.05775 0.66788559
-0.0576 0.66901408
-0.05745 0.6701438
-0.0573 0.67127439
-0.05715 0.67240604
-0.057 0.67353882
-0.05685 0.67467252
-0.0567 0.67580721
-0.05655 0.67694296
-0.0564 0.67807964
-0.05625 0.67921724
-0.0561 0.68035597
-0.05595 0.6814955
-0.0558 0.68263593
-0.05565 0.68377731
-0.0555 0.68491975
-0.05535 0.68606293
-0.0552 0.68720704
-0.05505 0.68835205
-0.0549 0.68949804
-0.05475 0.69064475
-0.0546 0.69179232
-0.05445 0.69294073
-0.0543 0.69409007
-0.05415 0.69524014
-0.054 0.696391
-0.05385 0.69754261
-0.0537 0.69869503
-0.05355 0.69984839
-0.0534 0.70100231
-0.05325 0.70215698
-0.0531 0.7033124
-0.05295 0.70446853
-0.0528 0.70562535
-0.05265 0.7067829
-0.0525 0.70794119
-0.05235 0.70910007
-0.0522 0.71025962
-0.05205 0.71141975
-0.0519 0.71258056
-0.05175 0.71374198
-0.0516 0.71490392
-0.05145 0.71606654
-0.0513 0.71722983
-0.05115 0.71839354
-0.051 0.71955778
-0.05085 0.72072258
-0.0507 0.72188786
-0.05055 0.72305366
-0.0504 0.72421995
-0.05025 0.72538674
-0.0501 0.7265539
-0.04995 0.72772158
-0.0498 0.72888968
-0.04965 0.73005814
-0.0495 0.73122704
-0.04935 0.73239631
-0.0492 0.73356594
-0.04905 0.73473596
-0.0489 0.73590626
-0.04875 0.73707692
-0.0486 0.73824788
-0.04845 0.73941912
-0.0483 0.74059062
-0.04815 0.74176238
-0.048 0.74293441
-0.04785 0.74410658
-0.0477 0.74527902
-0.04755 0.74645162
-0.0474 0.74762445
-0.04725 0.7487974
-0.0471 0.74997048
-0.04695 0.75114368
-0.0468 0.75231698
-0.04665 0.75349036
-0.0465 0.75466372
-0.04635 0.75583722
-0.0462 0.75701074
-0.04605 0.75818435
-0.0459 0.75935792
-0.04575 0.76053146
-0.0456 0.76170492
-0.04545 0.7628784
-0.0453 0.76405176
-0.04515 0.7652249
-0.045 0.76639808
-0.04485 0.76757109
-0.0447 0.76874399
-0.04455 0.76991671
-0.0444 0.77108925
-0.04425 0.77226152
-0.0441 0.7734335
-0.04395 0.77460533
-0.0438 0.7757769
-0.04365 0.77694818
-0.0435 0.77811924
-0.04335 0.77928972
-0.0432 0.78046001
-0.04305 0.78162997
-0.0429 0.78279955
-0.04275 0.78396868
-0.0426 0.78513727
-0.04245 0.78630555
-0.0423 0.78747336
-0.04215 0.78864066
-0.042 0.78980737
-0.04185 0.7909736
-0.0417 0.79213931
-0.04155 0.79330443
-0.0414 0.79446885
-0.04125 0.79563277
-0.0411 0.79679605
-0.04095 0.79795865
-0.0408 0.7991205
-0.04065 0.8002817
-0.0405 0.80144221
-0.04035 0.80260196
-0.0402 0.80376082
-0.04005 0.80491898
-0.0399 0.80607632
-0.03975 0.80723275
-0.0396 0.80838841
-0.03945 0.80954313
-0.0393 0.81069687
-0.03915 0.81184982
-0.039 0.81300176
-0.03885 0.81415261
-0.0387 0.81530259
-0.03855 0.81645154
-0.0384 0.81759933
-0.03825 0.81874614
-0.0381 0.81989184
-0.03795 0.82103634
-0.0378 0.82217975
-0.03765 0.82332203
-0.0375 0.824463
-0.03735 0.82560284
-0.0372 0.82674133
-0.03705 0.82787868
-0.0369 0.82901473
-0.03675 0.83014931
-0.0366 0.83128267
-0.03645 0.83241457
-0.0363 0.8335452
-0.03615 0.83467435
-0.036 0.835802
-0.03585 0.83692821
-0.0357 0.83805288
-0.03555 0.8391761
-0.0354 0.84029772
-0.03525 0.8414178
-0.0351 0.84253632
-0.03495 0.84365306
-0.0348 0.84476828
-0.03465 0.84588172
-0.0345 0.84699358
-0.03435 0.84810356
-0.0342 0.84921191
-0.03405 0.85031833
-0.0339 0.85142306
-0.03375 0.85252585
-0.0336 0.85362685
-0.03345 0.85472592
-0.0333 0.85582309
-0.03315 0.85691827
-0.033 0.85801154
-0.03285 0.85910272
-0.0327 0.86019195
-0.03255 0.86127907
-0.0324 0.86236413
-0.03225 0.86344703
-0.0321 0.86452786
-0.03195 0.86560644
-0.0318 0.86668289
-0.03165 0.86775702
-0.0315 0.86882902
-0.03135 0.8698986
-0.0312 0.87096599
-0.03105 0.87203095
-0.0309 0.87309362
-0.03075 0.87415386
-0.0306 0.8752116
-0.03045 0.87626702
-0.0303 0.87731988
-0.03015 0.87837028
-0.03 0.87941806
-0.02985 0.88046336
-0.0297 0.88150599
-0.02955 0.88254599
-0.0294 0.88358341
-0.02925 0.88461807
-0.0291 0.8856501
-0.02895 0.88667931
-0.0288 0.88770575
-0.02865 0.88872947
-0.0285 0.88975028
-0.02835 0.8907683
-0.0282 0.89178336
-0.02805 0.89279551
-0.0279 0.89380478
-0.02775 0.894811
-0.0276 0.89581429
-0.02745 0.89681448
-0.0273 0.8978116
-0.02715 0.89880569
-0.027 0.89979659
-0.02685 0.90078434
-0.0267 0.90176897
-0.02655 0.90275032
-0.0264 0.90372843
-0.02625 0.90470333
-0.0261 0.90567487
-0.02595 0.90664313
-0.0258 0.90760797
-0.02565 0.90856942
-0.0255 0.90952751
-0.02535 0.91048208
-0.0252 0.91143319
-0.02505 0.91238082
-0.0249 0.91332487
-0.02475 0.91426535
-0.0246 0.91520222
-0.02445 0.91613553
-0.0243 0.91706511
-0.02415 0.917991
-0.024 0.91891324
-0.02385 0.91983166
-0.0237 0.92074631
-0.02355 0.9216572
-0.0234 0.92256419
-0.02325 0.92346733
-0.0231 0.92436656
-0.02295 0.92526191
-0.0228 0.92615325
-0.02265 0.92704061
-0.0225 0.92792399
-0.02235 0.92880329
-0.0222 0.9296785
-0.02205 0.93054961
-0.0219 0.93141664
-0.02175 0.93227945
-0.0216 0.93313807
-0.02145 0.93399249
-0.0213 0.93484264
-0.02115 0.93568849
-0.021 0.93653003
-0.02085 0.93736727
-0.0207 0.9382001
-0.02055 0.93902854
-0.0204 0.93985253
-0.02025 0.94067212
-0.0201 0.94148717
-0.01995 0.94229772
-0.0198 0.94310371
-0.01965 0.94390513
-0.0195 0.94470199
-0.01935 0.94549418
-0.0192 0.94628172
-0.01905 0.94706455
-0.0189 0.94784272
-0.01875 0.9486161
-0.0186 0.94938471
-0.01845 0.95014852
-0.0183 0.9509075
-0.01815 0.95166165
-0.018 0.9524109
-0.01785 0.95315522
-0.0177 0.95389461
-0.01755 0.95462902
-0.0174 0.95535846
-0.01725 0.95608286
-0.0171 0.95680221
-0.01695 0.95751648
-0.0168 0.95822565
-0.01665 0.9589297
-0.0165 0.95962858
-0.01635 0.96032227
-0.0162 0.96101074
-0.01605 0.96169398
-0.0159 0.96237198
-0.01575 0.96304467
-0.0156 0.96371203
-0.01545 0.96437405
-0.0153 0.9650307
-0.01515 0.96568195
-0.015 0.96632781
-0.01485 0.9669682
-0.0147 0.96760312
-0.01455 0.96823254
-0.0144 0.96885645
-0.01425 0.96947479
-0.0141 0.97008759
-0.01395 0.97069477
-0.0138 0.97129634
-0.01365 0.97189226
-0.0135 0.97248252
-0.01335 0.97306707
-0.0132 0.97364593
-0.01305 0.97421903
-0.0129 0.97478636
-0.01275 0.97534791
-0.0126 0.97590365
-0.01245 0.97645355
-0.0123 0.9769976
-0.01215 0.97753578
-0.012 0.97806805
-0.01185 0.97859439
-0.0117 0.97911479
-0.01155 0.97962922
-0.0114 0.98013766
-0.01125 0.98064009
-0.0111 0.9811365
-0.01095 0.98162684
-0.0108 0.98211111
-0.01065 0.98258928
-0.0105 0.98306134
-0.01035 0.98352726
-0.0102 0.98398703
-0.01005 0.98444061
-0.0099 0.98488801
-0.00975 0.98532919
-0.0096 0.98576413
-0.00945 0.98619283
-0.0093 0.98661524
-0.00915 0.98703137
-0.009 0.98744118
-0.00885 0.98784467
-0.0087 0.98824181
-0.00855 0.98863259
-0.0084 0.98901699
-0.00825 0.98939498
-0.0081 0.98976656
-0.00795 0.99013171
-0.0078 0.99049041
-0.00765 0.99084264
-0.0075 0.99118839
-0.00735 0.99152764
-0.0072 0.99186038
-0.00705 0.99218659
-0.0069 0.99250626
-0.00675 0.99281936
-0.0066 0.9931259
-0.00645 0.99342584
-0.0063 0.99371918
-0.00615 0.99400591
-0.006 0.994286
-0.00585 0.99455945
-0.0057 0.99482625
-0.00555 0.99508637
-0.0054 0.99533981
-0.00525 0.99558656
-0.0051 0.9958266
-0.00495 0.99605992
-0.0048 0.99628651
-0.00465 0.99650635
-0.0045 0.99671945
-0.00435 0.99692578
-0.0042 0.99712533
-0.00405 0.9973181
-0.0039 0.99750408
-0.00375 0.99768325
-0.0036 0.9978556
-0.00345 0.99802114
-0.0033 0.99817984
-0.00315 0.9983317
-0.003 0.99847671
-0.00285 0.99861486
-0.0027 0.99874614
-0.00255 0.99887056
-0.0024 0.99898809
-0.00225 0.99909874
-0.0021 0.99920249
-0.00195 0.99929934
-0.0018 0.99938928
-0.00165 0.99947231
-0.0015 0.99954843
-0.00135 0.99961762
-0.0012 0.99967988
-0.00105 0.99973521
-0.0009 0.9997836
-0.00075 0.99982505
-0.0006 0.99985955
-0.00045 0.9998871
-0.0003 0.99990771
-0.00015 0.99992135
0 0.99992804
0.00015 0.99992777
0.0003 0.99992053
0.00045 0.99990633
0.0006 0.99988516
0.00075 0.99985703
0.0009 0.99982193
0.00105 0.99977985
0.0012 0.99973081
0.00135 0.9996748
0.0015 0.99961182
0.00165 0.99954187
0.0018 0.99946495
0.00195 0.99938107
0.0021 0.99929022
0.00225 0.9991924
0.0024 0.99908763
0.00255 0.99897589
0.0027 0.9988572
0.00285 0.99873155
0.003 0.99859895
0.00315 0.9984594
0.0033 0.99831291
0.00345 0.99815948
0.0036 0.99799911
0.00375 0.99783181
0.0039 0.99765758
0.00405 0.99747643
0.0042 0.99728837
0.00435 0.99709339
0.0045 0.99689151
0.00465 0.99668274
0.0048 0.99646707
0.00495 0.99624451
0.0051 0.99601508
0.00525 0.99577878
0.0054 0.99553562
0.00555 0.9952856
0.0057 0.99502873
0.00585 0.99476503
0.006 0.9944945
0.00615 0.99421715
0.0063 0.99393299
0.00645 0.99364203
0.0066 0.99334428
0.00675 0.99303975
0.0069 0.99272845
0.00705 0.99241038
0.0072 0.99208558
0.00735 0.99175403
0.0075 0.99141576
0.00765 0.99107078
0.0078 0.99071909
0.00795 0.99036072
0.0081 0.98999567
0.00825 0.98962395
0.0084 0.98924559
0.00855 0.98886059
0.0087 0.98846897
0.00885 0.98807074
0.009 0.98766592
0.00915 0.98725451
0.0093 0.98683654
0.00945 0.98641202
0.0096 0.98598096
0.00975 0.98554338
0.0099 0.9850993
0.01005 0.98464873
0.0102 0.9841917
0.01035 0.9837282
0.0105 0.98325827
0.01065 0.98278192
0.0108 0.98229915
0.01095 0.98181001
0.0111 0.98131449
0.01125 0.98081262
0.0114 0.98030444
0.01155 0.97978992
0.0117 0.97926911
0.01185 0.97874202
0.012 0.97820867
0.01215 0.97766909
0.0123 0.97712328
0.01245 0.9765713
0.0126 0.97601311
0.01275 0.97544877
0.0129 0.97487829
0.01305 0.97430169
0.0132 0.97371898
0.01335 0.97313021
0.0135 0.9725354
0.01365 0.97193453
0.0138 0.97132766
0.01395 0.97071479
0.0141 0.97009596
0.01425 0.96947117
0.0144 0.9688405
0.01455 0.96820389
0.0147 0.9675614
0.01485 0.96691307
0.015 0.9662589
0.01515 0.96559891
0.0153 0.96493317
0.01545 0.96426164
0.0156 0.96358439
0.01575 0.96290141
0.0159 0.96221274
0.01605 0.96151841
0.0162 0.96081847
0.01635 0.96011288
0.0165 0.95940171
0.01665 0.95868497
0.0168 0.95796269
0.01695 0.95723492
0.0171 0.95650164
0.01725 0.95576289
0.0174 0.95501872
0.01755 0.95426912
0.0177 0.95351417
0.01785 0.95275384
0.018 0.95198817
0.01815 0.95121719
0.0183 0.95044094
0.01845 0.94965947
0.0186 0.94887274
0.01875 0.94808082
0.0189 0.94728372
0.01905 0.94648148
0.0192 0.94567417
0.01935 0.94486172
0.0195 0.94404422
0.01965 0.94322169
0.0198 0.94239419
0.01995 0.94156168
0.0201 0.94072422
0.02025 0.93988184
0.0204 0.93903461
0.02055 0.93818248
0.0207 0.93732552
0.02085 0.93646375
0.021 0.93559725
0.02115 0.93472597
0.0213 0.93384996
0.02145 0.93296926
0.0216 0.93208395
0.02175 0.93119397
0.0219 0.93029938
0.02205 0.92940022
0.0222 0.92849657
0.02235 0.92758837
0.0225 0.92667567
0.02265 0.92575854
0.0228 0.92483701
0.02295 0.92391106
0.0231 0.92298074
0.02325 0.92204614
0.0234 0.92110718
0.02355 0.92016396
0.0237 0.9192165
0.02385 0.91826486
0.024 0.91730901
0.02415 0.91634899
0.0243 0.91538491
0.02445 0.9144167
0.0246 0.91344441
0.02475 0.91246816
0.0249 0.91148785
0.02505 0.91050358
0.0252 0.90951543
0.02535 0.9085233
0.0255 0.90752732
0.02565 0.90652754
0.0258 0.90552389
0.02595 0.90451645
0.0261 0.90350533
0.02625 0.90249042
0.0264 0.90147182
0.02655 0.90044962
0.0267 0.89942374
0.02685 0.89839425
0.027 0.89736127
0.02715 0.89632468
0.0273 0.89528459
0.02745 0.89424109
0.0276 0.89319408
0.02775 0.89214372
0.0279 0.89108992
0.02805 0.89003277
0.0282 0.88897237
0.02835 0.88790861
0.0285 0.88684166
0.02865 0.88577142
0.0288 0.88469797
0.02895 0.88362144
0.0291 0.88254171
0.02925 0.88145893
0.0294 0.88037302
0.02955 0.87928407
0.0297 0.87819217
0.02985 0.87709723
0.03 0.8759994
0.03015 0.87489861
0.0303 0.87379498
0.03045 0.87268841
0.0306 0.871579
0.03075 0.87046693
0.0309 0.86935194
0.03105 0.86823434
0.0312 0.86711395
0.03135 0.86599096
0.0315 0.86486529
0.03165 0.86373702
0.0318 0.86260613
0.03195 0.86147267
0.0321 0.86033678
0.03225 0.85919829
0.0324 0.85805742
0.03255 0.85691407
0.0327 0.85576835
0.03285 0.8546202
0.033 0.85346979
0.03315 0.85231698
0.0333 0.85116196
0.03345 0.85000463
0.0336 0.84884512
0.03375 0.84768335
0.0339 0.84651951
0.03405 0.84535343
0.0342 0.84418537
0.03435 0.84301519
0.0345 0.84184289
0.03465 0.84066861
0.0348 0.83949229
0.03495 0.83831409
0.0351 0.8371339
0.03525 0.83595185
0.0354 0.83476787
0.03555 0.83358207
0.0357 0.83239451
0.03585 0.83120503
0.036 0.83001394
0.03615 0.82882096
0.0363 0.82762641
0.03645 0.82643003
0.0366 0.82523213
0.03675 0.82403261
0.0369 0.82283143
0.03705 0.82162873
0.0372 0.82042438
0.03735 0.81921866
0.0375 0.81801144
0.03765 0.81680266
0.0378 0.81559254
0.03795 0.81438106
0.0381 0.81316804
0.03825 0.81195382
0.0384 0.81073816
0.03855 0.8095213
0.0387 0.80830317
0.03885 0.80708368
0.039 0.80586312
0.03915 0.80464136
0.0393 0.80341827
0.03945 0.8021942
0.0396 0.80096905
0.03975 0.79974264
0.0399 0.79851528
0.04005 0.79728693
0.0402 0.79605755
0.04035 0.79482707
0.0405 0.79359574
0.04065 0.79236347
0.0408 0.79113021
0.04095 0.78989613
0.0411 0.78866123
0.04125 0.78742549
0.0414 0.78618881
0.04155 0.78495148
0.0417 0.78371339
0.04185 0.78247455
0.042 0.78123491
0.04215 0.77999465
0.0423 0.77875375
0.04245 0.7775122
0.0426 0.7762699
0.04275 0.77502716
0.0429 0.77378383
0.04305 0.77253995
0.0432 0.77129553
0.04335 0.77005051
0.0435 0.76880519
0.04365 0.76755929
0.0438 0.76631304
0.04395 0.76506637
0.0441 0.76381917
0.04425 0.76257172
0.0444 0.76132397
0.04455 0.76007588
0.0447 0.75882744
0.04485 0.7575788
0.045 0.75632973
0.04515 0.75508053
0.0453 0.7538312
0.04545 0.75258163
0.0456 0.75133188
0.04575 0.75008201
0.0459 0.74883199
0.04605 0.74758183
0.0462 0.7463316
0.04635 0.7450812
0.0465 0.74383089
0.04665 0.74258049
0.0468 0.74133016
0.04695 0.74007984
0.0471 0.73882949
0.04725 0.73757924
0.0474 0.73632904
0.04755 0.73507893
0.0477 0.73382896
0.04785 0.7325791
0.048 0.73132943
0.04815 0.73007988
0.0483 0.72883055
0.04845 0.72758145
0.0486 0.72633252
0.04875 0.72508383
0.0489 0.72383543
0.04905 0.72258734
0.0492 0.7213395
0.04935 0.720092
0.0495 0.71884479
0.04965 0.71759799
0.0498 0.71635156
0.04995 0.71510546
0.0501 0.71385983
0.05025 0.71261462
0.0504 0.71136983
0.05055 0.71012548
0.0507 0.7088816
0.05085 0.70763823
0.051 0.70639536
0.05115 0.70515303
0.0513 0.70391123
0.05145 0.70266998
0.0516 0.70142925
0.05175 0.70018935
0.0519 0.69894983
0.05205 0.69771098
0.0522 0.69647275
0.05235 0.69523513
0.0525 0.69399823
0.05265 0.69276204
0.0528 0.69152646
0.05295 0.6902918
0.0531 0.68905767
0.05325 0.6878243
0.0534 0.68659171
0.05355 0.6853599
0.0537 0.68412881
0.05385 0.68289872
0.054 0.68166927
0.05415 0.68044065
0.0543 0.67921284
0.05445 0.67798598
0.0546 0.67676007
0.05475 0.6755349
0.0549 0.67431061
0.05505 0.67308722
0.0552 0.67186493
0.05535 0.6706434
0.0555 0.66942284
0.05565 0.66820326
0.0558 0.66698477
0.05595 0.66576715
0.0561 0.66455049
0.05625 0.66333498
0.0564 0.66212036
0.05655 0.66090676
0.0567 0.65969425
0.05685 0.65848292
0.057 0.65727252
0.05715 0.65606322
0.0573 0.65485516
0.05745 0.65364803
0.0576 0.65244204
0.05775 0.65123732
0.0579 0.65003357
0.05805 0.64883114
0.0582 0.64762974
0.05835 0.64642945
0.0585 0.64523054
0.05865 0.64403267
0.0588 0.64283615
0.05895 0.6416407
0.0591 0.64044646
0.05925 0.63925361
0.0594 0.63806188
0.05955 0.6368715
0.0597 0.63568229
0.05985 0.63449448
0.06 0.6333078
0.06015 0.63212244
0.0603 0.63093852
0.06045 0.62975574
0.0606 0.62857446
0.06075 0.62739433
0.0609 0.62621576
0.06105 0.62503832
0.0612 0.62386239
0.06135 0.6226877
0.0615 0.62151451
0.06165 0.62034258
0.0618 0.6191722
0.06195 0.6180032
0.0621 0.61683546
0.06225 0.61566928
0.0624 0.61450438
0.06255 0.61334106
0.0627 0.61217905
0.06285 0.61101863
0.063 0.60985969
0.06315 0.60870203
0.0633 0.60754598
0.06345 0.60639127
0.0636 0.6052382
0.06375 0.60408664
0.0639 0.60293642
0.06405 0.60178784
0.0642 0.60064083
0.06435 0.59949511
0.0645 0.59835112
0.06465 0.59720866
0.0648 0.59606754
0.06495 0.59492819
0.0651 0.59379037
0.06525 0.59265395
0.0654 0.59151925
0.06555 0.59038614
0.0657 0.58925459
0.06585 0.58812446
0.066 0.58699611
0.06615 0.58586932
0.0663 0.58474413
0.06645 0.58362044
0.0666 0.58249849
0.06675 0.58137815
0.0669 0.58025944
0.06705 0.57914238
0.0672 0.57802675
0.06735 0.57691295
0.0675 0.57580083
0.06765 0.57469032
0.0678 0.57358147
0.06795 0.57247427
0.0681 0.57136858
0.06825 0.57026473
0.0684 0.56916253
0.06855 0.56806202
0.0687 0.56696321
0.06885 0.56586606
0.069 0.56477064
0.06915 0.5636769
0.0693 0.56258468
0.06945 0.56149433
0.0696 0.56040568
0.06975 0.55931877
0.0699 0.55823358
0.07005 0.55715007
0.0702 0.55606832
0.07035 0.55498827
0.0705 0.55390997
0.07065 0.5528334
0.0708 0.55175858
0.07095 0.55068547
0.0711 0.54961415
0.07125 0.54854453
0.0714 0.54747668
0.07155 0.54641058
0.0717 0.54534628
0.07185 0.54428369
0.072 0.54322289
0.07215 0.54216382
0.0723 0.54110673
0.07245 0.54005122
0.0726 0.5389975
0.07275 0.53794555
0.0729 0.53689536
0.07305 0.53584697
0.0732 0.53480036
0.07335 0.53375554
0.0735 0.53271269
0.07365 0.53167144
0.0738 0.53063198
0.07395 0.52959435
0.0741 0.52855848
0.07425 0.52752443
0.0744 0.52649235
0.07455 0.52546192
0.0747 0.52443327
0.07485 0.52340642
0.075 0.5223814
0.07515 0.52135836
0.0753 0.52033697
0.07545 0.51931738
0.0756 0.51829961
0.07575 0.51728384
0.0759 0.51626969
0.07605 0.51525737
0.0762 0.51424707
0.07635 0.51323838
0.0765 0.51223155
0.07665 0.51122667
0.0768 0.5102235
0.07695 0.50922212
0.0771 0.50822276
0.07725 0.50722506
0.0774 0.50622918
0.07755 0.50523531
0.0777 0.50424308
0.07785 0.50325286
0.078 0.50226432
0.07815 0.50127759
0.0783 0.50029289
0.07845 0.49930985
0.0786 0.49832882
0.07875 0.49734943
0.0789 0.49637208
0.07905 0.49539638
0.0792 0.49442269
0.07935 0.49345067
0.0795 0.49248066
0.07965 0.49151233
0.0798 0.490546
0.07995 0.48958133
0.0801 0.48861868
0.08025 0.48765766
0.0804 0.48669871
0.08055 0.48574138
0.0807 0.48478611
0.08085 0.48383246
0.081 0.48288085
0.08115 0.48193108
0.0813 0.48098295
0.08145 0.48003686
0.0816 0.47909259
0.08175 0.47815
0.0819 0.47720942
0.08205 0.4762705
0.0822 0.47533358
0.08235 0.47439852
0.0825 0.47346526
0.08265 0.47253369
0.0828 0.47160413
0.08295 0.47067639
0.0831 0.46975032
0.08325 0.46882627
0.0834 0.46790403
0.08355 0.46698364
0.0837 0.46606488
0.08385 0.46514814
0.084 0.46423323
0.08415 0.46332016
0.0843 0.4624089
0.08445 0.4614993
0.0846 0.46059172
0.08475 0.45968593
0.0849 0.45878197
0.08505 0.45787986
0.0852 0.45697956
0.08535 0.45608089
0.0855 0.45518423
0.08565 0.4542894
0.0858 0.45339635
0.08595 0.45250513
0.0861 0.45161576
0.08625 0.45072817
0.0864 0.44984239
0.08655 0.44895844
0.0867 0.4480763
0.08685 0.44719594
0.087 0.44631742
0.08715 0.4454407
0.0873 0.44456578
0.08745 0.44369264
0.0876 0.44282135
0.08775 0.44195182
0.0879 0.44108409
0.08805 0.44021818
0.0882 0.43935406
0.08835 0.43849172
0.0885 0.43763119
0.08865 0.43677243
0.0888 0.43591547
0.08895 0.43506028
0.0891 0.43420691
0.08925 0.43335548
0.0894 0.43250566
0.08955 0.43165761
0.0897 0.43081134
0.08985 0.42996685
0.09 0.42912416
0.09015 0.42828338
0.0903 0.42744423
0.09045 0.4266068
0.0906 0.42577117
0.09075 0.42493731
0.0909 0.42410538
0.09105 0.42327504
0.0912 0.42244644
0.09135 0.42161979
0.0915 0.42079472
0.09165 0.41997141
0.0918 0.41914983
0.09195 0.41833018
0.0921 0.41751211
0.09225 0.4166958
0.0924 0.41588137
0.09255 0.41506854
0.0927 0.41425742
0.09285 0.41344824
0.093 0.4126406
0.09315 0.41183487
0.0933 0.41103069
0.09345 0.41022842
0.0936 0.4094277
0.09375 0.40862869
0.0939 0.40783159
0.09405 0.40703604
0.0942 0.40624237
0.09435 0.40545023
0.0945 0.40465999
0.09465 0.40387128
0.0948 0.40308445
0.09495 0.40229916
0.0951 0.40151574
0.09525 0.40073402
0.0954 0.39995384
0.09555 0.39917552
0.0957 0.3983987
0.09585 0.39762375
0.096 0.3968502
0.09615 0.39607862
0.0963 0.39530872
0.09645 0.39454043
0.0966 0.39377388
0.09675 0.39300901
0.0969 0.39224564
0.09705 0.39148409
0.0972 0.39072422
0.09735 0.38996601
0.0975 0.38920928
0.09765 0.38845438
0.0978 0.38770116
0.09795 0.3869495
0.0981 0.38619956
0.09825 0.38545127
0.0984 0.38470463
0.09855 0.38395974
0.0987 0.38321618
0.09885 0.38247446
0.099 0.38173437
0.09915 0.380996
0.0993 0.38025917
0.09945 0.37952396
0.0996 0.37879049
0.09975 0.37805852
0.0999 0.37732809
0.10005 0.37659936
0.1002 0.37587235
0.10035 0.37514682
0.1005 0.37442292
0.10065 0.37370073
0.1008 0.37298001
0.10095 0.37226101
0.1011 0.3715435
0.10125 0.37082769
0.1014 0.37011347
0.10155 0.36940073
0.1017 0.36868967
0.10185 0.3679801
0.102 0.36727221
0.10215 0.36656589
0.1023 0.36586122
0.10245 0.36515803
0.1026 0.36445643
0.10275 0.36375629
0.1029 0.3630578
0.10305 0.36236089
0.1032 0.36166552
0.10335 0.36097178
0.1035 0.36027952
0.10365 0.3595888
0.1038 0.35889962
0.10395 0.358212
0.1041 0.35752607
0.10425 0.35684142
0.1044 0.35615839
0.10455 0.35547691
0.1047 0.35479711
0.10485 0.35411867
0.105 0.35344175
0.10515 0.35276651
0.1053 0.35209263
0.10545 0.35142025
0.1056 0.35074957
0.10575 0.3500802
0.1059 0.34941236
0.10605 0.34874617
0.1062 0.34808132
0.10635 0.34741822
0.1065 0.34675635
0.10665 0.34609615
0.1068 0.34543725
0.10695 0.34478001
0.1071 0.34412409
0.10725 0.34346973
0.1074 0.34281693
0.10755 0.3421656
0.1077 0.34151557
0.10785 0.34086726
0.108 0.34022015
0.10815 0.33957468
0.1083 0.3389305
0.10845 0.33828802
0.1086 0.3376469
0.10875 0.33700707
0.1089 0.33636895
0.10905 0.33573201
0.1092 0.33509676
0.10935 0.33446284
0.1095 0.3338303
0.10965 0.33319927
0.1098 0.33256975
0.10995 0.33194155
0.1101 0.33131471
0.11025 0.33068936
0.1104 0.33006553
0.11055 0.32944301
0.1107 0.32882182
0.11085 0.32820214
0.111 0.32758392
0.11115 0.32696711
0.1113 0.32635162
0.11145 0.3257376
0.1116 0.32512481
0.11175 0.32451349
0.1119 0.32390364
0.11205 0.32329517
0.1122 0.32268809
0.11235 0.32208229
0.1125 0.32147797
0.11265 0.320875
0.1128 0.3202734
0.11295 0.31967309
0.1131 0.31907422
0.11325 0.31847673
0.1134 0.31788057
0.11355 0.31728577
0.1137 0.31669233
0.11385 0.31610023
0.114 0.31550948
0.11415 0.31492007
0.1143 0.314332
0.11445 0.31374526
0.1146 0.31315986
0.11475 0.31257595
0.1149 0.31199321
0.11505 0.31141179
0.1152 0.31083169
0.11535 0.31025291
0.1155 0.30967561
0.11565 0.30909946
0.1158 0.30852462
0.11595 0.30795116
0.1161 0.30737893
0.11625 0.30680817
0.1164 0.30623854
0.11655 0.30567021
0.1167 0.3051034
0.11685 0.30453764
0.117 0.30397318
0.11715 0.30341016
0.1173 0.30284833
0.11745 0.30228771
0.1176 0.30172852
0.11775 0.30117053
0.1179 0.30061388
0.11805 0.30005834
0.1182 0.2995043
0.11835 0.29895129
0.1185 0.29839976
0.11865 0.29784926
0.1188 0.29730024
0.11895 0.29675225
0.1191 0.29620572
0.11925 0.29566022
0.1194 0.29511618
0.11955 0.29457315
0.1197 0.29403158
0.11985 0.29349103
0.12 0.29295192
0.12015 0.29241404
0.1203 0.29187716
0.12045 0.29134173
0.1206 0.29080751
0.12075 0.29027429
0.1209 0.2897425
0.12105 0.28921192
0.1212 0.28868249
0.12135 0.28815416
0.1215 0.28762719
0.12165 0.28710142
0.1218 0.28657678
0.12195 0.28605325
0.1221 0.28553105
0.12225 0.28501006
0.1224 0.28449024
0.12255 0.2839716
0.1227 0.28345414
0.12285 0.2829378
0.123 0.28242254
0.12315 0.2819086
0.1233 0.28139583
0.12345 0.28088422
0.1236 0.28037379
0.12375 0.2798645
0.1239 0.27935638
0.12405 0.27884941
0.1242 0.27834358
0.12435 0.27783891
0.1245 0.27733545
0.12465 0.27683307
0.1248 0.27633183
0.12495 0.27583173
0.1251 0.27533291
0.12525 0.27483508
0.1254 0.27433837
0.12555 0.27384285
0.1257 0.2733484
0.12585 0.27285507
0.126 0.27236285
0.12615 0.27187197
0.1263 0.27138199
0.12645 0.27089312
0.1266 0.27040541
0.12675 0.26991891
0.1269 0.26943336
0.12705 0.26894895
0.1272 0.26846575
0.12735 0.26798349
0.1275 0.26750239
0.12765 0.26702246
0.1278 0.26654353
0.12795 0.26606562
0.1281 0.265589
0.12825 0.26511326
0.1284 0.26463879
0.12855 0.2641652
0.1287 0.26369274
0.12885 0.26322144
0.129 0.26275111
0.12915 0.26228194
0.1293 0.26181373
0.12945 0.26134673
0.1296 0.26088074
0.12975 0.2604157
0.1299 0.25995186
0.13005 0.25948887
0.1302 0.25902713
0.13035 0.25856643
0.1305 0.25810662
0.13065 0.25764795
0.1308 0.25719021
0.13095 0.25673366
0.1311 0.25627813
0.13125 0.25582364
0.1314 0.25536997
0.13155 0.25491753
0.1317 0.2544661
0.13185 0.25401569
0.132 0.25356616
0.13215 0.25311778
0.1323 0.25267043
0.13245 0.25222405
0.1326 0.25177871
0.13275 0.25133433
0.1329 0.25089097
0.13305 0.25044848
0.1332 0.25000714
0.13335 0.24956677
0.1335 0.24912741
0.13365 0.248689
0.1338 0.24825164
0.13395 0.24781519
0.1341 0.24737977
0.13425 0.24694536
0.1344 0.24651189
0.13455 0.24607936
0.1347 0.24564782
0.13485 0.24521727
0.135 0.24478788
0.13515 0.24435924
0.1353 0.24393158
0.13545 0.24350485
0.1356 0.24307913
0.13575 0.24265434
0.1359 0.24223065
0.13605 0.2418078
0.1362 0.24138585
0.13635 0.24096483
0.1365 0.24054485
0.13665 0.24012587
0.1368 0.23970771
0.13695 0.23929045
0.1371 0.23887433
0.13725 0.23845899
0.1374 0.23804457
0.13755 0.23763115
0.1377 0.23721865
0.13785 0.2368071
0.138 0.23639637
0.13815 0.23598654
0.1383 0.2355778
0.13845 0.23516982
0.1386 0.23476288
0.13875 0.2343567
0.1389 0.23395159
0.13905 0.23354724
0.1392 0.23314396
0.13935 0.23274156
0.1395 0.23233987
0.13965 0.23193924
0.1398 0.2315394
0.13995 0.23114058
0.1401 0.23074259
0.14025 0.23034542
0.1404 0.22994926
0.14055 0.22955396
0.1407 0.2291594
0.14085 0.22876589
0.141 0.22837323
0.14115 0.2279814
0.1413 0.22759051
0.14145 0.2272003
0.1416 0.22681115
0.14175 0.22642282
0.1419 0.22603539
0.14205 0.2256488
0.1422 0.22526305
0.14235 0.22487806
0.1425 0.22449404
0.14265 0.22411086
0.1428 0.22372855
0.14295 0.22334709
0.1431 0.22296645
0.14325 0.22258665
0.1434 0.22220771
0.14355 0.22182961
0.1437 0.22145232
0.14385 0.22107594
0.144 0.22070034
0.14415 0.22032565
0.1443 0.21995172
0.14445 0.21957865
0.1446 0.21920635
0.14475 0.21883482
0.1449 0.21846425
0.14505 0.2180945
0.1452 0.21772551
0.14535 0.21735731
0.1455 0.21698992
0.14565 0.21662345
0.1458 0.21625773
0.14595 0.21589272
0.1461 0.21552861
0.14625 0.21516532
0.1464 0.2148028
0.14655 0.21444115
0.1467 0.21408019
0.14685 0.21372002
0.147 0.21336076
0.14715 0.21300217
0.1473 0.21264454
0.14745 0.21228747
0.1476 0.21193138
0.14775 0.21157593
0.1479 0.21122137
0.14805 0.21086749
0.1482 0.21051453
0.14835 0.21016218
0.1485 0.20981075
0.14865 0.20946007
0.1488 0.20911006
0.14895 0.20876087
0.1491 0.20841249
0.14925 0.20806477
0.1494 0.20771793
0.14955 0.20737187
0.1497 0.20702636
0.14985 0.20668179
0.15 0.20633792

T->bW:

-0.15 0.37912439
-0.14985 0.3789462
-0.1497 0.3787677
-0.14955 0.37858875
-0.1494 0.37840952
-0.14925 0.37822988
-0.1491 0.37805004
-0.14895 0.37786978
-0.1488 0.37768906
-0.14865 0.37750812
-0.1485 0.37732682
-0.14835 0.3771452
-0.1482 0.37696306
-0.14805 0.37678065
-0.1479 0.37659798
-0.14775 0.37641473
-0.1476 0.37623137
-0.14745 0.37604758
-0.1473 0.37586338
-0.14715 0.37567878
-0.147 0.37549382
-0.14685 0.37530865
-0.1467 0.37512293
-0.14655 0.374937
-0.1464 0.37475053
-0.14625 0.37456389
-0.1461 0.37437678
-0.14595 0.37418932
-0.1458 0.37400143
-0.14565 0.37381326
-0.1455 0.37362467
-0.14535 0.37343569
-0.1452 0.37324648
-0.14505 0.37305672
-0.1449 0.3728667
-0.14475 0.37267621
-0.1446 0.3724854
-0.14445 0.3722942
-0.1443 0.37210271
-0.14415 0.37191067
-0.144 0.37171835
-0.14385 0.37152564
-0.1437 0.37133263
-0.14355 0.37113913
-0.1434 0.37094522
-0.14325 0.37075098
-0.1431 0.37055634
-0.14295 0.3703613
-0.1428 0.37016586
-0.14265 0.36997024
-0.1425 0.36977411
-0.14235 0.36957752
-0.1422 0.36938052
-0.14205 0.36918324
-0.1419 0.36898543
-0.14175 0.36878727
-0.1416 0.36858876
-0.14145 0.36838985
-0.1413 0.36819059
-0.14115 0.36799085
-0.141 0.36779066
-0.14085 0.36759009
-0.1407 0.3673893
-0.14055 0.36718797
-0.1404 0.36698622
-0.14025 0.36678418
-0.1401 0.36658166
-0.13995 0.36637862
-0.1398 0.36617538
-0.13965 0.36597166
-0.1395 0.36576752
-0.13935 0.36556292
-0.1392 0.36535799
-0.13905 0.36515264
-0.1389 0.3649467
-0.13875 0.36474062
-0.1386 0.36453399
-0.13845 0.36432695
-0.1383 0.36411953
-0.13815 0.36391174
-0.138 0.36370334
-0.13785 0.36349475
-0.1377 0.36328555
-0.13755 0.36307603
-0.1374 0.36286608
-0.13725 0.36265569
-0.1371 0.36244487
-0.13695 0.36223367
-0.1368 0.36202197
-0.13665 0.36181001
-0.1365 0.36159744
-0.13635 0.36138447
-0.1362 0.36117113
-0.13605 0.36095729
-0.1359 0.36074316
-0.13575 0.36052844
-0.1356 0.36031325
-0.13545 0.36009782
-0.1353 0.35988186
-0.13515 0.35966542
-0.135 0.35944857
-0.13485 0.35923135
-0.1347 0.3590136
-0.13455 0.35879537
-0.1344 0.35857678
-0.13425 0.3583577
-0.1341 0.35813832
-0.13395 0.35791834
-0.1338 0.35769799
-0.13365 0.35747709
-0.1335 0.35725583
-0.13335 0.35703408
-0.1332 0.35681197
-0.13305 0.3565893
-0.1329 0.35636619
-0.13275 0.35614266
-0.1326 0.3559187
-0.13245 0.35569424
-0.1323 0.35546934
-0.13215 0.35524395
-0.132 0.35501819
-0.13185 0.3547919
-0.1317 0.35456516
-0.13155 0.35433795
-0.1314 0.35411035
-0.13125 0.3538821
-0.1311 0.3536535
-0.13095 0.35342444
-0.1308 0.35319497
-0.13065 0.35296498
-0.1305 0.35273439
-0.13035 0.35250352
-0.1302 0.35227211
-0.13005 0.35204023
-0.1299 0.35180782
-0.12975 0.351575
-0.1296 0.35134176
-0.12945 0.35110785
-0.1293 0.35087367
-0.12915 0.35063893
-0.129 0.35040366
-0.12885 0.35016796
-0.1287 0.34993172
-0.12855 0.34969506
-0.1284 0.34945785
-0.12825 0.34922022
-0.1281 0.34898204
-0.12795 0.3487435
-0.1278 0.34850429
-0.12765 0.34826476
-0.1275 0.34802457
-0.12735 0.34778406
-0.1272 0.34754294
-0.12705 0.34730125
-0.1269 0.34705927
-0.12675 0.34681666
-0.1266 0.34657356
-0.12645 0.34633001
-0.1263 0.3460859
-0.12615 0.3458413
-0.126 0.34559631
-0.12585 0.34535062
-0.1257 0.34510451
-0.12555 0.34485788
-0.1254 0.34461088
-0.12525 0.34436324
-0.1251 0.34411509
-0.12495 0.34386643
-0.1248 0.34361726
-0.12465 0.3433675
-0.1245 0.3431173
-0.12435 0.34286671
-0.1242 0.34261548
-0.12405 0.34236374
-0.1239 0.34211146
-0.12375 0.34185867
-0.1236 0.34160536
-0.12345 0.34135153
-0.1233 0.34109718
-0.12315 0.34084236
-0.123 0.34058696
-0.12285 0.34033102
-0.1227 0.34007443
-0.12255 0.33981744
-0.1224 0.33955991
-0.12225 0.33930186
-0.1221 0.33904328
-0.12195 0.33878423
-0.1218 0.33852457
-0.12165 0.33826424
-0.1215 0.33800352
-0.12135 0.33774224
-0.1212 0.33748051
-0.12105 0.33721801
-0.1209 0.33695512
-0.12075 0.33669176
-0.1206 0.33642763
-0.12045 0.33616311
-0.1203 0.3358981
-0.12015 0.33563235
-0.12 0.33536617
-0.11985 0.33509952
-0.1197 0.3348321
-0.11955 0.33456427
-0.1194 0.33429582
-0.11925 0.33402688
-0.1191 0.33375731
-0.11895 0.33348726
-0.1188 0.33321657
-0.11865 0.3329454
-0.1185 0.33267359
-0.11835 0.33240129
-0.1182 0.33212836
-0.11805 0.33185492
-0.1179 0.33158086
-0.11775 0.33130615
-0.1176 0.33103109
-0.11745 0.33075531
-0.1173 0.33047889
-0.11715 0.33020212
-0.117 0.32992463
-0.11685 0.32964649
-0.1167 0.32936784
-0.11655 0.32908876
-0.1164 0.32880889
-0.11625 0.3285285
-0.1161 0.32824753
-0.11595 0.32796591
-0.1158 0.32768393
-0.11565 0.32740121
-0.1155 0.3271179
-0.11535 0.32683394
-0.1152 0.32654946
-0.11505 0.32626438
-0.1149 0.32597872
-0.11475 0.32569247
-0.1146 0.32540562
-0.11445 0.32511817
-0.1143 0.32483006
-0.11415 0.32454141
-0.114 0.32425218
-0.11385 0.32396234
-0.1137 0.3236719
-0.11355 0.32338085
-0.1134 0.32308921
-0.11325 0.32279695
-0.1131 0.32250409
-0.11295 0.32221063
-0.1128 0.3219164
-0.11265 0.32162172
-0.1125 0.32132642
-0.11235 0.32103051
-0.1122 0.32073384
-0.11205 0.3204367
-0.1119 0.32013894
-0.11175 0.31984057
-0.1116 0.3195415
-0.11145 0.31924189
-0.1113 0.31894166
-0.11115 0.31864064
-0.111 0.31833916
-0.11085 0.31803707
-0.1107 0.31773425
-0.11055 0.31743089
-0.1104 0.31712674
-0.11025 0.31682212
-0.1101 0.31651679
-0.10995 0.31621091
-0.1098 0.31590424
-0.10965 0.31559709
-0.1095 0.31528921
-0.10935 0.31498078
-0.1092 0.31467157
-0.10905 0.31436194
-0.1089 0.31405143
-0.10875 0.31374045
-0.1086 0.31342873
-0.10845 0.31311629
-0.1083 0.31280344
-0.10815 0.31248971
-0.108 0.31217532
-0.10785 0.31186037
-0.1077 0.31154485
-0.10755 0.31122859
-0.1074 0.3109116
-0.10725 0.31059402
-0.1071 0.31027589
-0.10695 0.309957
-0.1068 0.30963738
-0.10665 0.30931718
-0.1065 0.30899623
-0.10635 0.30867471
-0.1062 0.30835261
-0.10605 0.30802975
-0.1059 0.30770623
-0.10575 0.30738196
-0.1056 0.30705711
-0.10545 0.30673157
-0.1053 0.3064053
-0.10515 0.30607841
-0.105 0.30575087
-0.10485 0.30542257
-0.1047 0.30509367
-0.10455 0.3047641
-0.1044 0.30443377
-0.10425 0.30410283
-0.1041 0.30377104
-0.10395 0.30343874
-0.1038 0.30310568
-0.10365 0.30277201
-0.1035 0.30243767
-0.10335 0.30210263
-0.1032 0.30176672
-0.10305 0.30143023
-0.1029 0.30109312
-0.10275 0.30075532
-0.1026 0.30041665
-0.10245 0.30007746
-0.1023 0.29973759
-0.10215 0.29939683
-0.102 0.29905555
-0.10185 0.2987135
-0.1017 0.29837064
-0.10155 0.29802726
-0.1014 0.297683
-0.10125 0.29733822
-0.1011 0.29699273
-0.10095 0.29664635
-0.1008 0.29629945
-0.10065 0.29595166
-0.1005 0.29560334
-0.10035 0.29525413
-0.1002 0.2949042
-0.10005 0.29455382
-0.0999 0.29420247
-0.09975 0.29385059
-0.0996 0.2934978
-0.09945 0.29314448
-0.0993 0.29279026
-0.09915 0.29243531
-0.099 0.29207984
-0.09885 0.29172345
-0.0987 0.29136642
-0.09855 0.29100858
-0.0984 0.29065021
-0.09825 0.29029092
-0.0981 0.28993091
-0.09795 0.28957024
-0.0978 0.28920895
-0.09765 0.28884675
-0.0975 0.28848381
-0.09735 0.28812022
-0.0972 0.2877558
-0.09705 0.28739066
-0.0969 0.28702487
-0.09675 0.28665824
-0.0966 0.28629089
-0.09645 0.28592286
-0.0963 0.28555423
-0.09615 0.28518466
-0.096 0.28481441
-0.09585 0.28444314
-0.0957 0.28407133
-0.09555 0.28369886
-0.0954 0.28332555
-0.09525 0.28295157
-0.0951 0.28257677
-0.09495 0.2822013
-0.0948 0.28182497
-0.09465 0.28144796
-0.0945 0.28107013
-0.09435 0.2806916
-0.0942 0.28031225
-0.09405 0.27993219
-0.0939 0.27955131
-0.09375 0.27916977
-0.0936 0.27878736
-0.09345 0.27840426
-0.0933 0.27802033
-0.09315 0.27763573
-0.093 0.27725027
-0.09285 0.2768641
-0.0927 0.27647718
-0.09255 0.27608943
-0.0924 0.27570097
-0.09225 0.27531173
-0.0921 0.27492165
-0.09195 0.27453089
-0.0918 0.27413934
-0.09165 0.27374693
-0.0915 0.27335384
-0.09135 0.27295996
-0.0912 0.27256525
-0.09105 0.27216981
-0.0909 0.27177361
-0.09075 0.27137662
-0.0906 0.27097877
-0.09045 0.27058022
-0.0903 0.27018089
-0.09015 0.26978078
-0.09 0.26937988
-0.08985 0.26897813
-0.0897 0.26857566
-0.08955 0.26817241
-0.0894 0.26776836
-0.08925 0.26736354
-0.0891 0.26695792
-0.08895 0.26655144
-0.0888 0.26614426
-0.08865 0.26573627
-0.0885 0.26532748
-0.08835 0.26491793
-0.0882 0.26450755
-0.08805 0.26409642
-0.0879 0.26368446
-0.08775 0.26327172
-0.0876 0.26285817
-0.08745 0.26244384
-0.0873 0.2620287
-0.08715 0.26161279
-0.087 0.26119607
-0.08685 0.26077853
-0.0867 0.26036019
-0.08655 0.25994108
-0.0864 0.25952117
-0.08625 0.25910044
-0.0861 0.25867892
-0.08595 0.25825659
-0.0858 0.25783347
-0.08565 0.25740952
-0.0855 0.2569848
-0.08535 0.25655933
-0.0852 0.25613298
-0.08505 0.25570583
-0.0849 0.25527789
-0.08475 0.25484914
-0.0846 0.25441956
-0.08445 0.25398928
-0.0843 0.25355809
-0.08415 0.25312611
-0.084 0.25269332
-0.08385 0.2522597
-0.0837 0.25182539
-0.08355 0.25139015
-0.0834 0.25095413
-0.08325 0.25051728
-0.0831 0.25007972
-0.08295 0.24964126
-0.0828 0.24920199
-0.08265 0.24876192
-0.0825 0.24832111
-0.08235 0.24787941
-0.0822 0.24743689
-0.08205 0.24699364
-0.0819 0.24654951
-0.08175 0.24610455
-0.0816 0.2456589
-0.08145 0.24521233
-0.0813 0.24476494
-0.08115 0.24431681
-0.081 0.24386781
-0.08085 0.24341806
-0.0807 0.24296742
-0.08055 0.24251608
-0.0804 0.24206379
-0.08025 0.24161073
-0.0801 0.24115694
-0.07995 0.24070222
-0.0798 0.24024679
-0.07965 0.23979046
-0.0795 0.23933341
-0.07935 0.23887547
-0.0792 0.2384168
-0.07905 0.23795721
-0.0789 0.2374969
-0.07875 0.23703573
-0.0786 0.23657378
-0.07845 0.23611097
-0.0783 0.23564742
-0.07815 0.23518305
-0.078 0.23471781
-0.07785 0.23425182
-0.0777 0.23378496
-0.07755 0.23331733
-0.0774 0.23284893
-0.07725 0.23237961
-0.0771 0.2319096
-0.07695 0.23143867
-0.0768 0.23096702
-0.07665 0.23049457
-0.0765 0.23002121
-0.07635 0.22954715
-0.0762 0.22907227
-0.07605 0.22859658
-0.0759 0.22812001
-0.07575 0.22764272
-0.0756 0.22716463
-0.07545 0.22668564
-0.0753 0.22620596
-0.07515 0.22572544
-0.075 0.22524414
-0.07485 0.22476195
-0.0747 0.22427903
-0.07455 0.22379533
-0.0744 0.22331081
-0.07425 0.22282549
-0.0741 0.22233931
-0.07395 0.22185242
-0.0738 0.22136473
-0.07365 0.22087622
-0.0735 0.22038697
-0.07335 0.21989688
-0.0732 0.21940593
-0.07305 0.21891428
-0.0729 0.21842183
-0.07275 0.21792858
-0.0726 0.21743454
-0.07245 0.21693975
-0.0723 0.21644415
-0.07215 0.21594778
-0.072 0.21545058
-0.07185 0.21495265
-0.0717 0.21445382
-0.07155 0.21395434
-0.0714 0.21345404
-0.07125 0.21295299
-0.0711 0.21245112
-0.07095 0.21194851
-0.0708 0.21144512
-0.07065 0.21094098
-0.0705 0.21043604
-0.07035 0.20993033
-0.0702 0.20942385
-0.07005 0.20891662
-0.0699 0.20840861
-0.06975 0.20789987
-0.0696 0.20739042
-0.06945 0.20688014
-0.0693 0.20636908
-0.06915 0.20585729
-0.069 0.20534472
-0.06885 0.20483144
-0.0687 0.20431738
-0.06855 0.20380258
-0.0684 0.20328703
-0.06825 0.2027707
-0.0681 0.20225376
-0.06795 0.20173596
-0.0678 0.20121743
-0.06765 0.20069818
-0.0675 0.20017818
-0.06735 0.19965746
-0.0672 0.19913606
-0.06705 0.19861386
-0.0669 0.19809096
-0.06675 0.19756732
-0.0666 0.19704292
-0.06645 0.19651793
-0.0663 0.19599213
-0.06615 0.1954656
-0.066 0.19493836
-0.06585 0.19441048
-0.0657 0.19388184
-0.06555 0.19335249
-0.0654 0.1928224
-0.06525 0.1922917
-0.0651 0.19176026
-0.06495 0.1912281
-0.0648 0.19069532
-0.06465 0.19016175
-0.0645 0.18962754
-0.06435 0.1890926
-0.0642 0.18855707
-0.06405 0.18802079
-0.0639 0.18748391
-0.06375 0.18694629
-0.0636 0.186408
-0.06345 0.1858691
-0.0633 0.18532945
-0.06315 0.18478915
-0.063 0.18424828
-0.06285 0.18370667
-0.0627 0.18316447
-0.06255 0.18262158
-0.0624 0.18207801
-0.06225 0.18153388
-0.0621 0.18098905
-0.06195 0.18044366
-0.0618 0.17989754
-0.06165 0.1793509
-0.0615 0.17880353
-0.06135 0.17825562
-0.0612 0.17770702
-0.06105 0.17715789
-0.0609 0.17660805
-0.06075 0.17605771
-0.0606 0.17550666
-0.06045 0.1749551
-0.0603 0.17440287
-0.06015 0.17385014
-0.06 0.17329673
-0.05985 0.1727428
-0.0597 0.17218822
-0.05955 0.17163318
-0.0594 0.17107743
-0.05925 0.17052122
-0.0591 0.16996446
-0.05895 0.16940704
-0.0588 0.16884917
-0.05865 0.16829066
-0.0585 0.16773167
-0.05835 0.16717216
-0.0582 0.166612
-0.05805 0.16605142
-0.0579 0.16549022
-0.05775 0.16492857
-0.0576 0.1643664
-0.05745 0.16380366
-0.0573 0.16324048
-0.05715 0.16267677
-0.057 0.16211254
-0.05685 0.16154785
-0.0567 0.16098269
-0.05655 0.16041695
-0.0564 0.1598508
-0.05625 0.15928421
-0.0561 0.15871705
-0.05595 0.1581495
-0.0558 0.15758149
-0.05565 0.15701305
-0.0555 0.15644409
-0.05535 0.15587476
-0.0552 0.15530497
-0.05505 0.15473476
-0.0549 0.15416405
-0.05475 0.15359299
-0.0546 0.15302154
-0.05445 0.15244964
-0.0543 0.1518773
-0.05415 0.15130462
-0.054 0.15073155
-0.05385 0.1501581
-0.0537 0.14958428
-0.05355 0.14900998
-0.0534 0.14843543
-0.05325 0.14786048
-0.0531 0.14728519
-0.05295 0.14670956
-0.0528 0.14613359
-0.05265 0.14555726
-0.0525 0.14498056
-0.05235 0.14440358
-0.0522 0.14382631
-0.05205 0.14324871
-0.0519 0.14267083
-0.05175 0.14209261
-0.0516 0.14151415
-0.05145 0.14093538
-0.0513 0.14035627
-0.05115 0.13977696
-0.051 0.1391974
-0.05085 0.1386176
-0.0507 0.1380375
-0.05055 0.13745717
-0.0504 0.13687662
-0.05025 0.13629586
-0.0501 0.13571487
-0.04995 0.13513368
-0.0498 0.13455226
-0.04965 0.13397068
-0.0495 0.13338888
-0.04935 0.13280691
-0.0492 0.13222477
-0.04905 0.13164243
-0.0489 0.13105998
-0.04875 0.13047734
-0.0486 0.12989457
-0.04845 0.12931167
-0.0483 0.12872865
-0.04815 0.12814552
-0.048 0.12756225
-0.04785 0.12697891
-0.0477 0.12639546
-0.04755 0.12581192
-0.0474 0.12522832
-0.04725 0.1246446
-0.0471 0.12406088
-0.04695 0.12347706
-0.0468 0.12289321
-0.04665 0.12230939
-0.0465 0.12172551
-0.04635 0.1211416
-0.0462 0.1205577
-0.04605 0.11997376
-0.0459 0.11938984
-0.04575 0.11880594
-0.0456 0.11822207
-0.04545 0.11763825
-0.0453 0.11705444
-0.04515 0.11647079
-0.045 0.11588712
-0.04485 0.11530352
-0.0447 0.11472002
-0.04455 0.11413661
-0.0444 0.11355327
-0.04425 0.11297009
-0.0441 0.11238705
-0.04395 0.1118041
-0.0438 0.11122129
-0.04365 0.11063864
-0.0435 0.11005612
-0.04335 0.10947388
-0.0432 0.10889171
-0.04305 0.10830975
-0.0429 0.107728
-0.04275 0.10714647
-0.0426 0.10656522
-0.04245 0.1059841
-0.0423 0.10540324
-0.04215 0.10482263
-0.042 0.10424236
-0.04185 0.1036623
-0.0417 0.10308254
-0.04155 0.10250303
-0.0414 0.10192395
-0.04125 0.10134508
-0.0411 0.10076654
-0.04095 0.10018835
-0.0408 0.099610527
-0.04065 0.099033063
-0.0405 0.098455928
-0.04035 0.097879184
-0.0402 0.097302893
-0.04005 0.096726962
-0.0399 0.096151454
-0.03975 0.095576385
-0.0396 0.09500171
-0.03945 0.094427542
-0.0393 0.093853845
-0.03915 0.093280527
-0.039 0.092707752
-0.03885 0.092135533
-0.0387 0.091563728
-0.03855 0.090992451
-0.0384 0.090421764
-0.03825 0.089851578
-0.0381 0.089281956
-0.03795 0.088712908
-0.0378 0.088144449
-0.03765 0.087576539
-0.0375 0.08700929
-0.03735 0.086442617
-0.0372 0.085876627
-0.03705 0.085311187
-0.0369 0.084746408
-0.03675 0.084182402
-0.0366 0.083618982
-0.03645 0.083056309
-0.0363 0.082494247
-0.03615 0.081932961
-0.036 0.081372406
-0.03585 0.080812606
-0.0357 0.080253562
-0.03555 0.079695247
-0.0354 0.079137712
-0.03525 0.078580985
-0.0351 0.078025019
-0.03495 0.077469977
-0.0348 0.076915677
-0.03465 0.076362274
-0.0345 0.07580964
-0.03435 0.075257982
-0.0342 0.074707119
-0.03405 0.074157259
-0.0339 0.073608221
-0.03375 0.073060158
-0.0336 0.072512999
-0.03345 0.071966787
-0.0333 0.07142156
-0.03315 0.070877306
-0.033 0.070334011
-0.03285 0.069791771
-0.0327 0.069250517
-0.03255 0.06871029
-0.0324 0.068171131
-0.03225 0.067633027
-0.0321 0.067095965
-0.03195 0.066560038
-0.0318 0.066025183
-0.03165 0.06549149
-0.0315 0.064958842
-0.03135 0.064427438
-0.0312 0.063897108
-0.03105 0.063367995
-0.0309 0.062840039
-0.03075 0.062313273
-0.0306 0.061787785
-0.03045 0.06126344
-0.0303 0.060740384
-0.03015 0.060218555
-0.03 0.059698054
-0.02985 0.059178777
-0.0297 0.058660844
-0.02955 0.058144215
-0.0294 0.057628883
-0.02925 0.057114932
-0.0291 0.056602295
-0.02895 0.056091066
-0.0288 0.055581227
-0.02865 0.055072745
-0.0285 0.054565716
-0.02835 0.054060086
-0.0282 0.05355593
-0.02805 0.05305323
-0.0279 0.052551974
-0.02775 0.052052236
-0.0276 0.051553966
-0.02745 0.051057242
-0.0273 0.050562052
-0.02715 0.050068382
-0.027 0.049576301
-0.02685 0.049085794
-0.0267 0.048596844
-0.02655 0.048109533
-0.0264 0.047623839
-0.02625 0.047139755
-0.0261 0.046657347
-0.02595 0.046176571
-0.0258 0.045697502
-0.02565 0.045220129
-0.0255 0.044744441
-0.02535 0.044270502
-0.0252 0.043798299
-0.02505 0.043327819
-0.0249 0.042859138
-0.02475 0.042392237
-0.0246 0.041927137
-0.02445 0.041463816
-0.0243 0.041002357
-0.02415 0.040542731
-0.024 0.040084941
-0.02385 0.039629052
-0.0237 0.03917504
-0.02355 0.038722909
-0.0234 0.038272722
-0.02325 0.037824457
-0.0231 0.037378148
-0.02295 0.036933767
-0.0228 0.036491388
-0.02265 0.036050997
-0.0225 0.035612591
-0.02235 0.035176226
-0.0222 0.034741891
-0.02205 0.034309609
-0.0219 0.033879367
-0.02175 0.033451222
-0.0216 0.033025173
-0.02145 0.032601208
-0.0213 0.032179383
-0.02115 0.031759699
-0.021 0.031342163
-0.02085 0.030926776
-0.0207 0.030513588
-0.02055 0.030102591
-0.0204 0.029693806
-0.02025 0.029287224
-0.0201 0.028882896
-0.01995 0.028480824
-0.0198 0.028081016
-0.01965 0.027683492
-0.0195 0.027288237
-0.01935 0.026895318
-0.0192 0.026504715
-0.01905 0.026116452
-0.0189 0.025730522
-0.01875 0.025346979
-0.0186 0.024965812
-0.01845 0.024587037
-0.0183 0.024210673
-0.01815 0.023836712
-0.018 0.0234652
-0.01785 0.023096142
-0.0177 0.022729543
-0.01755 0.022365425
-0.0174 0.02200378
-0.01725 0.021644652
-0.0171 0.021288045
-0.01695 0.020933959
-0.0168 0.020582429
-0.01665 0.020233441
-0.0165 0.019887034
-0.01635 0.01954321
-0.0162 0.019201987
-0.01605 0.018863373
-0.0159 0.018527367
-0.01575 0.018194015
-0.0156 0.017863311
-0.01545 0.017535273
-0.0153 0.017209908
-0.01515 0.01688723
-0.015 0.016567246
-0.01485 0.016249984
-0.0147 0.015935446
-0.01455 0.015623651
-0.0144 0.015314605
-0.01425 0.015008327
-0.0141 0.014704806
-0.01395 0.014404094
-0.0138 0.014106173
-0.01365 0.013811069
-0.0135 0.013518786
-0.01335 0.013229345
-0.0132 0.012942739
-0.01305 0.012659001
-0.0129 0.012378138
-0.01275 0.012100155
-0.0126 0.011825071
-0.01245 0.011552884
-0.0123 0.011283625
-0.01215 0.011017279
-0.012 0.010753883
-0.01185 0.010493436
-0.0117 0.010235955
-0.01155 0.0099814436
-0.0114 0.0097299133
-0.01125 0.0094813811
-0.0111 0.0092358447
-0.01095 0.0089933274
-0.0108 0.0087538397
-0.01065 0.0085173853
-0.0105 0.0082839811
-0.01035 0.0080536305
-0.0102 0.0078263433
-0.01005 0.0076021363
-0.0099 0.0073810076
-0.00975 0.0071629768
-0.0096 0.0069480553
-0.00945 0.006736243
-0.0093 0.0065275575
-0.00915 0.0063220045
-0.009 0.0061195939
-0.00885 0.0059203348
-0.0087 0.005724236
-0.00855 0.005531302
-0.0084 0.0053415497
-0.00825 0.0051549833
-0.0081 0.0049716118
-0.00795 0.004791443
-0.0078 0.0046144864
-0.00765 0.0044407481
-0.0075 0.0042702383
-0.00735 0.0041029633
-0.0072 0.0039389283
-0.00705 0.0037781479
-0.0069 0.0036206246
-0.00675 0.003466368
-0.0066 0.0033153839
-0.00645 0.0031676802
-0.0063 0.0030232633
-0.00615 0.0028821408
-0.006 0.0027443195
-0.00585 0.0026098053
-0.0057 0.0024786038
-0.00555 0.0023507241
-0.0054 0.0022261715
-0.00525 0.0021049522
-0.0051 0.0019870714
-0.00495 0.0018725357
-0.0048 0.0017613502
-0.00465 0.0016535213
-0.0045 0.0015490544
-0.00435 0.0014479542
-0.0042 0.0013502266
-0.00405 0.0012558759
-0.0039 0.0011649082
-0.00375 0.001077328
-0.0036 0.00099313929
-0.00345 0.00091234741
-0.0033 0.00083495676
-0.00315 0.00076097092
-0.003 0.00069039487
-0.00285 0.00062323194
-0.0027 0.00055948642
-0.00255 0.00049916183
-0.0024 0.00044226154
-0.00225 0.00038878971
-0.0021 0.00033874919
-0.00195 0.0002921433
-0.0018 0.00024897499
-0.00165 0.00020924723
-0.0015 0.00017296264
-0.00135 0.0001401239
-0.0012 0.00011073355
-0.00105 8.4793857e-05
-0.0009 6.2306983e-05
-0.00075 4.3275015e-05
-0.0006 2.7699815e-05
-0.00045 1.5583187e-05
-0.0003 6.9267213e-06
-0.00015 1.7318833e-06
0 0
0.00015 1.7322532e-06
0.0003 6.9296806e-06
0.00045 1.5593174e-05
0.0006 2.7723488e-05
0.00075 4.3321218e-05
0.0009 6.2386823e-05
0.00105 8.4920639e-05
0.0012 0.00011092272
0.00135 0.00014039323
0.0015 0.00017333207
0.00165 0.00020973889
0.0018 0.00024961323
0.00195 0.00029295466
0.0021 0.00033976242
0.00225 0.00039003572
0.0024 0.00044377344
0.00255 0.00050097459
0.0027 0.00056163781
0.00285 0.00062576118
0.003 0.00069334416
0.00315 0.00076438422
0.0033 0.00083888021
0.00345 0.00091682929
0.0036 0.00099823001
0.00375 0.0010830801
0.0039 0.0011713764
0.00405 0.001263117
0.0042 0.0013582986
0.00435 0.0014569189
0.0045 0.0015589739
0.00465 0.0016644618
0.0048 0.001773379
0.00495 0.0018857221
0.0051 0.0020014868
0.00525 0.0021206702
0.0054 0.0022432675
0.00555 0.0023692757
0.0057 0.0024986904
0.00585 0.0026315068
0.006 0.0027677211
0.00615 0.0029073261
0.0063 0.0030503217
0.00645 0.0031967011
0.0066 0.0033464587
0.00675 0.0034995902
0.0069 0.0036560894
0.00705 0.0038159526
0.0072 0.003979172
0.00735 0.0041457441
0.0075 0.0043156618
0.00765 0.0044889159
0.0078 0.0046655081
0.00795 0.0048454269
0.0081 0.0050286682
0.00825 0.0052152242
0.0084 0.0054050889
0.00855 0.005598255
0.0087 0.0057947164
0.00885 0.0059944653
0.009 0.006197491
0.00915 0.0064037949
0.0093 0.0066133654
0.00945 0.0068261943
0.0096 0.0070422775
0.00975 0.0072615991
0.0099 0.0074841607
0.01005 0.0077099476
0.0102 0.0079389462
0.01035 0.0081711659
0.0105 0.0084065862
0.01065 0.0086451988
0.0108 0.0088870017
0.01095 0.0091319796
0.0111 0.0093801303
0.01125 0.0096314383
0.0114 0.0098858876
0.01155 0.010143489
0.0117 0.010404221
0.01185 0.010668073
0.012 0.010935042
0.01215 0.011205113
0.0123 0.011478282
0.01245 0.011754518
0.0126 0.012033847
0.01275 0.01231623
0.0129 0.012601673
0.01305 0.012890156
0.0132 0.013181678
0.01335 0.013476219
0.0135 0.013773762
0.01365 0.014074319
0.0138 0.014377865
0.01395 0.014684395
0.0141 0.014993885
0.01425 0.015306344
0.0144 0.015621731
0.01455 0.015940067
0.0147 0.016261325
0.01485 0.016585501
0.015 0.016912575
0.01515 0.017242536
0.0153 0.017575367
0.01545 0.017911074
0.0156 0.018249632
0.01575 0.018591037
0.0159 0.01893527
0.01605 0.019282324
0.0162 0.019632168
0.01635 0.019984817
0.0165 0.02034025
0.01665 0.02069845
0.0168 0.021059403
0.01695 0.021423082
0.0171 0.021789517
0.01725 0.02215866
0.0174 0.022530512
0.01755 0.022905054
0.0177 0.023282256
0.01785 0.023662143
0.018 0.024044681
0.01815 0.024429862
0.0183 0.024817666
0.01845 0.025208064
0.0186 0.025601081
0.01875 0.025996682
0.0189 0.026394852
0.01905 0.026795585
0.0192 0.027198842
0.01935 0.027604651
0.0195 0.028012969
0.01965 0.028423801
0.0198 0.028837094
0.01995 0.029252885
0.0201 0.029671135
0.02025 0.030091836
0.0204 0.030514947
0.02055 0.030940495
0.0207 0.031368451
0.02085 0.031798795
0.021 0.032231491
0.02115 0.032666573
0.0213 0.033104
0.02145 0.033543764
0.0216 0.033985821
0.02175 0.034430201
0.0219 0.034876873
0.02205 0.035325817
0.0222 0.035776995
0.02235 0.036230445
0.0225 0.036686121
0.02265 0.037144011
0.0228 0.03760408
0.02295 0.038066357
0.0231 0.038530808
0.02325 0.03899738
0.0234 0.039466128
0.02355 0.039936993
0.0237 0.040409972
0.02385 0.040885024
0.024 0.041362174
0.02415 0.041841393
0.0243 0.042322639
0.02445 0.042805938
0.0246 0.043291267
0.02475 0.043778563
0.0249 0.044267881
0.02505 0.044759171
0.0252 0.045252395
0.02535 0.045747588
0.0255 0.046244707
0.02565 0.046743707
0.0258 0.047244639
0.02595 0.047747456
0.0261 0.048252108
0.02625 0.04875864
0.0264 0.049267005
0.02655 0.049777164
0.0267 0.050289158
0.02685 0.050802946
0.027 0.051318473
0.02715 0.051835791
0.0273 0.05235485
0.02745 0.052875609
0.0276 0.053398117
0.02775 0.053922288
0.0279 0.054448173
0.02805 0.054975723
0.0282 0.055504893
0.02835 0.056035733
0.0285 0.056568156
0.02865 0.057102224
0.0288 0.057637886
0.02895 0.058175079
0.0291 0.058713872
0.02925 0.059254175
0.0294 0.059796037
0.02955 0.060339416
0.0297 0.060884259
0.02985 0.061430616
0.03 0.061978411
0.03015 0.062527673
0.0303 0.063078354
0.03045 0.063630505
0.0306 0.064184073
0.03075 0.064738945
0.0309 0.065295301
0.03105 0.065852929
0.0312 0.066411954
0.03135 0.066972279
0.0315 0.067533913
0.03165 0.068096873
0.0318 0.068661113
0.03195 0.069226634
0.0321 0.069793379
0.03225 0.070361416
0.0324 0.070930646
0.03255 0.071501084
0.0327 0.07207274
0.03285 0.072645574
0.033 0.073219541
0.03315 0.073794713
0.0333 0.074370987
0.03345 0.074948382
0.0336 0.075526905
0.03375 0.07610652
0.0339 0.076687178
0.03405 0.077268954
0.0342 0.077851688
0.03435 0.078435522
0.0345 0.079020376
0.03465 0.079606254
0.0348 0.080193125
0.03495 0.080780936
0.0351 0.081369711
0.03525 0.081959452
0.0354 0.08255013
0.03555 0.083141743
0.0357 0.083734217
0.03585 0.084327642
0.036 0.08492185
0.03615 0.085517036
0.0363 0.086112976
0.03645 0.086709867
0.0366 0.087307483
0.03675 0.087905918
0.0369 0.088505154
0.03705 0.089105181
0.0372 0.089706038
0.03735 0.090307551
0.0375 0.090909813
0.03765 0.091512863
0.0378 0.092116582
0.03795 0.092720957
0.0381 0.093326133
0.03825 0.093931884
0.0384 0.094538358
0.03855 0.095145433
0.0387 0.095753149
0.03885 0.09636155
0.039 0.096970458
0.03915 0.097579968
0.0393 0.098190177
0.03945 0.098800854
0.0396 0.099412043
0.03975 0.10002389
0.0399 0.10063622
0.04005 0.10124902
0.0402 0.10186234
0.04035 0.10247621
0.0405 0.10309051
0.04065 0.10370529
0.0408 0.10432054
0.04095 0.10493623
0.0411 0.10555231
0.04125 0.10616881
0.0414 0.10678579
0.04155 0.10740305
0.0417 0.10802076
0.04185 0.10863879
0.042 0.10925725
0.04215 0.109876
0.0423 0.11049509
0.04245 0.11111452
0.0426 0.11173432
0.04275 0.11235431
0.0429 0.1129746
0.04305 0.11359517
0.0432 0.11421601
0.04335 0.11483718
0.0435 0.11545849
0.04365 0.11608007
0.0438 0.11670184
0.04395 0.11732382
0.0441 0.11794607
0.04425 0.11856844
0.0444 0.11919095
0.04455 0.11981368
0.0447 0.12043651
0.04485 0.1210595
0.045 0.12168269
0.04515 0.12230594
0.0453 0.12292927
0.04545 0.12355274
0.0456 0.12417626
0.04575 0.12479987
0.0459 0.12542355
0.04605 0.1260473
0.0462 0.1266711
0.04635 0.12729496
0.0465 0.12791879
0.04665 0.12854269
0.0468 0.12916651
0.04695 0.12979038
0.0471 0.13041425
0.04725 0.13103804
0.0474 0.13166187
0.04755 0.1322856
0.0477 0.1329093
0.04785 0.13353294
0.048 0.13415647
0.04815 0.13477997
0.0483 0.13540334
0.04845 0.13602663
0.0486 0.1366498
0.04875 0.13727287
0.0489 0.13789582
0.04905 0.13851859
0.0492 0.13914127
0.04935 0.13976376
0.0495 0.14038608
0.04965 0.14100825
0.0498 0.1416302
0.04995 0.142252
0.0501 0.14287358
0.05025 0.14349496
0.0504 0.14411612
0.05055 0.14473707
0.0507 0.1453578
0.05085 0.14597829
0.051 0.1465985
0.05115 0.14721846
0.0513 0.14783816
0.05145 0.14845759
0.0516 0.14907674
0.05175 0.14969551
0.0519 0.15031409
0.05205 0.15093234
0.0522 0.15155029
0.05235 0.15216791
0.0525 0.15278522
0.05265 0.15340217
0.0528 0.15401881
0.05295 0.15463499
0.0531 0.15525089
0.05325 0.15586644
0.0534 0.15648163
0.05355 0.15709641
0.0537 0.15771084
0.05385 0.15832476
0.054 0.15893837
0.05415 0.15955158
0.0543 0.16016438
0.05445 0.16077674
0.0546 0.16138863
0.05475 0.16200012
0.0549 0.16261118
0.05505 0.1632218
0.0552 0.16383189
0.05535 0.16444161
0.0555 0.16505083
0.05565 0.16565958
0.0558 0.16626777
0.05595 0.16687558
0.0561 0.16748289
0.05625 0.16808962
0.0564 0.1686959
0.05655 0.16930172
0.0567 0.16990699
0.05685 0.17051165
0.057 0.17111588
0.05715 0.17171954
0.0573 0.17232263
0.05745 0.17292522
0.0576 0.17352726
0.05775 0.17412867
0.0579 0.1747296
0.05805 0.17532989
0.0582 0.17592966
0.05835 0.17652889
0.0585 0.17712742
0.05865 0.17772546
0.0588 0.17832282
0.05895 0.17891963
0.0591 0.17951589
0.05925 0.18011141
0.0594 0.18070641
0.05955 0.18130075
0.0597 0.18189449
0.05985 0.18248755
0.06 0.18308007
0.06015 0.18367192
0.0603 0.18426304
0.06045 0.1848536
0.0606 0.18544344
0.06075 0.18603271
0.0609 0.18662121
0.06105 0.18720916
0.0612 0.18779632
0.06135 0.1883829
0.0615 0.18896872
0.06165 0.18955395
0.0618 0.19013838
0.06195 0.19072215
0.0621 0.19130529
0.06225 0.19188764
0.0624 0.19246938
0.06255 0.19305033
0.0627 0.19363063
0.06285 0.19421017
0.063 0.19478896
0.06315 0.19536712
0.0633 0.19594446
0.06345 0.19652117
0.0636 0.19709707
0.06375 0.19767219
0.0639 0.19824667
0.06405 0.19882032
0.0642 0.19939324
0.06435 0.19996548
0.0645 0.2005369
0.06465 0.20110752
0.0648 0.20167751
0.06495 0.20224662
0.0651 0.20281497
0.06525 0.2033826
0.0654 0.20394942
0.06555 0.20451546
0.0657 0.20508069
0.06585 0.20564523
0.066 0.20620891
0.06615 0.20677179
0.0663 0.20733388
0.06645 0.20789526
0.0666 0.20845575
0.06675 0.20901547
0.0669 0.20957437
0.06705 0.21013242
0.0672 0.2106898
0.06735 0.21124629
0.0675 0.21180194
0.06765 0.21235677
0.0678 0.21291079
0.06795 0.21346399
0.0681 0.21401648
0.06825 0.21456801
0.0684 0.21511876
0.06855 0.21566864
0.0687 0.21621771
0.06885 0.21676593
0.069 0.2173133
0.06915 0.21785988
0.0693 0.21840567
0.06945 0.21895057
0.0696 0.21949458
0.06975 0.22003777
0.0699 0.22058008
0.07005 0.22112157
0.0702 0.22166218
0.07035 0.22220198
0.0705 0.2227409
0.07065 0.22327897
0.0708 0.22381614
0.07095 0.22435249
0.0711 0.22488796
0.07125 0.2254226
0.0714 0.22595634
0.07155 0.22648922
0.0717 0.22702121
0.07185 0.22755236
0.072 0.22808262
0.07215 0.22861204
0.0723 0.22914046
0.07245 0.22966811
0.0726 0.23019485
0.07275 0.23072075
0.0729 0.23124578
0.07305 0.2317699
0.0732 0.23229314
0.07335 0.2328155
0.0735 0.2333369
0.07365 0.23385746
0.0738 0.23437718
0.07395 0.23489599
0.0741 0.23541391
0.07425 0.23593095
0.0744 0.236447
0.07455 0.23696228
0.0747 0.23747662
0.07485 0.23799011
0.075 0.23850268
0.07515 0.23901426
0.0753 0.23952505
0.07545 0.24003491
0.0756 0.24054392
0.07575 0.2410519
0.0759 0.24155908
0.07605 0.24206536
0.0762 0.24257067
0.07635 0.24307516
0.0765 0.24357874
0.07665 0.24408134
0.0768 0.24458312
0.07695 0.24508399
0.0771 0.24558388
0.07725 0.24608292
0.0774 0.2465811
0.07755 0.24707826
0.0777 0.24757463
0.07785 0.24806998
0.078 0.24856452
0.07815 0.24905813
0.0783 0.24955077
0.07845 0.25004258
0.0786 0.25053339
0.07875 0.25102342
0.0789 0.25151239
0.07905 0.25200059
0.0792 0.25248778
0.07935 0.25297414
0.0795 0.25345949
0.07965 0.25394405
0.0798 0.2544276
0.07995 0.25491034
0.0801 0.25539208
0.08025 0.25587297
0.0804 0.25635288
0.08055 0.25683199
0.0807 0.25731006
0.08085 0.25778734
0.081 0.25826363
0.08115 0.25873898
0.0813 0.25921354
0.08145 0.25968709
0.0816 0.26015972
0.08175 0.26063152
0.0819 0.26110236
0.08205 0.26157235
0.0822 0.26204137
0.08235 0.26250947
0.0825 0.26297664
0.08265 0.26344302
0.0828 0.26390838
0.08295 0.26437286
0.0831 0.26483651
0.08325 0.26529916
0.0834 0.2657609
0.08355 0.26622175
0.0837 0.26668179
0.08385 0.2671408
0.084 0.26759895
0.08415 0.26805618
0.0843 0.26851249
0.08445 0.26896801
0.0846 0.26942251
0.08475 0.26987613
0.0849 0.27032882
0.08505 0.27078064
0.0852 0.27123155
0.08535 0.27168165
0.0855 0.27213077
0.08565 0.27257897
0.0858 0.27302629
0.08595 0.2734727
0.0861 0.27391823
0.08625 0.27436285
0.0864 0.27480658
0.08655 0.2752494
0.0867 0.27569132
0.08685 0.27613238
0.087 0.27657254
0.08715 0.2770118
0.0873 0.27745015
0.08745 0.27788762
0.0876 0.27832421
0.08775 0.27875992
0.0879 0.27919472
0.08805 0.27962865
0.0882 0.28006165
0.08835 0.28049381
0.0885 0.28092506
0.08865 0.28135545
0.0888 0.28178494
0.08895 0.28221354
0.0891 0.28264125
0.08925 0.28306802
0.0894 0.28349397
0.08955 0.28391907
0.0897 0.28434327
0.08985 0.2847666
0.09 0.28518904
0.09015 0.28561052
0.0903 0.28603122
0.09045 0.28645105
0.0906 0.28687
0.09075 0.28728809
0.0909 0.28770521
0.09105 0.28812153
0.0912 0.28853701
0.09135 0.28895151
0.0915 0.28936525
0.09165 0.28977812
0.0918 0.29019013
0.09195 0.29060118
0.0921 0.29101144
0.09225 0.29142086
0.0924 0.29182933
0.09255 0.29223703
0.0927 0.29264384
0.09285 0.29304974
0.093 0.29345488
0.09315 0.29385904
0.0933 0.29426244
0.09345 0.29466491
0.0936 0.29506662
0.09375 0.29546748
0.0939 0.29586738
0.09405 0.29626654
0.0942 0.29666478
0.09435 0.29706223
0.0945 0.29745877
0.09465 0.29785452
0.0948 0.29824937
0.09495 0.29864346
0.0951 0.29903659
0.09525 0.29942888
0.0954 0.29982044
0.09555 0.30021107
0.0957 0.30060096
0.09585 0.30098992
0.096 0.30137836
0.09615 0.30176567
0.0963 0.30215215
0.09645 0.30253768
0.0966 0.30292251
0.09675 0.30330652
0.0969 0.3036898
0.09705 0.30407216
0.0972 0.3044537
0.09735 0.30483443
0.0975 0.30521442
0.09765 0.30559351
0.0978 0.3059718
0.09795 0.30634915
0.0981 0.3067258
0.09825 0.30710164
0.0984 0.30747668
0.09855 0.3078507
0.0987 0.3082242
0.09885 0.30859681
0.099 0.30896862
0.09915 0.30933942
0.0993 0.30970963
0.09945 0.31007903
0.0996 0.31044745
0.09975 0.31081525
0.0999 0.31118215
0.10005 0.31154836
0.1002 0.3119136
0.10035 0.31227822
0.1005 0.31264206
0.10065 0.31300492
0.1008 0.31336717
0.10095 0.31372845
0.1011 0.31408914
0.10125 0.31444886
0.1014 0.31480779
0.10155 0.31516613
0.1017 0.3155235
0.10185 0.31588028
0.102 0.3162361
0.10215 0.31659114
0.1023 0.3169455
0.10245 0.31729899
0.1026 0.31765172
0.10275 0.31800386
0.1029 0.31835504
0.10305 0.31870546
0.1032 0.31905512
0.10335 0.3194041
0.1035 0.31975223
0.10365 0.32009959
0.1038 0.32044619
0.10395 0.32079205
0.1041 0.32113705
0.10425 0.32148156
0.1044 0.32182514
0.10455 0.32216797
0.1047 0.32250996
0.10485 0.32285128
0.105 0.32319186
0.10515 0.32353159
0.1053 0.32387068
0.10545 0.32420903
0.1056 0.32454654
0.10575 0.32488339
0.1059 0.32521951
0.10605 0.3255548
0.1062 0.32588944
0.10635 0.32622309
0.1065 0.32655625
0.10665 0.32688861
0.1068 0.32722031
0.10695 0.3275512
0.1071 0.32788145
0.10725 0.3282108
0.1074 0.32853951
0.10755 0.32886751
0.1077 0.32919486
0.10785 0.32952123
0.108 0.32984713
0.10815 0.33017224
0.1083 0.33049672
0.10845 0.33082022
0.1086 0.33114318
0.10875 0.33146551
0.1089 0.33178689
0.10905 0.3321078
0.1092 0.33242775
0.10935 0.33274715
0.1095 0.33306579
0.10965 0.33338379
0.1098 0.33370094
0.10995 0.33401753
0.1101 0.33433335
0.11025 0.33464856
0.1104 0.33496291
0.11055 0.33527672
0.1107 0.33558976
0.11085 0.3359022
0.111 0.33621377
0.11115 0.33652466
0.1113 0.33683502
0.11145 0.33714454
0.1116 0.33745344
0.11175 0.33776175
0.1119 0.33806923
0.11205 0.33837601
0.1122 0.33868212
0.11235 0.3389877
0.1125 0.33929246
0.11265 0.33959654
0.1128 0.33989995
0.11295 0.34020284
0.1131 0.34050491
0.11325 0.34080632
0.1134 0.34110705
0.11355 0.34140712
0.1137 0.34170652
0.11385 0.34200526
0.114 0.34230334
0.11415 0.34260077
0.1143 0.34289753
0.11445 0.34319364
0.1146 0.34348909
0.11475 0.3437838
0.1149 0.34407795
0.11505 0.34437144
0.1152 0.34466429
0.11535 0.34495649
0.1155 0.34524796
0.11565 0.34553886
0.1158 0.34582913
0.11595 0.34611859
0.1161 0.34640757
0.11625 0.34669583
0.1164 0.34698353
0.11655 0.3472706
0.1167 0.3475568
0.11685 0.3478426
0.117 0.34812776
0.11715 0.34841222
0.1173 0.34869597
0.11745 0.34897925
0.1176 0.34926182
0.11775 0.3495437
0.1179 0.34982502
0.11805 0.3501058
0.1182 0.35038573
0.11835 0.35066527
0.1185 0.35094396
0.11865 0.35122227
0.1188 0.35149974
0.11895 0.35177682
0.1191 0.35205306
0.11925 0.35232891
0.1194 0.35260393
0.11955 0.35287856
0.1197 0.35315237
0.11985 0.3534258
0.12 0.3536984
0.12015 0.3539704
0.1203 0.35424201
0.12045 0.3545128
0.1206 0.35478301
0.12075 0.35505283
0.1209 0.35532183
0.12105 0.35559025
0.1212 0.35585821
0.12135 0.35612552
0.1215 0.35639216
0.12165 0.35665821
0.1218 0.35692381
0.12195 0.35718878
0.1221 0.35745306
0.12225 0.35771678
0.1224 0.35797991
0.12255 0.35824247
0.1227 0.35850444
0.12285 0.35876597
0.123 0.35902687
0.12315 0.35928712
0.1233 0.35954679
0.12345 0.35980589
0.1236 0.36006443
0.12375 0.36032238
0.1239 0.36057978
0.12405 0.36083661
0.1242 0.36109287
0.12435 0.36134857
0.1245 0.36160357
0.12465 0.36185815
0.1248 0.36211217
0.12495 0.36236563
0.1251 0.36261846
0.12525 0.36287081
0.1254 0.36312259
0.12555 0.3633737
0.1257 0.36362439
0.12585 0.36387452
0.126 0.36412411
0.12615 0.36437296
0.1263 0.36462145
0.12645 0.3648694
0.1266 0.36511667
0.12675 0.36536346
0.1269 0.36560978
0.12705 0.36585543
0.1272 0.3661006
0.12735 0.36634531
0.1275 0.36658936
0.12765 0.36683292
0.1278 0.3670759
0.12795 0.36731846
0.1281 0.3675603
0.12825 0.36780182
0.1284 0.3680426
0.12855 0.36828306
0.1287 0.36852286
0.12885 0.3687622
0.129 0.36900096
0.12915 0.36923925
0.1293 0.36947696
0.12945 0.36971409
0.1296 0.36995082
0.12975 0.37018699
0.1299 0.37042256
0.13005 0.37065782
0.1302 0.37089237
0.13035 0.37112641
0.1305 0.37136001
0.13065 0.37159316
0.1308 0.37182574
0.13095 0.37205775
0.1311 0.37228925
0.13125 0.37252025
0.1314 0.37275094
0.13155 0.37298094
0.1317 0.37321043
0.13185 0.37343943
0.132 0.373668
0.13215 0.37389601
0.1323 0.37412354
0.13245 0.37435054
0.1326 0.37457707
0.13275 0.37480306
0.1329 0.37502859
0.13305 0.37525372
0.1332 0.37547832
0.13335 0.37570238
0.1335 0.37592599
0.13365 0.37614906
0.1338 0.37637175
0.13395 0.37659383
0.1341 0.37681553
0.13425 0.37703658
0.1344 0.3772573
0.13455 0.37747749
0.1347 0.37769723
0.13485 0.37791653
0.135 0.37813518
0.13515 0.3783535
0.1353 0.37857137
0.13545 0.37878874
0.1356 0.37900553
0.13575 0.379222
0.1359 0.37943795
0.13605 0.37965335
0.1362 0.37986842
0.13635 0.38008298
0.1365 0.38029706
0.13665 0.38051067
0.1368 0.38072374
0.13695 0.38093646
0.1371 0.38114859
0.13725 0.3813605
0.1374 0.38157175
0.13755 0.38178258
0.1377 0.38199303
0.13785 0.38220298
0.138 0.38241242
0.13815 0.38262157
0.1383 0.38283008
0.13845 0.38303819
0.1386 0.38324595
0.13875 0.38345313
0.1389 0.38365985
0.13905 0.38386636
0.1392 0.38407223
0.13935 0.38427764
0.1395 0.38448278
0.13965 0.38468727
0.1398 0.38489145
0.13995 0.38509511
0.1401 0.38529842
0.14025 0.3855013
0.1404 0.38570367
0.14055 0.38590559
0.1407 0.38610712
0.14085 0.38630821
0.141 0.38650885
0.14115 0.38670915
0.1413 0.38690897
0.14145 0.38710835
0.1416 0.38730734
0.14175 0.38750583
0.1419 0.38770395
0.14205 0.38790163
0.1422 0.38809887
0.14235 0.3882958
0.1425 0.38849224
0.14265 0.38868823
0.1428 0.38888369
0.14295 0.38907889
0.1431 0.38927365
0.14325 0.38946798
0.1434 0.38966195
0.14355 0.38985549
0.1437 0.3900486
0.14385 0.39024125
0.144 0.39043358
0.14415 0.39062534
0.1443 0.39081689
0.14445 0.3910079
0.1446 0.3911986
0.14475 0.39138881
0.1449 0.39157869
0.14505 0.39176806
0.1452 0.39195721
0.14535 0.39214578
0.1455 0.3923341
0.14565 0.39252193
0.1458 0.39270938
0.14595 0.39289646
0.1461 0.39308315
0.14625 0.39326933
0.1464 0.39345521
0.14655 0.3936407
0.1467 0.39382576
0.14685 0.39401057
0.147 0.39419474
0.14715 0.39437881
0.1473 0.3945623
0.14745 0.3947455
0.1476 0.39492819
0.14775 0.39511054
0.1479 0.39529259
0.14805 0.39547421
0.1482 0.39565543
0.14835 0.39583641
0.1485 0.39601684
0.14865 0.39619687
0.1488 0.39637663
0.14895 0.39655597
0.1491 0.39673489
0.14925 0.39691354
0.1494 0.39709173
0.14955 0.3972696
0.1497 0.39744717
0.14985 0.39762426
0.15 0.3978009

T->th:

-0.15 0.19462569
-0.14985 0.19454306
-0.1497 0.19446036
-0.14955 0.19437745
-0.1494 0.19429441
-0.14925 0.1942111
-0.1491 0.19412763
-0.14895 0.19404388
-0.1488 0.19395992
-0.14865 0.19387586
-0.1485 0.19379155
-0.14835 0.19370702
-0.1482 0.19362239
-0.14805 0.19353748
-0.1479 0.19345238
-0.14775 0.19336715
-0.1476 0.19328158
-0.14745 0.19319587
-0.1473 0.19310998
-0.14715 0.19302389
-0.147 0.19293764
-0.14685 0.19285113
-0.1467 0.19276436
-0.14655 0.19267749
-0.1464 0.19259037
-0.14625 0.19250302
-0.1461 0.19241543
-0.14595 0.19232769
-0.1458 0.19223974
-0.14565 0.19215166
-0.1455 0.19206322
-0.14535 0.19197468
-0.1452 0.19188588
-0.14505 0.19179697
-0.1449 0.19170769
-0.14475 0.19161835
-0.1446 0.19152871
-0.14445 0.1914388
-0.1443 0.19134875
-0.14415 0.1912586
-0.144 0.19116807
-0.14385 0.19107744
-0.1437 0.19098651
-0.14355 0.19089534
-0.1434 0.19080406
-0.14325 0.19071254
-0.1431 0.19062075
-0.14295 0.19052885
-0.1428 0.19043667
-0.14265 0.19034425
-0.1425 0.19025159
-0.14235 0.19015878
-0.1422 0.1900657
-0.14205 0.1899724
-0.1419 0.18987892
-0.14175 0.1897852
-0.1416 0.18969123
-0.14145 0.18959715
-0.1413 0.18950265
-0.14115 0.18940818
-0.141 0.18931331
-0.14085 0.18921827
-0.1407 0.18912304
-0.14055 0.18902746
-0.1404 0.18893176
-0.14025 0.18883585
-0.1401 0.18873961
-0.13995 0.18864329
-0.1398 0.18854671
-0.13965 0.18844982
-0.1395 0.18835263
-0.13935 0.18825539
-0.1392 0.18815782
-0.13905 0.18806014
-0.1389 0.18796216
-0.13875 0.18786395
-0.1386 0.18776539
-0.13845 0.1876668
-0.1383 0.18756785
-0.13815 0.18746864
-0.138 0.1873693
-0.13785 0.1872697
-0.1377 0.18716981
-0.13755 0.18706975
-0.1374 0.1869695
-0.13725 0.18686884
-0.1371 0.18676816
-0.13695 0.18666711
-0.1368 0.18656583
-0.13665 0.18646424
-0.1365 0.18636252
-0.13635 0.18626061
-0.1362 0.18615835
-0.13605 0.18605593
-0.1359 0.18595319
-0.13575 0.18585034
-0.1356 0.18574717
-0.13545 0.18564371
-0.1353 0.18553999
-0.13515 0.18543612
-0.135 0.18533195
-0.13485 0.18522761
-0.1347 0.18512301
-0.13455 0.18501808
-0.1344 0.18491289
-0.13425 0.18480755
-0.1341 0.18470187
-0.13395 0.18459608
-0.1338 0.18448985
-0.13365 0.18438361
-0.1335 0.18427692
-0.13335 0.18417008
-0.1332 0.18406297
-0.13305 0.18395567
-0.1329 0.18384807
-0.13275 0.18374017
-0.1326 0.18363197
-0.13245 0.18352361
-0.1323 0.18341494
-0.13215 0.1833061
-0.132 0.18319699
-0.13185 0.18308759
-0.1317 0.18297793
-0.13155 0.18286801
-0.1314 0.18275787
-0.13125 0.18264747
-0.1311 0.18253678
-0.13095 0.18242583
-0.1308 0.18231465
-0.13065 0.18220317
-0.1305 0.18209148
-0.13035 0.18197951
-0.1302 0.18186726
-0.13005 0.18175473
-0.1299 0.18164202
-0.12975 0.18152896
-0.1296 0.18141569
-0.12945 0.18130213
-0.1293 0.18118832
-0.12915 0.1810742
-0.129 0.18095989
-0.12885 0.18084525
-0.1287 0.1807304
-0.12855 0.1806152
-0.1284 0.18049982
-0.12825 0.18038408
-0.1281 0.18026816
-0.12795 0.18015193
-0.1278 0.18003541
-0.12765 0.17991864
-0.1275 0.17980158
-0.12735 0.17968426
-0.1272 0.17956669
-0.12705 0.17944881
-0.1269 0.17933066
-0.12675 0.17921226
-0.1266 0.17909358
-0.12645 0.17897457
-0.1263 0.17885535
-0.12615 0.17873583
-0.126 0.17861602
-0.12585 0.17849593
-0.1257 0.17837557
-0.12555 0.17825496
-0.1254 0.17813401
-0.12525 0.17801281
-0.1251 0.17789135
-0.12495 0.17776959
-0.1248 0.17764755
-0.12465 0.17752518
-0.1245 0.17740258
-0.12435 0.17727964
-0.1242 0.17715646
-0.12405 0.17703298
-0.1239 0.17690923
-0.12375 0.17678518
-0.1236 0.17666083
-0.12345 0.17653621
-0.1233 0.1764113
-0.12315 0.17628613
-0.123 0.17616063
-0.12285 0.17603484
-0.1227 0.17590878
-0.12255 0.1757824
-0.1224 0.17565573
-0.12225 0.17552877
-0.1221 0.17540151
-0.12195 0.17527397
-0.1218 0.17514612
-0.12165 0.175018
-0.1215 0.17488955
-0.12135 0.17476079
-0.1212 0.17463178
-0.12105 0.17450247
-0.1209 0.17437283
-0.12075 0.17424291
-0.1206 0.1741127
-0.12045 0.17398214
-0.1203 0.17385131
-0.12015 0.17372019
-0.12 0.17358872
-0.11985 0.17345699
-0.1197 0.17332495
-0.11955 0.17319257
-0.1194 0.17305996
-0.11925 0.17292695
-0.1191 0.17279373
-0.11895 0.17266011
-0.1188 0.17252626
-0.11865 0.17239202
-0.1185 0.17225756
-0.11835 0.1721227
-0.1182 0.1719876
-0.11805 0.17185213
-0.1179 0.1717164
-0.11775 0.17158033
-0.1176 0.17144395
-0.11745 0.17130729
-0.1173 0.17117026
-0.11715 0.17103292
-0.117 0.17089532
-0.11685 0.17075735
-0.1167 0.17061909
-0.11655 0.17048049
-0.1164 0.17034156
-0.11625 0.17020236
-0.1161 0.17006281
-0.11595 0.16992293
-0.1158 0.16978271
-0.11565 0.16964221
-0.1155 0.16950139
-0.11535 0.16936021
-0.1152 0.16921874
-0.11505 0.16907694
-0.1149 0.16893481
-0.11475 0.16879236
-0.1146 0.16864957
-0.11445 0.16850647
-0.1143 0.16836299
-0.11415 0.16821922
-0.114 0.16807513
-0.11385 0.16793071
-0.1137 0.16778594
-0.11355 0.16764084
-0.1134 0.16749541
-0.11325 0.16734966
-0.1131 0.16720357
-0.11295 0.16705715
-0.1128 0.16691042
-0.11265 0.16676332
-0.1125 0.16661587
-0.11235 0.1664681
-0.1122 0.16632002
-0.11205 0.16617156
-0.1119 0.16602276
-0.11175 0.16587365
-0.1116 0.16572424
-0.11145 0.16557442
-0.1113 0.16542427
-0.11115 0.1652738
-0.111 0.16512296
-0.11085 0.16497176
-0.1107 0.1648203
-0.11055 0.16466844
-0.1104 0.16451624
-0.11025 0.16436368
-0.1101 0.16421083
-0.10995 0.16405756
-0.1098 0.16390397
-0.10965 0.16375
-0.1095 0.16359576
-0.10935 0.1634411
-0.1092 0.16328611
-0.10905 0.16313077
-0.1089 0.16297508
-0.10875 0.16281901
-0.1086 0.16266265
-0.10845 0.1625059
-0.1083 0.1623488
-0.10815 0.16219132
-0.108 0.16203352
-0.10785 0.16187537
-0.1077 0.16171679
-0.10755 0.16155793
-0.1074 0.16139869
-0.10725 0.16123911
-0.1071 0.16107909
-0.10695 0.1609188
-0.1068 0.1607581
-0.10665 0.16059707
-0.1065 0.16043564
-0.10635 0.16027389
-0.1062 0.1601117
-0.10605 0.15994922
-0.1059 0.15978636
-0.10575 0.15962311
-0.1056 0.15945953
-0.10545 0.15929558
-0.1053 0.15913122
-0.10515 0.15896654
-0.105 0.15880148
-0.10485 0.15863601
-0.1047 0.15847021
-0.10455 0.15830403
-0.1044 0.15813745
-0.10425 0.15797053
-0.1041 0.15780328
-0.10395 0.15763561
-0.1038 0.15746754
-0.10365 0.15729911
-0.1035 0.15713031
-0.10335 0.15696113
-0.1032 0.15679163
-0.10305 0.15662166
-0.1029 0.15645136
-0.10275 0.15628067
-0.1026 0.15610963
-0.10245 0.1559382
-0.1023 0.15576636
-0.10215 0.15559418
-0.102 0.15542159
-0.10185 0.15524856
-0.1017 0.15507524
-0.10155 0.15490151
-0.1014 0.1547274
-0.10125 0.15455289
-0.1011 0.15437798
-0.10095 0.15420274
-0.1008 0.15402705
-0.10065 0.153851
-0.1005 0.15367456
-0.10035 0.15349775
-0.1002 0.15332054
-0.10005 0.15314294
-0.0999 0.15296497
-0.09975 0.15278654
-0.0996 0.15260778
-0.09945 0.15242859
-0.0993 0.15224903
-0.09915 0.15206909
-0.099 0.15188869
-0.09885 0.15170795
-0.0987 0.15152686
-0.09855 0.15134532
-0.0984 0.15116334
-0.09825 0.15098102
-0.0981 0.15079829
-0.09795 0.1506152
-0.0978 0.15043161
-0.09765 0.1502477
-0.0975 0.15006337
-0.09735 0.14987867
-0.0972 0.14969355
-0.09705 0.14950801
-0.0969 0.1493221
-0.09675 0.14913576
-0.0966 0.14894901
-0.09645 0.1487619
-0.0963 0.14857429
-0.09615 0.14838631
-0.096 0.14819798
-0.09585 0.14800925
-0.0957 0.14782005
-0.09555 0.14763049
-0.0954 0.14744048
-0.09525 0.14725012
-0.0951 0.14705928
-0.09495 0.14686808
-0.0948 0.14667643
-0.09465 0.14648443
-0.0945 0.14629195
-0.09435 0.14609914
-0.0942 0.14590582
-0.09405 0.14571217
-0.0939 0.14551806
-0.09375 0.14532356
-0.0936 0.14512861
-0.09345 0.14493329
-0.0933 0.14473752
-0.09315 0.14454135
-0.093 0.14434473
-0.09285 0.14414777
-0.0927 0.14395036
-0.09255 0.14375248
-0.0924 0.14355424
-0.09225 0.14335557
-0.0921 0.14315647
-0.09195 0.14295697
-0.0918 0.14275705
-0.09165 0.14255664
-0.0915 0.14235588
-0.09135 0.14215471
-0.0912 0.14195305
-0.09105 0.14175101
-0.0909 0.14154855
-0.09075 0.14134567
-0.0906 0.14114233
-0.09045 0.1409386
-0.0903 0.14073444
-0.09015 0.14052987
-0.09 0.14032486
-0.08985 0.1401194
-0.0897 0.13991353
-0.08955 0.13970724
-0.0894 0.13950053
-0.08925 0.13929339
-0.0891 0.13908582
-0.08895 0.13887778
-0.0888 0.13866934
-0.08865 0.13846048
-0.0885 0.13825121
-0.08835 0.13804148
-0.0882 0.13783134
-0.08805 0.13762075
-0.0879 0.13740975
-0.08775 0.1371983
-0.0876 0.13698642
-0.08745 0.13677413
-0.0873 0.13656138
-0.08715 0.1363482
-0.087 0.13613459
-0.08685 0.13592057
-0.0867 0.13570609
-0.08655 0.13549117
-0.0864 0.13527582
-0.08625 0.13506004
-0.0861 0.13484382
-0.08595 0.1346272
-0.0858 0.1344101
-0.08565 0.13419257
-0.0855 0.13397461
-0.08535 0.13375628
-0.0852 0.13353744
-0.08505 0.13331816
-0.0849 0.13309847
-0.08475 0.13287832
-0.0846 0.13265772
-0.08445 0.13243676
-0.0843 0.13221531
-0.08415 0.1319934
-0.084 0.13177107
-0.08385 0.13154831
-0.0837 0.13132511
-0.08355 0.13110146
-0.0834 0.13087738
-0.08325 0.13065284
-0.0831 0.13042791
-0.08295 0.13020252
-0.0828 0.12997667
-0.08265 0.12975036
-0.0825 0.12952369
-0.08235 0.1292965
-0.0822 0.12906889
-0.08205 0.1288409
-0.0819 0.1286124
-0.08175 0.12838347
-0.0816 0.12815413
-0.08145 0.1279243
-0.0813 0.12769406
-0.08115 0.12746339
-0.081 0.12723226
-0.08085 0.12700073
-0.0807 0.12676871
-0.08055 0.12653628
-0.0804 0.12630337
-0.08025 0.12607004
-0.0801 0.12583627
-0.07995 0.12560205
-0.0798 0.12536743
-0.07965 0.12513231
-0.0795 0.12489683
-0.07935 0.12466082
-0.0792 0.12442444
-0.07905 0.12418757
-0.0789 0.12395029
-0.07875 0.12371253
-0.0786 0.12347436
-0.07845 0.12323574
-0.0783 0.1229967
-0.07815 0.12275723
-0.078 0.12251726
-0.07785 0.12227692
-0.0777 0.12203606
-0.07755 0.12179483
-0.0774 0.12155314
-0.07725 0.12131101
-0.0771 0.12106843
-0.07695 0.1208254
-0.0768 0.12058196
-0.07665 0.12033811
-0.0765 0.12009374
-0.07635 0.119849
-0.0762 0.11960381
-0.07605 0.11935821
-0.0759 0.11911208
-0.07575 0.11886559
-0.0756 0.11861865
-0.07545 0.11837125
-0.0753 0.11812342
-0.07515 0.11787521
-0.075 0.11762652
-0.07485 0.11737735
-0.0747 0.11712781
-0.07455 0.11687782
-0.0744 0.11662742
-0.07425 0.11637658
-0.0741 0.11612525
-0.07395 0.11587352
-0.0738 0.11562139
-0.07365 0.11536881
-0.0735 0.11511579
-0.07335 0.11486236
-0.0732 0.11460845
-0.07305 0.11435414
-0.0729 0.11409941
-0.07275 0.11384426
-0.0726 0.11358866
-0.07245 0.11333265
-0.0723 0.11307622
-0.07215 0.11281934
-0.072 0.11256205
-0.07185 0.11230433
-0.0717 0.11204617
-0.07155 0.1117876
-0.0714 0.11152861
-0.07125 0.11126918
-0.0711 0.11100935
-0.07095 0.11074911
-0.0708 0.11048842
-0.07065 0.11022732
-0.0705 0.10996582
-0.07035 0.10970389
-0.0702 0.10944154
-0.07005 0.10917879
-0.0699 0.10891561
-0.06975 0.10865199
-0.0696 0.10838803
-0.06945 0.10812359
-0.0693 0.10785877
-0.06915 0.10759352
-0.069 0.10732788
-0.06885 0.10706182
-0.0687 0.10679533
-0.06855 0.10652845
-0.0684 0.10626115
-0.06825 0.10599347
-0.0681 0.1057254
-0.06795 0.10545692
-0.0678 0.10518801
-0.06765 0.10491869
-0.0675 0.10464898
-0.06735 0.10437889
-0.0672 0.10410843
-0.06705 0.10383752
-0.0669 0.10356623
-0.06675 0.10329452
-0.0666 0.10302245
-0.06645 0.10275001
-0.0663 0.10247714
-0.06615 0.10220388
-0.066 0.10193021
-0.06585 0.10165624
-0.0657 0.1013818
-0.06555 0.10110698
-0.0654 0.1008318
-0.06525 0.10055627
-0.0651 0.10028033
-0.06495 0.10000399
-0.0648 0.099727332
-0.06465 0.099450239
-0.0645 0.099172748
-0.06435 0.098894943
-0.0642 0.098616746
-0.06405 0.098338197
-0.0639 0.098059259
-0.06375 0.097779968
-0.0636 0.09750025
-0.06345 0.097220271
-0.0633 0.096939865
-0.06315 0.096659073
-0.063 0.096377984
-0.06285 0.09609651
-0.0627 0.095814703
-0.06255 0.095532515
-0.0624 0.095249953
-0.06225 0.094967098
-0.0621 0.094683832
-0.06195 0.094400275
-0.0618 0.094116315
-0.06165 0.093832061
-0.0615 0.093547445
-0.06135 0.093262503
-0.0612 0.092977203
-0.06105 0.092691581
-0.0609 0.092405605
-0.06075 0.092119349
-0.0606 0.0918327
-0.06045 0.091545778
-0.0603 0.091258468
-0.06015 0.090970889
-0.06 0.09068296
-0.05985 0.090394731
-0.0597 0.090106161
-0.05955 0.089817287
-0.0594 0.089528079
-0.05925 0.089238611
-0.0591 0.088948809
-0.05895 0.088658681
-0.0588 0.088368255
-0.05865 0.088077506
-0.0585 0.087786512
-0.05835 0.087495194
-0.0582 0.087203558
-0.05805 0.086911679
-0.0579 0.086619449
-0.05775 0.086326984
-0.0576 0.086034245
-0.05745 0.085741158
-0.0573 0.085447844
-0.05715 0.08515427
-0.057 0.084860348
-0.05685 0.084566214
-0.0567 0.084271778
-0.05655 0.083977089
-0.0564 0.083682154
-0.05625 0.083386921
-0.0561 0.083091409
-0.05595 0.082795691
-0.0558 0.08249973
-0.05565 0.08220349
-0.0555 0.081906978
-0.05535 0.081610271
-0.0552 0.081313293
-0.05505 0.081016093
-0.0549 0.080718629
-0.05475 0.080420936
-0.0546 0.080123028
-0.05445 0.079824906
-0.0543 0.079526532
-0.05415 0.079227948
-0.054 0.078929158
-0.05385 0.078630162
-0.0537 0.078330923
-0.05355 0.078031456
-0.0534 0.077731828
-0.05325 0.07743201
-0.0531 0.077131962
-0.05295 0.076831731
-0.0528 0.07653132
-0.05265 0.076230687
-0.0525 0.075929886
-0.05235 0.07562891
-0.0522 0.075327722
-0.05205 0.075026412
-0.0519 0.074724902
-0.05175 0.074423234
-0.0516 0.074121406
-0.05145 0.073819392
-0.0513 0.073517192
-0.05115 0.073214885
-0.051 0.072912439
-0.05085 0.072609813
-0.0507 0.0723071
-0.05055 0.072004215
-0.0504 0.071701205
-0.05025 0.07139803
-0.0501 0.071094779
-0.04995 0.070791374
-0.0498 0.07048786
-0.04965 0.070184188
-0.0495 0.069880468
-0.04935 0.069576601
-0.0492 0.06927264
-0.04905 0.068968594
-0.0489 0.068664459
-0.04875 0.068360196
-0.0486 0.068055856
-0.04845 0.067751443
-0.0483 0.067446961
-0.04815 0.067142414
-0.048 0.06683776
-0.04785 0.066533094
-0.0477 0.066228331
-0.04755 0.065923518
-0.0474 0.065618617
-0.04725 0.065313724
-0.0471 0.065008746
-0.04695 0.064703738
-0.0468 0.064398755
-0.04665 0.064093649
-0.0465 0.063788612
-0.04635 0.063483528
-0.0462 0.063178385
-0.04605 0.062873245
-0.0459 0.062568103
-0.04575 0.062262968
-0.0456 0.06195784
-0.04545 0.061652683
-0.0453 0.061347595
-0.04515 0.061042512
-0.045 0.060737431
-0.04485 0.060432381
-0.0447 0.060127374
-0.04455 0.05982236
-0.0444 0.059517447
-0.04425 0.059212534
-0.0441 0.058907767
-0.04395 0.058602981
-0.0438 0.058298265
-0.04365 0.057993624
-0.0435 0.057689017
-0.04335 0.057384568
-0.0432 0.057080183
-0.04305 0.056775843
-0.0429 0.056471604
-0.04275 0.056167469
-0.0426 0.055863476
-0.04245 0.055559571
-0.0423 0.055255789
-0.04215 0.054952133
-0.042 0.054648589
-0.04185 0.054345204
-0.0417 0.054041912
-0.04155 0.053738822
-0.0414 0.053435847
-0.04125 0.053133027
-0.0411 0.052830367
-0.04095 0.052527873
-0.0408 0.052225583
-0.04065 0.05192344
-0.0405 0.051621487
-0.04035 0.051319719
-0.0402 0.05101818
-0.04005 0.050716813
-0.0399 0.050415653
-0.03975 0.050114736
-0.0396 0.04981401
-0.03945 0.049513511
-0.0393 0.049213272
-0.03915 0.048913251
-0.039 0.048613465
-0.03885 0.048313959
-0.0387 0.048014689
-0.03855 0.04771568
-0.0384 0.047416965
-0.03825 0.047118496
-0.0381 0.046820313
-0.03795 0.046522449
-0.0378 0.046224848
-0.03765 0.045927548
-0.0375 0.045630584
-0.03735 0.045333905
-0.0372 0.045037575
-0.03705 0.04474155
-0.0369 0.044445856
-0.03675 0.044150521
-0.0366 0.043855518
-0.03645 0.043560883
-0.0363 0.043266593
-0.03615 0.042972664
-0.036 0.042679136
-0.03585 0.042385963
-0.0357 0.0420932
-0.03555 0.041800807
-0.0354 0.041508836
-0.03525 0.041217253
-0.0351 0.040926081
-0.03495 0.040635353
-0.0348 0.040345032
-0.03465 0.04005517
-0.0345 0.039765724
-0.03435 0.039476748
-0.0342 0.039188212
-0.03405 0.038900155
-0.0339 0.038612547
-0.03375 0.038325438
-0.0336 0.038038792
-0.03345 0.03775266
-0.0333 0.037466997
-0.03315 0.037181868
-0.033 0.03689723
-0.03285 0.036613133
-0.0327 0.036329535
-0.03255 0.0360465
-0.0324 0.035763982
-0.03225 0.035482035
-0.0321 0.035200622
-0.03195 0.034919799
-0.0318 0.034639518
-0.03165 0.034359835
-0.0315 0.034080723
-0.03135 0.033802221
-0.0312 0.033524301
-0.03105 0.033247005
-0.0309 0.032970304
-0.03075 0.032694251
-0.0306 0.032418824
-0.03045 0.032144016
-0.0303 0.03186987
-0.03015 0.031596361
-0.03 0.031323529
-0.02985 0.031051345
-0.0297 0.030779858
-0.02955 0.030509053
-0.0294 0.030238917
-0.02925 0.029969501
-0.0291 0.029700771
-0.02895 0.029432769
-0.0288 0.029165492
-0.02865 0.028898923
-0.0285 0.028633112
-0.02835 0.028368024
-0.0282 0.028103709
-0.02805 0.02784015
-0.0279 0.027577339
-0.02775 0.027315328
-0.0276 0.027054074
-0.02745 0.02679363
-0.0273 0.026533986
-0.02715 0.026275129
-0.027 0.026017104
-0.02685 0.025759897
-0.0267 0.025503506
-0.02655 0.02524797
-0.0264 0.024993276
-0.02625 0.02473942
-0.0261 0.024486437
-0.02595 0.024234315
-0.0258 0.023983073
-0.02565 0.023732724
-0.0255 0.023483248
-0.02535 0.023234687
-0.0252 0.022987029
-0.02505 0.022740281
-0.0249 0.022494465
-0.02475 0.022249581
-0.0246 0.022005631
-0.02445 0.021762622
-0.0243 0.021520575
-0.02415 0.021279493
-0.024 0.021039362
-0.02385 0.020800229
-0.0237 0.020562077
-0.02355 0.020324913
-0.0234 0.020088757
-0.02325 0.019853612
-0.0231 0.019619478
-0.02295 0.019386363
-0.0228 0.019154294
-0.02265 0.01892326
-0.0225 0.018693268
-0.02235 0.018464339
-0.0222 0.01823648
-0.02205 0.018009686
-0.0219 0.01778396
-0.02175 0.017559333
-0.0216 0.017335801
-0.02145 0.017113366
-0.0213 0.016892047
-0.02115 0.016671844
-0.021 0.016452768
-0.02085 0.01623482
-0.0207 0.016018016
-0.02055 0.015802361
-0.0204 0.015587868
-0.02025 0.015374522
-0.0201 0.015162363
-0.01995 0.014951376
-0.0198 0.014741582
-0.01965 0.01453298
-0.0195 0.01432557
-0.01935 0.014119378
-0.0192 0.013914401
-0.01905 0.013710654
-0.0189 0.013508122
-0.01875 0.013306843
-0.0186 0.01310681
-0.01845 0.012908029
-0.0183 0.012710507
-0.01815 0.012514252
-0.018 0.012319272
-0.01785 0.012125581
-0.0177 0.011933178
-0.01755 0.011742078
-0.0174 0.011552267
-0.01725 0.011363781
-0.0171 0.011176612
-0.01695 0.010990775
-0.0168 0.010806262
-0.01665 0.010623087
-0.0165 0.010441265
-0.01635 0.010260803
-0.0162 0.0100817
-0.01605 0.009903963
-0.0159 0.0097275932
-0.01575 0.0095526166
-0.0156 0.009379027
-0.01545 0.0092068377
-0.0153 0.0090360488
-0.01515 0.0088666672
-0.015 0.0086986936
-0.01485 0.008532153
-0.0147 0.0083670461
-0.01455 0.0082033662
-0.0144 0.0080411332
-0.01425 0.0078803533
-0.0141 0.0077210215
-0.01395 0.0075631544
-0.0138 0.0074067599
-0.01365 0.0072518375
-0.0135 0.0070983937
-0.01335 0.0069464412
-0.0132 0.0067959818
-0.01305 0.0066470222
-0.0129 0.0064995698
-0.01275 0.0063536307
-0.0126 0.0062092089
-0.01245 0.0060663125
-0.0123 0.0059249466
-0.01215 0.0057851126
-0.012 0.0056468257
-0.01185 0.0055100862
-0.0117 0.0053749006
-0.01155 0.0052412752
-0.0114 0.0051092151
-0.01125 0.0049787252
-0.0111 0.0048498098
-0.01095 0.0047224789
-0.0108 0.0045967361
-0.01065 0.0044725861
-0.0105 0.0043500349
-0.01035 0.004229087
-0.0102 0.0041097486
-0.01005 0.0039920246
-0.0099 0.0038759171
-0.00975 0.003761437
-0.0096 0.0036485859
-0.00945 0.0035373704
-0.0093 0.0034277938
-0.00915 0.0033198617
-0.009 0.003213579
-0.00885 0.0031089504
-0.0087 0.0030059812
-0.00855 0.0029046727
-0.0084 0.0028050343
-0.00825 0.0027070689
-0.0081 0.0026107799
-0.00795 0.0025161728
-0.0078 0.0024232514
-0.00765 0.0023320205
-0.0075 0.0022424831
-0.00735 0.0021546446
-0.0072 0.0020685078
-0.00705 0.0019840787
-0.0069 0.00190136
-0.00675 0.0018203561
-0.0066 0.001741071
-0.00645 0.0016635077
-0.0063 0.0015876705
-0.00615 0.0015135624
-0.006 0.0014411877
-0.00585 0.0013705499
-0.0057 0.0013016508
-0.00555 0.0012344963
-0.0054 0.0011690888
-0.00525 0.0011054315
-0.0051 0.0010435269
-0.00495 0.00098337935
-0.0048 0.00092499065
-0.00465 0.00086836439
-0.0045 0.00081350346
-0.00435 0.00076041068
-0.0042 0.0007090888
-0.00405 0.00065954005
-0.0039 0.0006117679
-0.00375 0.00056577447
-0.0036 0.00052156231
-0.00345 0.00047913373
-0.0033 0.00043849112
-0.00315 0.00039963675
-0.003 0.00036257279
-0.00285 0.00032730134
-0.0027 0.00029382445
-0.00255 0.00026214414
-0.0024 0.00023226207
-0.00225 0.00020418046
-0.0021 0.00017790082
-0.00195 0.00015342488
-0.0018 0.00013075429
-0.00165 0.00010989045
-0.0015 9.0834942e-05
-0.00135 7.3589062e-05
-0.0012 5.8154084e-05
-0.00105 4.4531307e-05
-0.0009 3.2721857e-05
-0.00075 2.2726816e-05
-0.0006 1.4547163e-05
-0.00045 8.183854e-06
-0.0003 3.63772e-06
-0.00015 9.0953677e-07
0 0
0.00015 9.0973104e-07
0.0003 3.6392741e-06
0.00045 8.189099e-06
0.0006 1.4559596e-05
0.00075 2.275108e-05
0.0009 3.2763787e-05
0.00105 4.4597889e-05
0.0012 5.8253427e-05
0.00135 7.3730506e-05
0.0015 9.1028954e-05
0.00165 0.00011014866
0.0018 0.00013108948
0.00195 0.00015385098
0.0021 0.00017843294
0.00225 0.00020483483
0.0024 0.00023305607
0.00255 0.00026309614
0.0027 0.00029495429
0.00285 0.00032862962
0.003 0.00036412166
0.00315 0.00040142931
0.0033 0.00044055159
0.00345 0.00048148746
0.0036 0.00052423578
0.00375 0.00056879529
0.0039 0.00061516477
0.00405 0.00066334281
0.0042 0.0007133279
0.00435 0.00076511861
0.0045 0.0008187128
0.00465 0.00087410992
0.0048 0.00093130769
0.00495 0.00099030433
0.0051 0.0010510973
0.00525 0.0011136859
0.0054 0.0011780669
0.00555 0.0012442388
0.0057 0.0013121994
0.00585 0.0013819466
0.006 0.0014534772
0.00615 0.0015267885
0.0063 0.0016018802
0.00645 0.001678748
0.0066 0.00175739
0.00675 0.0018378027
0.0069 0.0019199843
0.00705 0.0020039317
0.0072 0.0020896415
0.00735 0.0021771107
0.0075 0.0022663369
0.00765 0.0023573154
0.0078 0.0024500449
0.00795 0.0025445219
0.0081 0.0026407423
0.00825 0.0027387036
0.0084 0.0028384009
0.00855 0.002939832
0.0087 0.0030429927
0.00885 0.0031478786
0.009 0.0032544851
0.00915 0.0033628122
0.0093 0.0034728538
0.00945 0.0035846061
0.0096 0.0036980642
0.00975 0.0038132257
0.0099 0.0039300849
0.01005 0.0040486384
0.0102 0.0041688783
0.01035 0.0042908067
0.0105 0.0044144165
0.01065 0.0045397025
0.0108 0.0046666609
0.01095 0.0047952864
0.0111 0.0049255752
0.01125 0.0050575211
0.0114 0.0051911179
0.01155 0.0053263657
0.0117 0.005463257
0.01185 0.0056017875
0.012 0.0057419515
0.01215 0.0058837433
0.0123 0.0060271591
0.01245 0.0061721882
0.0126 0.0063188344
0.01275 0.0064670891
0.0129 0.0066169447
0.01305 0.0067683981
0.0132 0.0069214436
0.01335 0.0070760699
0.0135 0.0072322751
0.01365 0.0073900634
0.0138 0.0075494177
0.01395 0.0077103321
0.0141 0.0078728077
0.01425 0.0080368319
0.0144 0.0082023933
0.01455 0.0083695037
0.0147 0.0085381519
0.01485 0.0087083181
0.015 0.0088800099
0.01515 0.0090532211
0.0153 0.0092279327
0.01545 0.0094041507
0.0156 0.009581863
0.01575 0.0097610697
0.0159 0.0099417579
0.01605 0.010123928
0.0162 0.01030756
0.01635 0.010492661
0.0165 0.010679217
0.01665 0.010867229
0.0168 0.011056684
0.01695 0.011247574
0.0171 0.011439894
0.01725 0.011633643
0.0174 0.011828808
0.01755 0.012025389
0.0177 0.012223357
0.01785 0.012422734
0.018 0.012623501
0.01815 0.012825655
0.0183 0.013029176
0.01845 0.013234064
0.0186 0.01344032
0.01875 0.013647929
0.0189 0.013856885
0.01905 0.014067186
0.0192 0.014278803
0.01935 0.01449176
0.0195 0.014706035
0.01965 0.014921619
0.0198 0.015138497
0.01995 0.01535668
0.0201 0.015576157
0.02025 0.015796908
0.0204 0.016018929
0.02055 0.016242219
0.0207 0.016466774
0.02085 0.01669258
0.021 0.016919612
0.02115 0.017147897
0.0213 0.017377409
0.02145 0.017608143
0.0216 0.017840071
0.02175 0.018073222
0.0219 0.018307571
0.02205 0.01854311
0.0222 0.018779819
0.02235 0.019017708
0.0225 0.019256771
0.02265 0.019496986
0.0228 0.019738345
0.02295 0.019980854
0.0231 0.020224499
0.02325 0.020469265
0.0234 0.020715157
0.02355 0.020962162
0.0237 0.021210264
0.02385 0.021459455
0.024 0.021709742
0.02415 0.021961116
0.0243 0.022213541
0.02445 0.022467045
0.0246 0.0227216
0.02475 0.022977195
0.0249 0.023233838
0.02505 0.023491515
0.0252 0.023750195
0.02535 0.024009912
0.0255 0.024270633
0.02565 0.024532338
0.0258 0.024795045
0.02595 0.025058744
0.0261 0.02532339
0.02625 0.025589027
0.0264 0.025855619
0.02655 0.026123146
0.0267 0.026391628
0.02685 0.026661047
0.027 0.026931377
0.02715 0.027202638
0.0273 0.027474811
0.02745 0.027747865
0.0276 0.028021833
0.02775 0.02829667
0.0279 0.028572394
0.02805 0.028848995
0.0282 0.029126436
0.02835 0.029404745
0.0285 0.029683883
0.02865 0.029963874
0.0288 0.030244696
0.02895 0.030526317
0.0291 0.030808773
0.02925 0.03109201
0.0294 0.031376061
0.02955 0.031660904
0.0297 0.031946504
0.02985 0.032232894
0.03 0.032520031
0.03015 0.032807943
0.0303 0.03309658
0.03045 0.03338598
0.0306 0.03367611
0.03075 0.033966942
0.0309 0.034258507
0.03105 0.034550765
0.0312 0.034843741
0.03135 0.035137386
0.0315 0.035431737
0.03165 0.035726738
0.0318 0.036022435
0.03195 0.036318791
0.0321 0.036615769
0.03225 0.036913418
0.0324 0.03721168
0.03255 0.037510594
0.0327 0.037810102
0.03285 0.038110254
0.033 0.038410979
0.03315 0.038712325
0.0333 0.039014236
0.03345 0.039316759
0.0336 0.039619824
0.03375 0.03992348
0.0339 0.04022767
0.03405 0.040532435
0.0342 0.040837721
0.03435 0.041143533
0.0345 0.041449906
0.03465 0.041756772
0.0348 0.042064172
0.03495 0.042372051
0.0351 0.042680457
0.03525 0.042989324
0.0354 0.043298697
0.03555 0.043608522
0.0357 0.043918812
0.03585 0.044229589
0.036 0.044540789
0.03615 0.04485246
0.0363 0.045164545
0.03645 0.04547708
0.0366 0.04579002
0.03675 0.046103366
0.0369 0.046417157
0.03705 0.046731315
0.0372 0.04704589
0.03735 0.047360829
0.0375 0.047676149
0.03765 0.047991865
0.0378 0.04830792
0.03795 0.048624332
0.0381 0.048941118
0.03825 0.049258224
0.0384 0.049575698
0.03855 0.049893469
0.0387 0.050211561
0.03885 0.050529994
0.039 0.050848713
0.03915 0.051167737
0.0393 0.051487075
0.03945 0.051806677
0.0396 0.052126561
0.03975 0.05244675
0.0399 0.052767176
0.04005 0.053087863
0.0402 0.053408803
0.04035 0.053730019
0.0405 0.05405145
0.04065 0.054373109
0.0408 0.054695033
0.04095 0.055017144
0.0411 0.055339471
0.04125 0.055662006
0.0414 0.055984773
0.04155 0.056307733
0.0417 0.056630815
0.04185 0.05695414
0.042 0.057277626
0.04215 0.057601308
0.0423 0.057925105
0.04245 0.058249065
0.0426 0.058573215
0.04275 0.058897485
0.0429 0.059221901
0.04305 0.059546454
0.0432 0.05987114
0.04335 0.060195933
0.0435 0.060520819
0.04365 0.060845866
0.0438 0.061170974
0.04395 0.061496185
0.0441 0.061821527
0.04425 0.062146873
0.0444 0.062472363
0.04455 0.062797878
0.0447 0.06312352
0.04485 0.063449183
0.045 0.06377494
0.04515 0.064100721
0.0453 0.064426561
0.04545 0.064752391
0.0456 0.065078316
0.04575 0.065404226
0.0459 0.065730168
0.04605 0.066056131
0.0462 0.066382117
0.04635 0.066708157
0.0465 0.067034118
0.04665 0.067360079
0.0468 0.0676861
0.04695 0.068012008
0.0471 0.068337954
0.04725 0.068663888
0.0474 0.068989747
0.04755 0.069315632
0.0477 0.069641437
0.04785 0.069967205
0.048 0.070292883
0.04815 0.070618563
0.0483 0.070944144
0.04845 0.071269672
0.0486 0.071595136
0.04875 0.071920534
0.0489 0.072245866
0.04905 0.072571074
0.0492 0.072896199
0.04935 0.073221244
0.0495 0.073546196
0.04965 0.073871011
0.0498 0.074195779
0.04995 0.074520389
0.0501 0.074844901
0.05025 0.075169249
0.0504 0.075493533
0.05055 0.075817646
0.0507 0.076141635
0.05085 0.076465447
0.051 0.076789178
0.05115 0.077112725
0.0513 0.07743613
0.05145 0.077759389
0.0516 0.078082495
0.05175 0.078405369
0.0519 0.078728117
0.05205 0.07905071
0.0522 0.079373088
0.05235 0.079695342
0.0525 0.080017379
0.05265 0.080339194
0.0528 0.080660868
0.05295 0.080982275
0.0531 0.081303529
0.05325 0.081624594
0.0534 0.081945416
0.05355 0.082266042
0.0537 0.082586456
0.05385 0.082906629
0.054 0.083226582
0.05415 0.083546321
0.0543 0.08386584
0.05445 0.084185101
0.0546 0.084504087
0.05475 0.084822889
0.0549 0.085141458
0.05505 0.085459743
0.0552 0.085777751
0.05535 0.086095558
0.0555 0.086413075
0.05565 0.086730346
0.0558 0.087047319
0.05595 0.087364039
0.0561 0.087680495
0.05625 0.087996647
0.0564 0.08831258
0.05655 0.088628197
0.0567 0.088943503
0.05685 0.089258536
0.057 0.089573291
0.05715 0.089887769
0.0573 0.090201874
0.05745 0.090515735
0.0576 0.090829311
0.05775 0.091142505
0.0579 0.091455448
0.05805 0.091768053
0.0582 0.092080359
0.05835 0.092392357
0.0585 0.09270401
0.05865 0.093015355
0.0588 0.093326346
0.05895 0.09363707
0.0591 0.093947431
0.05925 0.09425743
0.0594 0.094567113
0.05955 0.094876419
0.0597 0.095185455
0.05985 0.095494068
0.06 0.095802397
0.06015 0.09611035
0.0603 0.096417924
0.06045 0.096725202
0.0606 0.097032054
0.06075 0.097338606
0.0609 0.097644732
0.06105 0.097950549
0.0612 0.098255972
0.06135 0.09856105
0.0615 0.098865725
0.06165 0.099170051
0.0618 0.099473974
0.06195 0.099777536
0.0621 0.10008074
0.06225 0.10038353
0.0624 0.10068596
0.06255 0.10098798
0.0627 0.10128963
0.06285 0.10159086
0.063 0.10189168
0.06315 0.10219217
0.0633 0.10249223
0.06345 0.10279192
0.0636 0.10309114
0.06375 0.10339002
0.0639 0.10368848
0.06405 0.10398654
0.0642 0.10428414
0.06435 0.10458143
0.0645 0.1048782
0.06465 0.10517462
0.0648 0.10547065
0.06495 0.1057662
0.0651 0.10606135
0.06525 0.1063561
0.0654 0.10665041
0.06555 0.10694427
0.0657 0.10723773
0.06585 0.10753083
0.066 0.1078234
0.06615 0.10811559
0.0663 0.10840733
0.06645 0.10869868
0.0666 0.10898956
0.06675 0.10927999
0.0669 0.10957
0.06705 0.10985955
0.0672 0.11014874
0.06735 0.11043741
0.0675 0.11072564
0.06765 0.11101343
0.0678 0.1113008
0.06795 0.11158771
0.0681 0.1118742
0.06825 0.11216022
0.0684 0.11244577
0.06855 0.11273089
0.0687 0.11301555
0.06885 0.11329977
0.069 0.11358352
0.06915 0.1138668
0.0693 0.1141497
0.06945 0.11443207
0.0696 0.114714
0.06975 0.11499546
0.0699 0.11527649
0.07005 0.11555703
0.0702 0.1158371
0.07035 0.11611673
0.0705 0.11639587
0.07065 0.11667454
0.0708 0.11695277
0.07095 0.11723055
0.0711 0.11750781
0.07125 0.11778462
0.0714 0.11806099
0.07155 0.11833687
0.0717 0.11861228
0.07185 0.11888719
0.072 0.11916166
0.07215 0.11943563
0.0723 0.11970911
0.07245 0.11998215
0.0726 0.1202547
0.07275 0.1205268
0.0729 0.1207984
0.07305 0.12106952
0.0732 0.12134018
0.07335 0.12161035
0.0735 0.12187999
0.07365 0.12214921
0.0738 0.12241794
0.07395 0.12268618
0.0741 0.12295396
0.07425 0.12322125
0.0744 0.123488
0.07455 0.1237543
0.0747 0.12402014
0.07485 0.12428548
0.075 0.12455037
0.07515 0.12481471
0.0753 0.12507857
0.07545 0.12534201
0.0756 0.12560491
0.07575 0.12586731
0.0759 0.12612925
0.07605 0.12639073
0.0762 0.12665163
0.07635 0.12691211
0.0765 0.12717211
0.07665 0.12743158
0.0768 0.12769058
0.07695 0.12794911
0.0771 0.12820709
0.07725 0.12846466
0.0774 0.12872169
0.07755 0.12897822
0.0777 0.12923429
0.07785 0.12948984
0.078 0.12974492
0.07815 0.12999953
0.0783 0.13025359
0.07845 0.13050721
0.0786 0.13076027
0.07875 0.13101292
0.0789 0.13126502
0.07905 0.13151667
0.0792 0.13176777
0.07935 0.13201843
0.0795 0.13226857
0.07965 0.13251823
0.0798 0.13276737
0.07995 0.13301606
0.0801 0.13326421
0.08025 0.13351193
0.0804 0.13375909
0.08055 0.13400582
0.0807 0.13425201
0.08085 0.13449774
0.081 0.13474294
0.08115 0.13498763
0.0813 0.13523191
0.08145 0.13547561
0.0816 0.13571885
0.08175 0.13596164
0.0819 0.13620388
0.08205 0.13644568
0.0822 0.13668693
0.08235 0.13692769
0.0825 0.13716798
0.08265 0.1374078
0.0828 0.1376471
0.08295 0.13788591
0.0831 0.13812424
0.08325 0.13836207
0.0834 0.1385994
0.08355 0.13883623
0.0837 0.13907262
0.08385 0.1393085
0.084 0.13954386
0.08415 0.13977873
0.0843 0.14001313
0.08445 0.14024706
0.0846 0.14048046
0.08475 0.14071339
0.0849 0.14094583
0.08505 0.14117776
0.0852 0.14140922
0.08535 0.14164025
0.0855 0.1418707
0.08565 0.14210071
0.0858 0.14233021
0.08595 0.14255924
0.0861 0.14278775
0.08625 0.1430158
0.0864 0.14324336
0.08655 0.14347045
0.0867 0.14369705
0.08685 0.14392316
0.087 0.14414876
0.08715 0.1443739
0.0873 0.14459857
0.08745 0.14482274
0.0876 0.14504642
0.08775 0.14526963
0.0879 0.14549237
0.08805 0.1457146
0.0882 0.14593638
0.08835 0.14615764
0.0885 0.14637847
0.08865 0.14659878
0.0888 0.14681861
0.08895 0.147038
0.0891 0.14725688
0.08925 0.14747524
0.0894 0.14769317
0.08955 0.14791063
0.0897 0.14812761
0.08985 0.14834412
0.09 0.14856013
0.09015 0.14877564
0.0903 0.14899071
0.09045 0.14920533
0.0906 0.14941945
0.09075 0.14963311
0.0909 0.14984624
0.09105 0.15005896
0.0912 0.15027121
0.09135 0.15048294
0.0915 0.15069423
0.09165 0.15090505
0.0918 0.15111543
0.09195 0.15132527
0.0921 0.1515347
0.09225 0.15174364
0.0924 0.15195209
0.09255 0.15216011
0.0927 0.15236769
0.09285 0.15257473
0.093 0.15278133
0.09315 0.15298746
0.0933 0.15319317
0.09345 0.15339835
0.0936 0.15360312
0.09375 0.15380743
0.0939 0.15401125
0.09405 0.15421463
0.0942 0.1544175
0.09435 0.15462
0.0945 0.15482194
0.09465 0.15502351
0.0948 0.15522455
0.09495 0.15542519
0.0951 0.15562534
0.09525 0.15582503
0.0954 0.1560243
0.09555 0.15622307
0.0957 0.15642144
0.09585 0.15661932
0.096 0.15681673
0.09615 0.15701369
0.0963 0.15721021
0.09645 0.15740637
0.0966 0.15760197
0.09675 0.15779713
0.0969 0.15799188
0.09705 0.15818615
0.0972 0.15837997
0.09735 0.15857332
0.0975 0.1587663
0.09765 0.15895877
0.0978 0.15915078
0.09795 0.15934248
0.0981 0.15953362
0.09825 0.15972432
0.0984 0.15991457
0.09855 0.16010443
0.0987 0.16029385
0.09885 0.16048278
0.099 0.16067127
0.09915 0.16085938
0.0993 0.16104699
0.09945 0.16123418
0.0996 0.16142096
0.09975 0.16160726
0.0999 0.16179323
0.10005 0.16197866
0.1002 0.16216371
0.10035 0.1623483
0.1005 0.16253243
0.10065 0.16271617
0.1008 0.16289946
0.10095 0.16308235
0.1011 0.16326476
0.10125 0.1634468
0.1014 0.16362839
0.10155 0.16380954
0.1017 0.16399028
0.10185 0.16417055
0.102 0.16435046
0.10215 0.16452993
0.1023 0.16470889
0.10245 0.16488754
0.1026 0.16506573
0.10275 0.16524348
0.1029 0.16542085
0.10305 0.16559779
0.1032 0.16577432
0.10335 0.16595033
0.1035 0.16612602
0.10365 0.16630131
0.1038 0.16647617
0.10395 0.16665061
0.1041 0.16682459
0.10425 0.16699815
0.1044 0.16717136
0.10455 0.16734415
0.1047 0.16751649
0.10485 0.16768845
0.105 0.16786002
0.10515 0.16803112
0.1053 0.16820185
0.10545 0.16837219
0.1056 0.16854206
0.10575 0.16871158
0.1059 0.1688807
0.10605 0.16904937
0.1062 0.16921768
0.10635 0.16938557
0.1065 0.16955308
0.10665 0.16972013
0.1068 0.16988683
0.10695 0.17005309
0.1071 0.17021898
0.10725 0.17038453
0.1074 0.17054959
0.10755 0.17071425
0.1077 0.17087856
0.10785 0.17104247
0.108 0.17120601
0.10815 0.17136907
0.1083 0.17153183
0.10845 0.17169416
0.1086 0.17185607
0.10875 0.17201762
0.1089 0.17217879
0.10905 0.17233957
0.1092 0.17249996
0.10935 0.17265993
0.1095 0.17281958
0.10965 0.17297877
0.1098 0.17313762
0.10995 0.17329604
0.1101 0.17345417
0.11025 0.17361182
0.1104 0.17376913
0.11055 0.17392603
0.1107 0.17408261
0.11085 0.17423874
0.111 0.17439455
0.11115 0.17454995
0.1113 0.17470495
0.11145 0.17485961
0.1116 0.17501393
0.11175 0.17516781
0.1119 0.17532134
0.11205 0.1754745
0.1122 0.17562729
0.11235 0.17577968
0.1125 0.17593172
0.11265 0.1760834
0.1128 0.17623471
0.11295 0.1763856
0.1131 0.17653617
0.11325 0.17668637
0.1134 0.17683619
0.11355 0.17698567
0.1137 0.17713478
0.11385 0.17728352
0.114 0.1774319
0.11415 0.17757991
0.1143 0.17772756
0.11445 0.17787486
0.1146 0.17802178
0.11475 0.17816831
0.1149 0.17831454
0.11505 0.17846039
0.1152 0.17860589
0.11535 0.17875103
0.1155 0.17889577
0.11565 0.1790402
0.1158 0.17918427
0.11595 0.17932805
0.1161 0.17947141
0.11625 0.1796144
0.1164 0.17975705
0.11655 0.17989938
0.1167 0.18004133
0.11685 0.18018296
0.117 0.18032423
0.11715 0.1804651
0.1173 0.18060573
0.11745 0.18074596
0.1176 0.18088581
0.11775 0.18102538
0.1179 0.18116454
0.11805 0.1813034
0.1182 0.1814419
0.11835 0.18158008
0.1185 0.18171792
0.11865 0.1818554
0.1188 0.18199256
0.11895 0.18212937
0.1191 0.18226585
0.11925 0.18240198
0.1194 0.1825378
0.11955 0.18267326
0.1197 0.18280839
0.11985 0.18294319
0.12 0.18307766
0.12015 0.18321179
0.1203 0.1833456
0.12045 0.18347908
0.1206 0.18361223
0.12075 0.18374503
0.1209 0.18387753
0.12105 0.18400968
0.1212 0.18414146
0.12135 0.184273
0.1215 0.18440419
0.12165 0.18453505
0.1218 0.18466554
0.12195 0.18479578
0.1221 0.18492567
0.12225 0.18505524
0.1224 0.18518448
0.12255 0.18531338
0.1227 0.18544199
0.12285 0.18557024
0.123 0.18569824
0.12315 0.18582589
0.1233 0.18595322
0.12345 0.18608022
0.1236 0.18620691
0.12375 0.18633331
0.1239 0.18645938
0.12405 0.18658513
0.1242 0.18671058
0.12435 0.18683571
0.1245 0.18696057
0.12465 0.18708507
0.1248 0.18720928
0.12495 0.18733317
0.1251 0.18745672
0.12525 0.18757999
0.1254 0.18770297
0.12555 0.18782567
0.1257 0.18794802
0.12585 0.18807008
0.126 0.18819183
0.12615 0.18831327
0.1263 0.18843442
0.12645 0.18855526
0.1266 0.18867583
0.12675 0.18879604
0.1269 0.18891598
0.12705 0.18903566
0.1272 0.18915497
0.12735 0.18927401
0.1275 0.18939279
0.12765 0.18951122
0.1278 0.1896294
0.12795 0.18974727
0.1281 0.18986484
0.12825 0.1899821
0.1284 0.1900991
0.12855 0.19021577
0.1287 0.19033222
0.12885 0.1904483
0.129 0.19056414
0.12915 0.19067963
0.1293 0.19079492
0.12945 0.19090986
0.1296 0.19102449
0.12975 0.19113891
0.1299 0.191253
0.13005 0.1913668
0.1302 0.19148033
0.13035 0.19159356
0.1305 0.19170655
0.13065 0.19181918
0.1308 0.19193161
0.13095 0.19204372
0.1311 0.19215555
0.13125 0.19226709
0.1314 0.19237836
0.13155 0.19248935
0.1317 0.19260007
0.13185 0.1927105
0.132 0.19282069
0.13215 0.19293057
0.1323 0.19304012
0.13245 0.19314949
0.1326 0.19325853
0.13275 0.1933674
0.1329 0.19347594
0.13305 0.19358419
0.1332 0.19369208
0.13335 0.19379981
0.1335 0.19390721
0.13365 0.19401444
0.1338 0.19412121
0.13395 0.19422795
0.1341 0.19433422
0.13425 0.19444037
0.1344 0.19454616
0.13455 0.19465179
0.1347 0.1947571
0.13485 0.1948621
0.135 0.19496679
0.13515 0.19507131
0.1353 0.19517551
0.13545 0.19527956
0.1356 0.19538333
0.13575 0.19548676
0.1359 0.19558984
0.13605 0.19569284
0.1362 0.19579549
0.13635 0.19589798
0.1365 0.19600006
0.13665 0.19610191
0.1368 0.19620367
0.13695 0.19630508
0.1371 0.1964062
0.13725 0.19650704
0.1374 0.19660773
0.13755 0.19670804
0.1377 0.19680816
0.13785 0.19690804
0.138 0.19700767
0.13815 0.19710699
0.1383 0.19720616
0.13845 0.19730506
0.1386 0.19740361
0.13875 0.19750205
0.1389 0.19760018
0.13905 0.19769804
0.1392 0.19779558
0.13935 0.19789298
0.1395 0.19799008
0.13965 0.19808704
0.1398 0.19818377
0.13995 0.19828015
0.1401 0.19837619
0.14025 0.1984722
0.1404 0.19856788
0.14055 0.19866324
0.1407 0.19875852
0.14085 0.19885348
0.141 0.19894815
0.14115 0.19904265
0.1413 0.19913675
0.14145 0.1992309
0.1416 0.1993246
0.14175 0.19941815
0.1419 0.19951143
0.14205 0.19960441
0.1422 0.19969727
0.14235 0.1997899
0.1425 0.1998822
0.14265 0.19997438
0.1428 0.2000663
0.14295 0.20015793
0.1431 0.20024926
0.14325 0.20034048
0.1434 0.20043143
0.14355 0.2005221
0.1437 0.20061265
0.14385 0.20070297
0.144 0.20079298
0.14415 0.2008828
0.1443 0.20097226
0.14445 0.20106164
0.1446 0.20115087
0.14475 0.20123978
0.1449 0.20132838
0.14505 0.20141689
0.1452 0.20150506
0.14535 0.20159311
0.1455 0.20168088
0.14565 0.2017685
0.1458 0.20185578
0.14595 0.20194288
0.1461 0.2020298
0.14625 0.20211647
0.1464 0.20220301
0.14655 0.20228919
0.1467 0.20237518
0.14685 0.20246105
0.147 0.20254661
0.14715 0.20263197
0.1473 0.20271705
0.14745 0.202802
0.1476 0.20288671
0.14775 0.20297134
0.1479 0.2030555
0.14805 0.20313963
0.1482 0.20322349
0.14835 0.20330708
0.1485 0.20339057
0.14865 0.20347379
0.1488 0.20355681
0.14895 0.20363963
0.1491 0.20372224
0.14925 0.20380467
0.1494 0.20388679
0.14955 0.20396869
0.1497 0.20405045
0.14985 0.20413199
0.15 0.20421339


T->tZ:

-0.15 0.18506271
-0.14985 0.18497548
-0.1497 0.18488804
-0.14955 0.18480038
-0.1494 0.18471244
-0.14925 0.18462454
-0.1491 0.18453632
-0.14895 0.18444798
-0.1488 0.18435957
-0.14865 0.18427092
-0.1485 0.18418202
-0.14835 0.18409305
-0.1482 0.18400383
-0.14805 0.18391448
-0.1479 0.18382495
-0.14775 0.18373528
-0.1476 0.18364543
-0.14745 0.18355529
-0.1473 0.18346511
-0.14715 0.18337475
-0.147 0.18328423
-0.14685 0.18319344
-0.1467 0.18310256
-0.14655 0.18301143
-0.1464 0.1829202
-0.14625 0.18282873
-0.1461 0.1827372
-0.14595 0.18264536
-0.1458 0.18255347
-0.14565 0.18246129
-0.1455 0.18236892
-0.14535 0.18227644
-0.1452 0.1821837
-0.14505 0.18209087
-0.1449 0.18199783
-0.14475 0.18190457
-0.1446 0.18181116
-0.14445 0.18171766
-0.1443 0.18162386
-0.14415 0.18152996
-0.144 0.18143585
-0.14385 0.18134148
-0.1437 0.18124697
-0.14355 0.18115223
-0.1434 0.18105739
-0.14325 0.1809623
-0.1431 0.18086712
-0.14295 0.18077166
-0.1428 0.1806761
-0.14265 0.1805803
-0.1425 0.18048426
-0.14235 0.18038808
-0.1422 0.1802918
-0.14205 0.18019514
-0.1419 0.18009848
-0.14175 0.18000158
-0.1416 0.17990443
-0.14145 0.17980701
-0.1413 0.17970967
-0.14115 0.17961187
-0.141 0.17951402
-0.14085 0.179416
-0.1407 0.17931762
-0.14055 0.17921924
-0.1404 0.17912059
-0.14025 0.17902171
-0.1401 0.1789227
-0.13995 0.17882344
-0.1398 0.17872392
-0.13965 0.17862427
-0.1395 0.1785245
-0.13935 0.17842452
-0.1392 0.17832422
-0.13905 0.1782238
-0.1389 0.17812328
-0.13875 0.17802236
-0.1386 0.17792144
-0.13845 0.17782015
-0.1383 0.17771868
-0.13815 0.17761714
-0.138 0.1775153
-0.13785 0.17741321
-0.1377 0.17731101
-0.13755 0.17720865
-0.1374 0.17710593
-0.13725 0.17700317
-0.1371 0.17690004
-0.13695 0.17679691
-0.1368 0.17669337
-0.13665 0.17658971
-0.1365 0.17648594
-0.13635 0.17638181
-0.1362 0.17627751
-0.13605 0.17617306
-0.1359 0.17606834
-0.13575 0.17596345
-0.1356 0.17585832
-0.13545 0.17575298
-0.1353 0.17564747
-0.13515 0.17554175
-0.135 0.17543581
-0.13485 0.1753296
-0.1347 0.17522323
-0.13455 0.17511662
-0.1344 0.17500984
-0.13425 0.17490281
-0.1341 0.17479556
-0.13395 0.1746881
-0.1338 0.17458047
-0.13365 0.17447256
-0.1335 0.17436449
-0.13335 0.17425617
-0.1332 0.17414768
-0.13305 0.17403892
-0.1329 0.17392995
-0.13275 0.17382077
-0.1326 0.17371137
-0.13245 0.17360173
-0.1323 0.17349189
-0.13215 0.17338181
-0.132 0.17327154
-0.13185 0.17316102
-0.1317 0.17305027
-0.13155 0.1729393
-0.1314 0.17282814
-0.13125 0.17271676
-0.1311 0.17260511
-0.13095 0.17249324
-0.1308 0.17238118
-0.13065 0.17226886
-0.1305 0.17215634
-0.13035 0.17204359
-0.1302 0.17193058
-0.13005 0.17181734
-0.1299 0.17170393
-0.12975 0.17159023
-0.1296 0.17147633
-0.12945 0.17136221
-0.1293 0.17124783
-0.12915 0.17113322
-0.129 0.17101841
-0.12885 0.17090331
-0.1287 0.17078805
-0.12855 0.17067249
-0.1284 0.17055676
-0.12825 0.17044073
-0.1281 0.17032451
-0.12795 0.17020804
-0.1278 0.17009132
-0.12765 0.16997436
-0.1275 0.16985717
-0.12735 0.16973974
-0.1272 0.1696221
-0.12705 0.1695042
-0.1269 0.16938604
-0.12675 0.16926767
-0.1266 0.16914907
-0.12645 0.16903017
-0.1263 0.16891106
-0.12615 0.16879174
-0.126 0.16867214
-0.12585 0.16855228
-0.1257 0.1684322
-0.12555 0.16831188
-0.1254 0.1681913
-0.12525 0.16807049
-0.1251 0.16794943
-0.12495 0.16782813
-0.1248 0.16770657
-0.12465 0.16758474
-0.1245 0.16746268
-0.12435 0.16734035
-0.1242 0.1672178
-0.12405 0.16709499
-0.1239 0.16697193
-0.12375 0.16684863
-0.1236 0.16672507
-0.12345 0.16660125
-0.1233 0.16647716
-0.12315 0.16635288
-0.123 0.16622829
-0.12285 0.16610345
-0.1227 0.16597838
-0.12255 0.16585303
-0.1224 0.16572743
-0.12225 0.16560154
-0.1221 0.16547541
-0.12195 0.16534906
-0.1218 0.16522241
-0.12165 0.16509552
-0.1215 0.16496835
-0.12135 0.16484093
-0.1212 0.16471325
-0.12105 0.16458534
-0.1209 0.1644571
-0.12075 0.16432865
-0.1206 0.16419994
-0.12045 0.1640709
-0.1203 0.16394166
-0.12015 0.16381213
-0.12 0.16368232
-0.11985 0.16355226
-0.1197 0.16342193
-0.11955 0.1632913
-0.1194 0.16316047
-0.11925 0.16302932
-0.1191 0.16289794
-0.11895 0.16276623
-0.1188 0.16263432
-0.11865 0.16250207
-0.1185 0.1623696
-0.11835 0.1622368
-0.1182 0.16210379
-0.11805 0.16197044
-0.1179 0.16183688
-0.11775 0.16170301
-0.1176 0.16156886
-0.11745 0.16143447
-0.1173 0.16129977
-0.11715 0.16116479
-0.117 0.16102955
-0.11685 0.16089401
-0.1167 0.16075824
-0.11655 0.16062212
-0.1164 0.16048573
-0.11625 0.1603491
-0.1161 0.16021219
-0.11595 0.16007495
-0.1158 0.15993744
-0.11565 0.15979966
-0.1155 0.15966162
-0.11535 0.15952324
-0.1152 0.1593846
-0.11505 0.15924569
-0.1149 0.15910649
-0.11475 0.15896701
-0.1146 0.15882723
-0.11445 0.15868717
-0.1143 0.15854676
-0.11415 0.15840612
-0.114 0.15826517
-0.11385 0.15812393
-0.1137 0.15798241
-0.11355 0.1578406
-0.1134 0.15769848
-0.11325 0.15755607
-0.1131 0.15741337
-0.11295 0.15727036
-0.1128 0.1571271
-0.11265 0.1569835
-0.1125 0.15683962
-0.11235 0.15669543
-0.1122 0.15655097
-0.11205 0.15640618
-0.1119 0.15626111
-0.11175 0.15611571
-0.1116 0.15597009
-0.11145 0.15582411
-0.1113 0.1556778
-0.11115 0.15553125
-0.111 0.15538434
-0.11085 0.15523713
-0.1107 0.15508971
-0.11055 0.15494187
-0.1104 0.1547938
-0.11025 0.15464536
-0.1101 0.15449669
-0.10995 0.15434764
-0.1098 0.15419833
-0.10965 0.15404866
-0.1095 0.15389877
-0.10935 0.15374849
-0.1092 0.15359792
-0.10905 0.15344706
-0.1089 0.15329588
-0.10875 0.15314433
-0.1086 0.15299256
-0.10845 0.15284043
-0.1083 0.152688
-0.10815 0.15253525
-0.108 0.15238217
-0.10785 0.15222882
-0.1077 0.15207508
-0.10755 0.15192108
-0.1074 0.15176674
-0.10725 0.15161213
-0.1071 0.1514571
-0.10695 0.15130184
-0.1068 0.15114623
-0.10665 0.15099031
-0.1065 0.15083406
-0.10635 0.1506775
-0.1062 0.15052055
-0.10605 0.15036334
-0.1059 0.15020583
-0.10575 0.15004794
-0.1056 0.14988976
-0.10545 0.14973126
-0.1053 0.14957239
-0.10515 0.14941324
-0.105 0.14925376
-0.10485 0.1490939
-0.1047 0.14893377
-0.10455 0.1487733
-0.1044 0.14861245
-0.10425 0.14845132
-0.1041 0.14828988
-0.10395 0.1481281
-0.1038 0.14796591
-0.10365 0.14780346
-0.1035 0.14764065
-0.10335 0.14747751
-0.1032 0.14731409
-0.10305 0.14715023
-0.1029 0.14698609
-0.10275 0.14682162
-0.1026 0.14665684
-0.10245 0.14649168
-0.1023 0.14632617
-0.10215 0.14616038
-0.102 0.1459942
-0.10185 0.14582765
-0.1017 0.14566083
-0.10155 0.14549362
-0.1014 0.14532613
-0.10125 0.14515824
-0.1011 0.14499002
-0.10095 0.14482147
-0.1008 0.14465257
-0.10065 0.14448333
-0.1005 0.14431372
-0.10035 0.1441438
-0.1002 0.14397355
-0.10005 0.14380294
-0.0999 0.14363197
-0.09975 0.14346063
-0.0996 0.14328897
-0.09945 0.14311691
-0.0993 0.14294456
-0.09915 0.14277184
-0.099 0.14259873
-0.09885 0.14242532
-0.0987 0.14225159
-0.09855 0.14207748
-0.0984 0.14190297
-0.09825 0.14172814
-0.0981 0.14155294
-0.09795 0.14137744
-0.0978 0.14120153
-0.09765 0.14102526
-0.0975 0.14084865
-0.09735 0.14067171
-0.0972 0.14049439
-0.09705 0.14031671
-0.0969 0.1401387
-0.09675 0.1399603
-0.0966 0.13978154
-0.09645 0.13960246
-0.0963 0.13942292
-0.09615 0.13924307
-0.096 0.13906292
-0.09585 0.13888239
-0.0957 0.13870145
-0.09555 0.13852018
-0.0954 0.13833851
-0.09525 0.13815652
-0.0951 0.13797414
-0.09495 0.13779142
-0.0948 0.13760829
-0.09465 0.13742482
-0.0945 0.13724097
-0.09435 0.13705678
-0.0942 0.1368722
-0.09405 0.13668729
-0.0939 0.13650195
-0.09375 0.13631627
-0.0936 0.13613021
-0.09345 0.13594383
-0.0933 0.13575701
-0.09315 0.13556987
-0.093 0.13538231
-0.09285 0.13519443
-0.0927 0.13500618
-0.09255 0.1348175
-0.0924 0.13462851
-0.09225 0.13443914
-0.0921 0.13424933
-0.09195 0.13405919
-0.0918 0.13386869
-0.09165 0.1336778
-0.0915 0.13348652
-0.09135 0.13329489
-0.0912 0.13310284
-0.09105 0.13291047
-0.0909 0.1327177
-0.09075 0.13252456
-0.0906 0.13233101
-0.09045 0.13213711
-0.0903 0.13194283
-0.09015 0.13174815
-0.09 0.13155312
-0.08985 0.13135765
-0.0897 0.13116186
-0.08955 0.13096568
-0.0894 0.13076911
-0.08925 0.13057218
-0.0891 0.13037483
-0.08895 0.13017709
-0.0888 0.12997899
-0.08865 0.12978051
-0.0885 0.12958165
-0.08835 0.12938239
-0.0882 0.12918276
-0.08805 0.12898274
-0.0879 0.12878235
-0.08775 0.12858157
-0.0876 0.1283804
-0.08745 0.12817882
-0.0873 0.12797688
-0.08715 0.12777455
-0.087 0.12757181
-0.08685 0.12736871
-0.0867 0.12716522
-0.08655 0.12696132
-0.0864 0.12675706
-0.08625 0.1265524
-0.0861 0.12634734
-0.08595 0.12614188
-0.0858 0.12593605
-0.08565 0.12572985
-0.0855 0.12552322
-0.08535 0.12531626
-0.0852 0.12510887
-0.08505 0.1249011
-0.0849 0.1246929
-0.08475 0.12448433
-0.0846 0.1242754
-0.08445 0.12406609
-0.0843 0.12385635
-0.08415 0.12364621
-0.084 0.12343569
-0.08385 0.12322478
-0.0837 0.1230135
-0.08355 0.12280181
-0.0834 0.12258969
-0.08325 0.12237722
-0.0831 0.12216436
-0.08295 0.12195108
-0.0828 0.12173741
-0.08265 0.12152336
-0.0825 0.12130892
-0.08235 0.12109407
-0.0822 0.12087884
-0.08205 0.12066322
-0.0819 0.12044719
-0.08175 0.12023078
-0.0816 0.12001398
-0.08145 0.11979676
-0.0813 0.11957914
-0.08115 0.11936119
-0.081 0.11914279
-0.08085 0.11892403
-0.0807 0.11870483
-0.08055 0.11848528
-0.0804 0.1182653
-0.08025 0.11804491
-0.0801 0.11782419
-0.07995 0.11760303
-0.0798 0.1173815
-0.07965 0.11715956
-0.0795 0.11693722
-0.07935 0.11671446
-0.0792 0.11649138
-0.07905 0.11626785
-0.0789 0.11604396
-0.07875 0.11581962
-0.0786 0.11559495
-0.07845 0.1153698
-0.0783 0.11514436
-0.07815 0.11491848
-0.078 0.11469218
-0.07785 0.11446552
-0.0777 0.11423842
-0.07755 0.11401099
-0.0774 0.11378316
-0.07725 0.11355488
-0.0771 0.11332627
-0.07695 0.11309722
-0.0768 0.1128678
-0.07665 0.11263798
-0.0765 0.11240776
-0.07635 0.11217717
-0.0762 0.11194618
-0.07605 0.11171482
-0.0759 0.11148302
-0.07575 0.11125086
-0.0756 0.11101833
-0.07545 0.11078533
-0.0753 0.110552
-0.07515 0.1103183
-0.075 0.11008417
-0.07485 0.10984964
-0.0747 0.10961474
-0.07455 0.10937948
-0.0744 0.10914382
-0.07425 0.10890776
-0.0741 0.10867127
-0.07395 0.10843445
-0.0738 0.10819724
-0.07365 0.10795963
-0.0735 0.10772162
-0.07335 0.10748325
-0.0732 0.10724445
-0.07305 0.10700529
-0.0729 0.10676577
-0.07275 0.10652586
-0.0726 0.10628555
-0.07245 0.10604488
-0.0723 0.10580379
-0.07215 0.10556235
-0.072 0.10532054
-0.07185 0.10507831
-0.0717 0.10483568
-0.07155 0.1045927
-0.0714 0.10434937
-0.07125 0.10410562
-0.0711 0.10386152
-0.07095 0.10361706
-0.0708 0.10337218
-0.07065 0.10312695
-0.0705 0.10288133
-0.07035 0.10263537
-0.0702 0.10238899
-0.07005 0.10214225
-0.0699 0.10189514
-0.06975 0.10164768
-0.0696 0.10139988
-0.06945 0.10115166
-0.0693 0.10090306
-0.06915 0.10065408
-0.069 0.10040476
-0.06885 0.10015506
-0.0687 0.099905025
-0.06855 0.099654576
-0.0684 0.099403789
-0.06825 0.099152666
-0.0681 0.098901171
-0.06795 0.098649302
-0.0678 0.098397064
-0.06765 0.098144458
-0.0675 0.097891516
-0.06735 0.097638204
-0.0672 0.097384569
-0.06705 0.097130531
-0.0669 0.096876157
-0.06675 0.096621426
-0.0666 0.096366333
-0.06645 0.096110915
-0.0663 0.095855131
-0.06615 0.095598994
-0.066 0.095342499
-0.06585 0.095085717
-0.0657 0.094828509
-0.06555 0.09457098
-0.0654 0.094313136
-0.06525 0.094054943
-0.0651 0.09379639
-0.06495 0.093537494
-0.0648 0.093278285
-0.06465 0.093018732
-0.0645 0.092758832
-0.06435 0.092498584
-0.0642 0.092238074
-0.06405 0.091977141
-0.0639 0.091715947
-0.06375 0.091454371
-0.0636 0.0911925
-0.06345 0.09093029
-0.0633 0.090667747
-0.06315 0.09040491
-0.063 0.090141738
-0.06285 0.089878235
-0.0627 0.089614445
-0.06255 0.089350285
-0.0624 0.089085842
-0.06225 0.088821111
-0.0621 0.088556021
-0.06195 0.088290645
-0.0618 0.088024918
-0.06165 0.087758944
-0.0615 0.087492618
-0.06135 0.087226055
-0.0612 0.086959102
-0.06105 0.086691916
-0.0609 0.086424385
-0.06075 0.086156578
-0.0606 0.085888473
-0.06045 0.0856201
-0.0603 0.08535139
-0.06015 0.085082414
-0.06 0.084813142
-0.05985 0.084543615
-0.0597 0.084273756
-0.05955 0.084003639
-0.0594 0.083733241
-0.05925 0.083462585
-0.0591 0.083191645
-0.05895 0.082920386
-0.0588 0.08264892
-0.05865 0.082377139
-0.0585 0.082105115
-0.05835 0.081832816
-0.0582 0.081560251
-0.05805 0.081287444
-0.0579 0.081014338
-0.05775 0.080740998
-0.0576 0.080467433
-0.05745 0.080193572
-0.0573 0.079919484
-0.05715 0.079645141
-0.057 0.079370545
-0.05685 0.079095692
-0.0567 0.078820632
-0.05655 0.078545324
-0.0564 0.07826977
-0.05625 0.077994012
-0.0561 0.077717979
-0.05595 0.077441742
-0.0558 0.077165309
-0.05565 0.076888644
-0.0555 0.076611712
-0.05535 0.076334585
-0.0552 0.07605728
-0.05505 0.075779708
-0.0549 0.075501922
-0.05475 0.075223997
-0.0546 0.074945814
-0.05445 0.074667463
-0.0543 0.074388863
-0.05415 0.074110096
-0.054 0.073831124
-0.05385 0.073551993
-0.0537 0.073272666
-0.05355 0.072993112
-0.0534 0.072713395
-0.05325 0.072433534
-0.0531 0.072153488
-0.05295 0.071873259
-0.0528 0.071592847
-0.05265 0.071312308
-0.0525 0.071031553
-0.05235 0.070750666
-0.0522 0.070469613
-0.05205 0.070188435
-0.0519 0.069907054
-0.05175 0.06962556
-0.0516 0.069343952
-0.05145 0.069062152
-0.0513 0.068780215
-0.05115 0.068498164
-0.051 0.068215971
-0.05085 0.067933641
-0.0507 0.06765122
-0.05055 0.06736867
-0.0504 0.067085991
-0.05025 0.066803189
-0.0501 0.066520307
-0.04995 0.066237264
-0.0498 0.065954155
-0.04965 0.06567098
-0.0495 0.065387652
-0.04935 0.065104269
-0.0492 0.064820785
-0.04905 0.064537208
-0.0489 0.064253535
-0.04875 0.063969825
-0.0486 0.06368603
-0.04845 0.063402153
-0.0483 0.063118199
-0.04815 0.062834171
-0.048 0.062550126
-0.04785 0.062266009
-0.0477 0.061981836
-0.04755 0.061697652
-0.0474 0.061413371
-0.04725 0.061129087
-0.0471 0.060844757
-0.04695 0.060560437
-0.0468 0.060276028
-0.04665 0.059991637
-0.0465 0.05970725
-0.04635 0.059422804
-0.0462 0.05913839
-0.04605 0.058853914
-0.0459 0.058569474
-0.04575 0.058285026
-0.0456 0.058000624
-0.04545 0.057716177
-0.0453 0.057431785
-0.04515 0.057147432
-0.045 0.056863067
-0.04485 0.05657877
-0.0447 0.056294448
-0.04455 0.056010206
-0.0444 0.055725996
-0.04425 0.055441874
-0.0441 0.055157773
-0.04395 0.054873742
-0.0438 0.054589763
-0.04365 0.054305841
-0.0435 0.054021985
-0.04335 0.053738267
-0.0432 0.053454595
-0.04305 0.053171001
-0.0429 0.052887487
-0.04275 0.052604099
-0.0426 0.052320825
-0.04245 0.05203763
-0.0423 0.051754546
-0.04215 0.051471583
-0.042 0.051188765
-0.04185 0.050906048
-0.0417 0.050623465
-0.04155 0.050341017
-0.0414 0.050058739
-0.04125 0.049776586
-0.0411 0.049494581
-0.04095 0.049212738
-0.0408 0.048931081
-0.04065 0.048649569
-0.0405 0.048368232
-0.04035 0.048087074
-0.0402 0.047806125
-0.04005 0.047525341
-0.0399 0.047244756
-0.03975 0.046964395
-0.0396 0.046684219
-0.03945 0.046404247
-0.0393 0.046124526
-0.03915 0.045845004
-0.039 0.045565708
-0.03885 0.045286671
-0.0387 0.04500785
-0.03855 0.044729276
-0.0384 0.044450977
-0.03825 0.044172916
-0.0381 0.043895112
-0.03795 0.043617608
-0.0378 0.043340347
-0.03765 0.043063374
-0.0375 0.042786706
-0.03735 0.042510311
-0.0372 0.042234238
-0.03705 0.041958447
-0.0369 0.041682961
-0.03675 0.041407817
-0.0366 0.041132974
-0.03645 0.040858483
-0.0363 0.040584304
-0.03615 0.040310464
-0.036 0.040036996
-0.03585 0.039763854
-0.0357 0.039491097
-0.03555 0.039218682
-0.0354 0.038946668
-0.03525 0.038675002
-0.0351 0.038403722
-0.03495 0.038132851
-0.0348 0.037862358
-0.03465 0.037592288
-0.0345 0.037322614
-0.03435 0.03705337
-0.0342 0.036784528
-0.03405 0.036516133
-0.0339 0.036248155
-0.03375 0.035980644
-0.0336 0.035713555
-0.03345 0.035446943
-0.0333 0.035180769
-0.03315 0.034915086
-0.033 0.034649856
-0.03285 0.034385126
-0.0327 0.034120865
-0.03255 0.033857119
-0.0324 0.033593852
-0.03225 0.033331114
-0.0321 0.03306887
-0.03195 0.032807161
-0.0318 0.032545966
-0.03165 0.032285324
-0.0315 0.0320252
-0.03135 0.031765647
-0.0312 0.031506626
-0.03105 0.031248191
-0.0309 0.0309903
-0.03075 0.030733004
-0.0306 0.030476294
-0.03045 0.030220151
-0.0303 0.029964621
-0.03015 0.029709677
-0.03 0.02945536
-0.02985 0.029201642
-0.0297 0.02894856
-0.02955 0.028696115
-0.0294 0.028444291
-0.02925 0.028193122
-0.0291 0.027942588
-0.02895 0.027692736
-0.0288 0.027443544
-0.02865 0.027195008
-0.0285 0.026947169
-0.02835 0.0267
-0.0282 0.026453536
-0.02805 0.026207779
-0.0279 0.025962708
-0.02775 0.025718375
-0.0276 0.025474742
-0.02745 0.025231855
-0.0273 0.024989705
-0.02715 0.024748283
-0.027 0.024507621
-0.02685 0.024267724
-0.0267 0.024028571
-0.02655 0.023790212
-0.0264 0.023552626
-0.02625 0.023315812
-0.0261 0.023079802
-0.02595 0.022844584
-0.0258 0.022610189
-0.02565 0.022376603
-0.0255 0.022143827
-0.02535 0.021911894
-0.0252 0.021680799
-0.02505 0.021450534
-0.0249 0.021221129
-0.02475 0.020992582
-0.0246 0.020764908
-0.02445 0.020538082
-0.0243 0.020312155
-0.02415 0.020087116
-0.024 0.019862953
-0.02385 0.019639705
-0.0237 0.019417366
-0.02355 0.019195931
-0.0234 0.018975433
-0.02325 0.018755859
-0.0231 0.018537223
-0.02295 0.018319521
-0.0228 0.018102782
-0.02265 0.017887004
-0.0225 0.017672174
-0.02235 0.01745833
-0.0222 0.017245467
-0.02205 0.017033593
-0.0219 0.016822696
-0.02175 0.016612813
-0.0216 0.01640394
-0.02145 0.016196073
-0.0213 0.015989234
-0.02115 0.015783432
-0.021 0.015578661
-0.02085 0.01537492
-0.0207 0.015172247
-0.02055 0.014970627
-0.0204 0.014770073
-0.02025 0.014570583
-0.0201 0.014372183
-0.01995 0.014174863
-0.0198 0.013978638
-0.01965 0.013783514
-0.0195 0.013589482
-0.01935 0.013396575
-0.0192 0.013204789
-0.01905 0.013014133
-0.0189 0.012824597
-0.01875 0.012636212
-0.0186 0.012448977
-0.01845 0.012262891
-0.0183 0.012077975
-0.01815 0.011894207
-0.018 0.011711631
-0.01785 0.011530232
-0.0177 0.011350022
-0.01755 0.011171009
-0.0174 0.010993192
-0.01725 0.010816585
-0.0171 0.010641196
-0.01695 0.010467022
-0.0168 0.010294079
-0.01665 0.010122365
-0.0165 0.0099519004
-0.01635 0.0097826785
-0.0162 0.0096147123
-0.01605 0.0094480015
-0.0159 0.0092825597
-0.01575 0.0091183857
-0.0156 0.0089554995
-0.01545 0.008793894
-0.0153 0.0086335824
-0.01515 0.0084745707
-0.015 0.008316853
-0.01485 0.0081604533
-0.0147 0.0080053654
-0.01455 0.0078516088
-0.0144 0.0076991696
-0.01425 0.0075480736
-0.0141 0.0073983088
-0.01395 0.0072498977
-0.0138 0.0071028345
-0.01365 0.0069571319
-0.0135 0.0068127955
-0.01335 0.006669824
-0.0132 0.006528226
-0.01305 0.0063880141
-0.0129 0.0062491883
-0.01275 0.0061117548
-0.0126 0.0059757199
-0.01245 0.0058410885
-0.0123 0.0057078662
-0.01215 0.0055760547
-0.012 0.0054456671
-0.01185 0.0053167048
-0.0117 0.005189174
-0.01155 0.0050630785
-0.0114 0.0049384244
-0.01125 0.0048152169
-0.0111 0.0046934579
-0.01095 0.004573159
-0.0108 0.0044543221
-0.01065 0.0043369516
-0.0105 0.0042210536
-0.01035 0.0041066319
-0.0102 0.0039936921
-0.01005 0.0038822389
-0.0099 0.0037722739
-0.00975 0.0036638084
-0.0096 0.0035568431
-0.00945 0.0034513827
-0.0093 0.0033474324
-0.00915 0.0032449967
-0.009 0.0031440795
-0.00885 0.0030446859
-0.0087 0.0029468202
-0.00855 0.0028504842
-0.0084 0.002755686
-0.00825 0.0026624286
-0.0081 0.0025707161
-0.00795 0.0024805513
-0.0078 0.0023919396
-0.00765 0.0023048849
-0.0075 0.0022193905
-0.00735 0.0021354604
-0.0072 0.0020530975
-0.00705 0.0019723072
-0.0069 0.0018930931
-0.00675 0.0018154588
-0.0066 0.0017394065
-0.00645 0.0016649412
-0.0063 0.0015920655
-0.00615 0.001520783
-0.006 0.001451097
-0.00585 0.0013830108
-0.0057 0.0013165266
-0.00555 0.0012516495
-0.0054 0.0011883823
-0.00525 0.0011267268
-0.0051 0.0010666865
-0.00495 0.0010082643
-0.0048 0.00095146325
-0.00465 0.00089628598
-0.0045 0.00084273524
-0.00435 0.00079081371
-0.0042 0.00074052396
-0.00405 0.00069186738
-0.0039 0.0006448481
-0.00375 0.000599468
-0.0036 0.00055572916
-0.00345 0.00051363397
-0.0033 0.00047318458
-0.00315 0.00043438304
-0.003 0.00039723151
-0.00285 0.00036173198
-0.0027 0.00032788625
-0.00255 0.00029569626
-0.0024 0.00026516357
-0.00225 0.00023629037
-0.0021 0.00020907804
-0.00195 0.00018352819
-0.0018 0.00015964236
-0.00165 0.00013742193
-0.0015 0.00011686831
-0.00135 9.7982816e-05
-0.0012 8.0766711e-05
-0.00105 6.5221155e-05
-0.0009 5.1347242e-05
-0.00075 3.9146011e-05
-0.0006 2.8618415e-05
-0.00045 1.9765394e-05
-0.0003 1.2587756e-05
-0.00015 7.0862491e-06
0 3.261563e-06
0.00015 1.114323e-06
0.0003 6.4507554e-07
0.00045 1.8542999e-06
0.0006 4.7424061e-06
0.00075 9.3097307e-06
0.0009 1.555655e-05
0.00105 2.3483059e-05
0.0012 3.3089359e-05
0.00135 4.4375555e-05
0.0015 5.7341615e-05
0.00165 7.1987452e-05
0.0018 8.8312937e-05
0.00195 0.00010631783
0.0021 0.00012600185
0.00225 0.00014736458
0.0024 0.00017040568
0.00255 0.00019512459
0.0027 0.00022152075
0.00285 0.00024959336
0.003 0.00027934198
0.00315 0.00031076569
0.0033 0.00034386371
0.00345 0.00037863509
0.0036 0.00041507876
0.00375 0.00045319368
0.0039 0.0004929788
0.00405 0.00053443287
0.0042 0.00057755464
0.00435 0.0006223427
0.0045 0.00066879521
0.00465 0.0007169116
0.0048 0.00076668982
0.00495 0.0008181287
0.0051 0.00087122588
0.00525 0.00092597962
0.0054 0.00098238881
0.00555 0.0010404516
0.0057 0.0011001646
0.00585 0.0011615272
0.006 0.0012245374
0.00615 0.0012891907
0.0063 0.001355488
0.00645 0.0014234256
0.0066 0.0014930017
0.00675 0.0015642126
0.0069 0.0016370572
0.00705 0.0017115322
0.0072 0.0017876351
0.00735 0.0018653631
0.0075 0.0019447143
0.00765 0.002025683
0.0078 0.0021082697
0.00795 0.002192471
0.0081 0.0022782831
0.00825 0.0023657023
0.0084 0.0024547268
0.00855 0.002545352
0.0087 0.0026375761
0.00885 0.0027313944
0.009 0.0028268023
0.00915 0.0029238001
0.0093 0.0030223825
0.00945 0.0031225459
0.0096 0.0032242867
0.00975 0.0033276005
0.0099 0.0034324842
0.01005 0.0035389341
0.0102 0.0036469438
0.01035 0.0037565137
0.0105 0.0038676379
0.01065 0.0039803125
0.0108 0.0040945333
0.01095 0.0042102956
0.0111 0.0043275951
0.01125 0.0044464282
0.0114 0.0045667875
0.01155 0.0046886748
0.0117 0.0048120812
0.01185 0.0049370043
0.012 0.0050634381
0.01215 0.0051913782
0.0123 0.0053208204
0.01245 0.0054517558
0.0126 0.0055841868
0.01275 0.0057181058
0.0129 0.0058535078
0.01305 0.0059903866
0.0132 0.0061287386
0.01335 0.0062685588
0.0135 0.0064098364
0.01365 0.0065525762
0.0138 0.0066967681
0.01395 0.0068424043
0.0141 0.0069894889
0.01425 0.0071380085
0.0144 0.0072879461
0.01455 0.0074393262
0.0147 0.0075921184
0.01485 0.0077463239
0.015 0.0079019439
0.01515 0.008058966
0.0153 0.0082173791
0.01545 0.0083771953
0.0156 0.0085383899
0.01575 0.0087009706
0.0159 0.008864925
0.01605 0.009030247
0.0162 0.0091969247
0.01635 0.0093649711
0.0165 0.0095343609
0.01665 0.0097051012
0.0168 0.0098771796
0.01695 0.01005059
0.0171 0.010225325
0.01725 0.010401387
0.0174 0.010578756
0.01755 0.010757439
0.0177 0.010937421
0.01785 0.011118699
0.018 0.011301265
0.01815 0.01148512
0.0183 0.01167025
0.01845 0.011856641
0.0186 0.012044303
0.01875 0.01223322
0.0189 0.012423394
0.01905 0.012614804
0.0192 0.012807448
0.01935 0.013001331
0.0195 0.013196437
0.01965 0.013392759
0.0198 0.013590288
0.01995 0.013789023
0.0201 0.01398896
0.02025 0.014190087
0.0204 0.014392387
0.02055 0.014595872
0.0207 0.014800526
0.02085 0.015006342
0.021 0.015213309
0.02115 0.015421428
0.0213 0.015630695
0.02145 0.015841096
0.0216 0.016052613
0.02175 0.016265261
0.0219 0.016479022
0.02205 0.01669389
0.0222 0.016909851
0.02235 0.017126909
0.0225 0.017345059
0.02265 0.017564285
0.0228 0.017784571
0.02295 0.018005932
0.0231 0.018228348
0.02325 0.018451801
0.0234 0.018676308
0.02355 0.018901856
0.0237 0.019128425
0.02385 0.019356007
0.024 0.019584615
0.02415 0.019814221
0.0243 0.020044819
0.02445 0.020276421
0.0246 0.020509006
0.02475 0.020742554
0.0249 0.02097709
0.02505 0.021212581
0.0252 0.021449013
0.02535 0.021686411
0.0255 0.021924743
0.02565 0.022163999
0.0258 0.022404193
0.02595 0.022645298
0.0261 0.022887305
0.02625 0.023130228
0.0264 0.023374047
0.02655 0.023618738
0.0267 0.023864324
0.02685 0.024110783
0.027 0.024358092
0.02715 0.02460628
0.0273 0.024855313
0.02745 0.025105173
0.0276 0.025355891
0.02775 0.025607414
0.0279 0.025859781
0.02805 0.026112955
0.0282 0.026366924
0.02835 0.026621708
0.0285 0.026877261
0.02865 0.02713362
0.0288 0.027390756
0.02895 0.027648643
0.0291 0.027907303
0.02925 0.028166705
0.0294 0.028426872
0.02955 0.028687778
0.0297 0.028949397
0.02985 0.02921176
0.03 0.029474821
0.03015 0.029738611
0.0303 0.030003085
0.03045 0.030268271
0.0306 0.030534145
0.03075 0.030800682
0.0309 0.031067915
0.03105 0.03133579
0.0312 0.031604343
0.03135 0.031873527
0.0315 0.032143376
0.03165 0.03241384
0.0318 0.032684954
0.03195 0.032956697
0.0321 0.033229027
0.03225 0.033501986
0.0324 0.033775524
0.03255 0.034049677
0.0327 0.034324394
0.03285 0.034599712
0.033 0.034875586
0.03315 0.03515204
0.0333 0.035429029
0.03345 0.035706592
0.0336 0.035984675
0.03375 0.036263317
0.0339 0.036542466
0.03405 0.036822159
0.0342 0.037102346
0.03435 0.037383039
0.0345 0.037664258
0.03465 0.037945945
0.0348 0.038228144
0.03495 0.0385108
0.0351 0.038793954
0.03525 0.039077543
0.0354 0.039361622
0.03555 0.039646128
0.0357 0.039931076
0.03585 0.040216492
0.036 0.040502318
0.03615 0.040788585
0.0363 0.041075255
0.03645 0.041362352
0.0366 0.041649838
0.03675 0.041937716
0.0369 0.042226013
0.03705 0.042514673
0.0372 0.04280373
0.03735 0.043093136
0.0375 0.043382908
0.03765 0.043673063
0.0378 0.043963544
0.03795 0.044254374
0.0381 0.044545565
0.03825 0.044837066
0.0384 0.045128913
0.03855 0.045421059
0.0387 0.045713519
0.03885 0.046006306
0.039 0.046299369
0.03915 0.046592733
0.0393 0.046886403
0.03945 0.04718033
0.0396 0.047474535
0.03975 0.04776904
0.0399 0.048063769
0.04005 0.048358763
0.0402 0.048654008
0.04035 0.048949525
0.0405 0.049245253
0.04065 0.049541208
0.0408 0.049837426
0.04095 0.050133828
0.0411 0.050430447
0.04125 0.050727274
0.0414 0.051024333
0.04155 0.051321562
0.0417 0.051618982
0.04185 0.051916586
0.042 0.052214402
0.04215 0.052512353
0.0423 0.05281048
0.04245 0.053108764
0.0426 0.053407233
0.04275 0.053705826
0.0429 0.054004563
0.04305 0.05430344
0.0432 0.05460245
0.04335 0.054901621
0.0435 0.055200862
0.04365 0.055500244
0.0438 0.055799739
0.04395 0.056099335
0.0441 0.056399057
0.04425 0.056698893
0.0444 0.056998763
0.04455 0.057298711
0.0447 0.057598786
0.04485 0.057898881
0.045 0.058199123
0.04515 0.058499391
0.0453 0.058799666
0.04545 0.059100039
0.0456 0.059400456
0.04575 0.059700914
0.0459 0.060001406
0.04605 0.060301975
0.0462 0.060602518
0.04635 0.060903114
0.0465 0.061203745
0.04665 0.061504381
0.0468 0.061804973
0.04695 0.062105618
0.0471 0.062406253
0.04725 0.06270688
0.0474 0.063007492
0.04755 0.063308084
0.0477 0.063608654
0.04785 0.063909195
0.048 0.064209757
0.04815 0.064510225
0.0483 0.064810705
0.04845 0.065111088
0.0486 0.065411468
0.04875 0.065711791
0.0489 0.066012005
0.04905 0.066312208
0.0492 0.066612338
0.04935 0.066912397
0.0495 0.067212426
0.04965 0.067512327
0.0498 0.06781214
0.04995 0.068111911
0.0501 0.068411542
0.05025 0.068711124
0.0504 0.069010551
0.05055 0.069309922
0.0507 0.069609181
0.05085 0.069908327
0.051 0.070207353
0.05115 0.070506259
0.0513 0.070805037
0.05145 0.071103683
0.0516 0.071402241
0.05175 0.071700583
0.0519 0.071998861
0.05205 0.072296949
0.0522 0.072594936
0.05235 0.072892764
0.0525 0.073190392
0.05265 0.073487911
0.0528 0.073785257
0.05295 0.074082405
0.0531 0.074379462
0.05325 0.074676297
0.0534 0.074972955
0.05355 0.075269434
0.0537 0.075565768
0.05385 0.075861832
0.054 0.076157789
0.05415 0.076453549
0.0543 0.076749108
0.05445 0.077044425
0.0546 0.077339539
0.05475 0.077634484
0.0549 0.077929215
0.05505 0.078223778
0.0552 0.078518038
0.05535 0.078812112
0.0555 0.079106013
0.05565 0.079399639
0.0558 0.079693039
0.05595 0.079986201
0.0561 0.080279168
0.05625 0.080571856
0.0564 0.080864341
0.05655 0.081156578
0.0567 0.081448573
0.05685 0.081740272
0.057 0.082031757
0.05715 0.082322987
0.0573 0.082613916
0.05745 0.082904667
0.0576 0.083195107
0.05775 0.083485285
0.0579 0.08377523
0.05805 0.084064816
0.0582 0.084354215
0.05835 0.084643329
0.0585 0.084932124
0.05865 0.085220677
0.0588 0.085508901
0.05895 0.085796878
0.0591 0.086084562
0.05925 0.086371956
0.0594 0.086659054
0.05955 0.086945849
0.0597 0.087232347
0.05985 0.087518541
0.06 0.087804425
0.06015 0.08809005
0.0603 0.088375321
0.06045 0.088660319
0.0606 0.088944962
0.06075 0.089229328
0.0609 0.089513339
0.06105 0.089797063
0.0612 0.090080466
0.06135 0.090363545
0.0615 0.090646295
0.06165 0.090928716
0.0618 0.091210808
0.06195 0.091492518
0.0621 0.09177398
0.06225 0.092055062
0.0624 0.092335846
0.06255 0.092616245
0.0627 0.092896349
0.06285 0.093176058
0.063 0.093455427
0.06315 0.093734486
0.0633 0.09401319
0.06345 0.094291544
0.0636 0.094569545
0.06375 0.094847147
0.0639 0.095124478
0.06405 0.095401401
0.0642 0.09567793
0.06435 0.09595417
0.0645 0.09623001
0.06465 0.096505481
0.0648 0.096780624
0.06495 0.097055362
0.0651 0.097329726
0.06525 0.097603805
0.0654 0.097877422
0.06555 0.098150666
0.0657 0.098423573
0.06585 0.098696102
0.066 0.098968255
0.06615 0.099240019
0.0663 0.099511402
0.06645 0.099782412
0.0666 0.10005303
0.06675 0.10032326
0.0669 0.1005931
0.06705 0.1008626
0.0672 0.1011317
0.06735 0.10140037
0.0675 0.10166866
0.06765 0.10193658
0.0678 0.10220407
0.06795 0.1024712
0.0681 0.10273794
0.06825 0.10300428
0.0684 0.10327022
0.06855 0.10353576
0.0687 0.10380089
0.06885 0.10406562
0.069 0.10432995
0.06915 0.10459388
0.0693 0.10485744
0.06945 0.10512055
0.0696 0.10538329
0.06975 0.10564558
0.0699 0.10590747
0.07005 0.10616898
0.0702 0.10643008
0.07035 0.10669073
0.0705 0.106951
0.07065 0.10721086
0.0708 0.10747031
0.07095 0.10772933
0.0711 0.10798795
0.07125 0.10824614
0.0714 0.10850392
0.07155 0.10876127
0.0717 0.10901822
0.07185 0.10927477
0.072 0.10953087
0.07215 0.10978658
0.0723 0.11004178
0.07245 0.11029665
0.0726 0.11055109
0.07275 0.11080507
0.0729 0.11105866
0.07305 0.11131183
0.0732 0.11156456
0.07335 0.11181688
0.0735 0.11206872
0.07365 0.11232021
0.0738 0.11257124
0.07395 0.11282184
0.0741 0.11307204
0.07425 0.11332178
0.0744 0.11357108
0.07455 0.11381996
0.0747 0.11406845
0.07485 0.11431649
0.075 0.11456407
0.07515 0.11481121
0.0753 0.11505797
0.07545 0.11530429
0.0756 0.11555017
0.07575 0.11579558
0.0759 0.11604063
0.07605 0.11628521
0.0762 0.11652931
0.07635 0.11677305
0.0765 0.11701633
0.07665 0.11725915
0.0768 0.11750156
0.07695 0.11774355
0.0771 0.11798507
0.07725 0.11822616
0.0774 0.11846685
0.07755 0.11870706
0.0777 0.11894687
0.07785 0.11918619
0.078 0.11942513
0.07815 0.11966366
0.0783 0.11990167
0.07845 0.1201393
0.0786 0.12037647
0.07875 0.1206132
0.0789 0.1208495
0.07905 0.12108536
0.0792 0.12132077
0.07935 0.12155579
0.0795 0.12179033
0.07965 0.12202444
0.0798 0.12225809
0.07995 0.12249135
0.0801 0.12272413
0.08025 0.12295654
0.0804 0.12318844
0.08055 0.12341993
0.0807 0.12365096
0.08085 0.12388161
0.081 0.12411175
0.08115 0.12434148
0.0813 0.12457078
0.08145 0.12479963
0.0816 0.12502804
0.08175 0.12525606
0.0819 0.12548356
0.08205 0.1257107
0.0822 0.12593735
0.08235 0.12616357
0.0825 0.12638937
0.08265 0.12661476
0.0828 0.12683966
0.08295 0.12706411
0.0831 0.12728822
0.08325 0.1275118
0.0834 0.12773498
0.08355 0.12795768
0.0837 0.12818003
0.08385 0.12840189
0.084 0.12862328
0.08415 0.12884427
0.0843 0.12906482
0.08445 0.12928498
0.0846 0.12950467
0.08475 0.1297239
0.0849 0.12994274
0.08505 0.13016111
0.0852 0.13037905
0.08535 0.13059659
0.0855 0.13081368
0.08565 0.13103031
0.0858 0.13124654
0.08595 0.13146233
0.0861 0.13167766
0.08625 0.13189258
0.0864 0.13210707
0.08655 0.13232112
0.0867 0.13253475
0.08685 0.13274793
0.087 0.1329607
0.08715 0.13317302
0.0873 0.13338492
0.08745 0.13359641
0.0876 0.13380745
0.08775 0.13401805
0.0879 0.13422825
0.08805 0.134438
0.0882 0.13464735
0.08835 0.13485626
0.0885 0.13506472
0.08865 0.13527278
0.0888 0.13548041
0.08895 0.13568761
0.0891 0.13589439
0.08925 0.1361007
0.0894 0.13630662
0.08955 0.13651212
0.0897 0.13671722
0.08985 0.13692187
0.09 0.1371261
0.09015 0.13732988
0.0903 0.13753326
0.09045 0.13773624
0.0906 0.1379388
0.09075 0.13814091
0.0909 0.13834258
0.09105 0.13854388
0.0912 0.13874475
0.09135 0.13894516
0.0915 0.1391452
0.09165 0.13934482
0.0918 0.13954401
0.09195 0.13974277
0.0921 0.13994114
0.09225 0.14013909
0.0924 0.14033659
0.09255 0.1405337
0.0927 0.14073043
0.09285 0.14092666
0.093 0.14112256
0.09315 0.141318
0.0933 0.14151306
0.09345 0.14170767
0.0936 0.14190191
0.09375 0.14209574
0.0939 0.14228911
0.09405 0.14248212
0.0942 0.14267467
0.09435 0.14286686
0.0945 0.14305862
0.09465 0.14324999
0.0948 0.14344093
0.09495 0.14363149
0.0951 0.14382162
0.09525 0.14401135
0.0954 0.14420069
0.09555 0.14438961
0.0957 0.14457816
0.09585 0.14476627
0.096 0.14495397
0.09615 0.14514127
0.0963 0.14532816
0.09645 0.14551474
0.0966 0.14570086
0.09675 0.14588655
0.0969 0.14607189
0.09705 0.1462568
0.0972 0.14644129
0.09735 0.14662542
0.0975 0.14680918
0.09765 0.1469925
0.0978 0.14717541
0.09795 0.14735802
0.0981 0.14754016
0.09825 0.1477219
0.0984 0.14790324
0.09855 0.14808424
0.0987 0.14826487
0.09885 0.14844504
0.099 0.14862481
0.09915 0.14880426
0.0993 0.14898326
0.09945 0.14916189
0.0996 0.14934015
0.09975 0.149518
0.0999 0.14969555
0.10005 0.14987263
0.1002 0.15004934
0.10035 0.15022564
0.1005 0.15040157
0.10065 0.15057715
0.1008 0.15075232
0.10095 0.15092713
0.1011 0.15110152
0.10125 0.15127557
0.1014 0.15144926
0.10155 0.1516225
0.1017 0.15179543
0.10185 0.15196794
0.102 0.15214009
0.10215 0.15231189
0.1023 0.15248322
0.10245 0.15265426
0.1026 0.15282493
0.10275 0.15299517
0.1029 0.15316509
0.10305 0.15333463
0.1032 0.1535038
0.10335 0.15367254
0.1035 0.15384097
0.10365 0.15400902
0.1038 0.15417673
0.10395 0.15434405
0.1041 0.15451097
0.10425 0.15467753
0.1044 0.15484377
0.10455 0.15500961
0.1047 0.15517507
0.10485 0.15534021
0.105 0.15550498
0.10515 0.15566936
0.1053 0.15583341
0.10545 0.15599709
0.1056 0.15616037
0.10575 0.15632335
0.1059 0.15648595
0.10605 0.15664817
0.1062 0.15681005
0.10635 0.15697159
0.1065 0.15713277
0.10665 0.15729356
0.1068 0.15745403
0.10695 0.15761411
0.1071 0.15777387
0.10725 0.15793332
0.1074 0.15809233
0.10755 0.15825099
0.1077 0.15840934
0.10785 0.15856736
0.108 0.15872501
0.10815 0.15888229
0.1083 0.15903924
0.10845 0.15919586
0.1086 0.15935209
0.10875 0.15950802
0.1089 0.15966358
0.10905 0.15981881
0.1092 0.1599737
0.10935 0.16012823
0.1095 0.16028247
0.10965 0.16043629
0.1098 0.16058981
0.10995 0.16074297
0.1101 0.16089584
0.11025 0.16104832
0.1104 0.16120047
0.11055 0.16135227
0.1107 0.16150382
0.11085 0.16165492
0.111 0.16180574
0.11115 0.16195624
0.1113 0.16210635
0.11145 0.16225618
0.1116 0.16240573
0.11175 0.16255484
0.1119 0.16270367
0.11205 0.16285218
0.1122 0.16300034
0.11235 0.16314815
0.1125 0.16329565
0.11265 0.16344285
0.1128 0.16358971
0.11295 0.16373621
0.1131 0.16388243
0.11325 0.16402829
0.1134 0.16417388
0.11355 0.16431911
0.1137 0.16446403
0.11385 0.16460862
0.114 0.16475291
0.11415 0.16489686
0.1143 0.1650405
0.11445 0.16518381
0.1146 0.16532682
0.11475 0.16546946
0.1149 0.16561181
0.11505 0.16575387
0.1152 0.1658956
0.11535 0.16603702
0.1155 0.16617809
0.11565 0.1663189
0.1158 0.16645938
0.11595 0.16659958
0.1161 0.16673945
0.11625 0.16687895
0.1164 0.1670182
0.11655 0.16715712
0.1167 0.16729575
0.11685 0.16743407
0.117 0.16757208
0.11715 0.16770974
0.1173 0.16784718
0.11745 0.16798427
0.1176 0.16812101
0.11775 0.16825754
0.1179 0.16839369
0.11805 0.16852956
0.1182 0.16866516
0.11835 0.16880042
0.1185 0.16893541
0.11865 0.1690701
0.1188 0.16920446
0.11895 0.16933855
0.1191 0.16947234
0.11925 0.16960583
0.1194 0.16973902
0.11955 0.16987194
0.1197 0.17000454
0.11985 0.17013684
0.12 0.17026887
0.12015 0.17040059
0.1203 0.17053203
0.12045 0.17066318
0.1206 0.17079402
0.12075 0.17092459
0.1209 0.17105487
0.12105 0.17118486
0.1212 0.17131452
0.12135 0.17144399
0.1215 0.17157311
0.12165 0.17170194
0.1218 0.17183047
0.12195 0.17195878
0.1221 0.17208677
0.12225 0.17221447
0.1224 0.1723419
0.12255 0.17246904
0.1227 0.17259591
0.12285 0.17272245
0.123 0.17284879
0.12315 0.17297481
0.1233 0.17310055
0.12345 0.17322603
0.1236 0.17335122
0.12375 0.17347614
0.1239 0.17360077
0.12405 0.17372514
0.1242 0.17384924
0.12435 0.17397306
0.1245 0.17409664
0.12465 0.17421991
0.1248 0.17434291
0.12495 0.17446564
0.1251 0.17458806
0.12525 0.17471024
0.1254 0.17483217
0.12555 0.17495385
0.1257 0.17507524
0.12585 0.17519636
0.126 0.17531722
0.12615 0.17543779
0.1263 0.17555811
0.12645 0.17567817
0.1266 0.17579801
0.12675 0.1759175
0.1269 0.17603676
0.12705 0.17615581
0.1272 0.17627451
0.12735 0.176393
0.1275 0.17651125
0.12765 0.17662918
0.1278 0.17674693
0.12795 0.17686438
0.1281 0.17698157
0.12825 0.1770985
0.1284 0.17721517
0.12855 0.1773316
0.1287 0.1774478
0.12885 0.17756367
0.129 0.17767937
0.12915 0.17779474
0.1293 0.17790992
0.12945 0.17802482
0.1296 0.17813944
0.12975 0.17825387
0.1299 0.17836802
0.13005 0.17848193
0.1302 0.17859558
0.13035 0.17870897
0.1305 0.17882217
0.13065 0.17893504
0.1308 0.17904774
0.13095 0.17916016
0.1311 0.17927233
0.13125 0.17938426
0.1314 0.17949594
0.13155 0.17960738
0.1317 0.17971857
0.13185 0.17982952
0.132 0.17994028
0.13215 0.18005075
0.1323 0.180161
0.13245 0.18027099
0.1326 0.18038073
0.13275 0.18049023
0.1329 0.1805995
0.13305 0.18070858
0.1332 0.18081741
0.13335 0.18092597
0.1335 0.1810343
0.13365 0.18114239
0.1338 0.18125027
0.13395 0.18135788
0.1341 0.18146529
0.13425 0.18157249
0.1344 0.18167942
0.13455 0.18178611
0.1347 0.18189257
0.13485 0.18199881
0.135 0.18210483
0.13515 0.18221061
0.1353 0.18231617
0.13545 0.18242147
0.1356 0.1825266
0.13575 0.18263147
0.1359 0.1827361
0.13605 0.18284054
0.1362 0.18294474
0.13635 0.18304868
0.1365 0.1831525
0.13665 0.18325598
0.1368 0.1833593
0.13695 0.1834624
0.1371 0.18356524
0.13725 0.18366782
0.1374 0.18377027
0.13755 0.18387253
0.1377 0.18397444
0.13785 0.18407613
0.138 0.18417777
0.13815 0.1842791
0.1383 0.18438013
0.13845 0.18448108
0.1386 0.1845817
0.13875 0.18468223
0.1389 0.18478246
0.13905 0.18488243
0.1392 0.18498228
0.13935 0.18508183
0.1395 0.18518127
0.13965 0.18528042
0.1398 0.18537933
0.13995 0.1854781
0.1401 0.18557671
0.14025 0.18567496
0.1404 0.18577306
0.14055 0.18587105
0.1407 0.18596877
0.14085 0.18606621
0.141 0.18616354
0.14115 0.18626054
0.1413 0.18635749
0.14145 0.18645416
0.1416 0.18655058
0.14175 0.18664685
0.1419 0.18674287
0.14205 0.18683877
0.1422 0.1869344
0.14235 0.1870298
0.1425 0.18712506
0.14265 0.18722004
0.1428 0.18731495
0.14295 0.18740957
0.1431 0.18750408
0.14325 0.18759832
0.1434 0.1876923
0.14355 0.18778618
0.1437 0.18787978
0.14385 0.18797317
0.144 0.18806642
0.14415 0.1881595
0.1443 0.1882524
0.14445 0.18834505
0.1446 0.1884374
0.14475 0.18852979
0.1449 0.18862185
0.14505 0.18871369
0.1452 0.18880535
0.14535 0.18889691
0.1455 0.18898819
0.14565 0.18907917
0.1458 0.18917015
0.14595 0.18926096
0.1461 0.18935143
0.14625 0.18944184
0.1464 0.18953194
0.14655 0.18962187
0.1467 0.18971177
0.14685 0.18980124
0.147 0.18989074
0.14715 0.18997988
0.1473 0.19006891
0.14745 0.19015782
0.1476 0.19024649
0.14775 0.19033493
0.1479 0.19042325
0.14805 0.19051136
0.1482 0.19059922
0.14835 0.19068697
0.1485 0.19077447
0.14865 0.19086187
0.1488 0.19094907
0.14895 0.19103609
0.1491 0.19112291
0.14925 0.19120954
0.1494 0.19129604
0.14955 0.19138231
0.1497 0.19146846
0.14985 0.19155438
0.15 0.19164018



==> Plot_data/BR_sth_ms5TeV_lam1.dat <==
T->tg:

1.000049e-10 0.96286955
1.01067e-10 0.96286955
1.021404e-10 0.96286955
1.032251e-10 0.96286955
1.043214e-10 0.96286955
1.054293e-10 0.96286955
1.06549e-10 0.96286955
1.076806e-10 0.96286955
1.088242e-10 0.96286955
1.0998e-10 0.96286955
1.11148e-10 0.96286955
1.123284e-10 0.96286955
1.135214e-10 0.96286955
1.14727e-10 0.96286955
1.159455e-10 0.96286955
1.171769e-10 0.96286955
1.184213e-10 0.96286956
1.19679e-10 0.96286956
1.2095e-10 0.96286956
1.222346e-10 0.96286956
1.235327e-10 0.96286956
1.248447e-10 0.96286956
1.261706e-10 0.96286956
1.275106e-10 0.96286956
1.288648e-10 0.96286956
1.302333e-10 0.96286956
1.316165e-10 0.96286956
1.330143e-10 0.96286956
1.344269e-10 0.96286956
1.358546e-10 0.96286956
1.372974e-10 0.96286956
1.387556e-10 0.96286956
1.402292e-10 0.96286956
1.417185e-10 0.96286956
1.432236e-10 0.96286956
1.447447e-10 0.96286956
1.462819e-10 0.96286956
1.478355e-10 0.96286956
1.494055e-10 0.96286956
1.509923e-10 0.96286956
1.525959e-10 0.96286956
1.542165e-10 0.96286956
1.558543e-10 0.96286957
1.575095e-10 0.96286957
1.591823e-10 0.96286957
1.608729e-10 0.96286957
1.625814e-10 0.96286957
1.643081e-10 0.96286957
1.660531e-10 0.96286957
1.678167e-10 0.96286957
1.695989e-10 0.96286957
1.714001e-10 0.96286957
1.732205e-10 0.96286957
1.750601e-10 0.96286957
1.769193e-10 0.96286957
1.787983e-10 0.96286957
1.806972e-10 0.96286957
1.826162e-10 0.96286957
1.845557e-10 0.96286957
1.865157e-10 0.96286957
1.884966e-10 0.96286957
1.904985e-10 0.96286957
1.925216e-10 0.96286958
1.945663e-10 0.96286958
1.966326e-10 0.96286958
1.987209e-10 0.96286958
2.008314e-10 0.96286958
2.029643e-10 0.96286958
2.051199e-10 0.96286958
2.072983e-10 0.96286958
2.094999e-10 0.96286958
2.117249e-10 0.96286958
2.139735e-10 0.96286958
2.162459e-10 0.96286958
2.185425e-10 0.96286958
2.208635e-10 0.96286958
2.232092e-10 0.96286958
2.255797e-10 0.96286958
2.279755e-10 0.96286959
2.303966e-10 0.96286959
2.328435e-10 0.96286959
2.353164e-10 0.96286959
2.378156e-10 0.96286959
2.403412e-10 0.96286959
2.428937e-10 0.96286959
2.454734e-10 0.96286959
2.480804e-10 0.96286959
2.507151e-10 0.96286959
2.533777e-10 0.96286959
2.560687e-10 0.96286959
2.587882e-10 0.96286959
2.615367e-10 0.96286959
2.643143e-10 0.9628696
2.671214e-10 0.9628696
2.699583e-10 0.9628696
2.728253e-10 0.9628696
2.757228e-10 0.9628696
2.786511e-10 0.9628696
2.816105e-10 0.9628696
2.846013e-10 0.9628696
2.876239e-10 0.9628696
2.906785e-10 0.9628696
2.937656e-10 0.9628696
2.968855e-10 0.9628696
3.000385e-10 0.9628696
3.03225e-10 0.96286961
3.064454e-10 0.96286961
3.097e-10 0.96286961
3.129891e-10 0.96286961
3.163131e-10 0.96286961
3.196725e-10 0.96286961
3.230675e-10 0.96286961
3.264986e-10 0.96286961
3.299661e-10 0.96286961
3.334705e-10 0.96286961
3.370121e-10 0.96286962
3.405912e-10 0.96286962
3.442084e-10 0.96286962
3.47864e-10 0.96286962
3.515585e-10 0.96286962
3.552922e-10 0.96286962
3.590655e-10 0.96286962
3.628789e-10 0.96286962
3.667328e-10 0.96286963
3.706276e-10 0.96286963
3.745638e-10 0.96286963
3.785418e-10 0.96286963
3.82562e-10 0.96286963
3.86625e-10 0.96286963
3.907311e-10 0.96286963
3.948808e-10 0.96286963
3.990745e-10 0.96286963
4.033128e-10 0.96286964
4.075962e-10 0.96286964
4.11925e-10 0.96286964
4.162998e-10 0.96286964
4.20721e-10 0.96286964
4.251892e-10 0.96286964
4.297049e-10 0.96286964
4.342685e-10 0.96286964
4.388805e-10 0.96286965
4.435416e-10 0.96286965
4.482522e-10 0.96286965
4.530128e-10 0.96286965
4.578239e-10 0.96286965
4.626862e-10 0.96286965
4.676e-10 0.96286965
4.725661e-10 0.96286965
4.775849e-10 0.96286966
4.82657e-10 0.96286966
4.87783e-10 0.96286966
4.929635e-10 0.96286966
4.981989e-10 0.96286966
5.034899e-10 0.96286966
5.088372e-10 0.96286966
5.142412e-10 0.96286967
5.197026e-10 0.96286967
5.25222e-10 0.96286967
5.308001e-10 0.96286967
5.364374e-10 0.96286967
5.421345e-10 0.96286967
5.478922e-10 0.96286968
5.53711e-10 0.96286968
5.595916e-10 0.96286968
5.655346e-10 0.96286968
5.715408e-10 0.96286968
5.776107e-10 0.96286968
5.837452e-10 0.96286969
5.899447e-10 0.96286969
5.962102e-10 0.96286969
6.025421e-10 0.96286969
6.089413e-10 0.96286969
6.154085e-10 0.96286969
6.219443e-10 0.9628697
6.285496e-10 0.9628697
6.35225e-10 0.9628697
6.419713e-10 0.9628697
6.487893e-10 0.96286971
6.556796e-10 0.96286971
6.626432e-10 0.96286971
6.696807e-10 0.96286971
6.767929e-10 0.96286971
6.839807e-10 0.96286972
6.912448e-10 0.96286972
6.98586e-10 0.96286972
7.060053e-10 0.96286972
7.135033e-10 0.96286972
7.210809e-10 0.96286973
7.287391e-10 0.96286973
7.364785e-10 0.96286973
7.443002e-10 0.96286973
7.522049e-10 0.96286973
7.601936e-10 0.96286974
7.682671e-10 0.96286974
7.764264e-10 0.96286974
7.846723e-10 0.96286974
7.930058e-10 0.96286975
8.014277e-10 0.96286975
8.099392e-10 0.96286975
8.18541e-10 0.96286975
8.272342e-10 0.96286975
8.360197e-10 0.96286976
8.448985e-10 0.96286976
8.538716e-10 0.96286976
8.6294e-10 0.96286976
8.721048e-10 0.96286977
8.813668e-10 0.96286977
8.907272e-10 0.96286977
9.001871e-10 0.96286977
9.097474e-10 0.96286978
9.194092e-10 0.96286978
9.291736e-10 0.96286978
9.390418e-10 0.96286979
9.490147e-10 0.96286979
9.590936e-10 0.96286979
9.692795e-10 0.9628698
9.795736e-10 0.9628698
9.89977e-10 0.9628698
1.000491e-09 0.9628698
1.011116e-09 0.96286981
1.021855e-09 0.96286981
1.032707e-09 0.96286981
1.043675e-09 0.96286982
1.054759e-09 0.96286982
1.065961e-09 0.96286982
1.077282e-09 0.96286983
1.088723e-09 0.96286983
1.100286e-09 0.96286983
1.111971e-09 0.96286983
1.123781e-09 0.96286984
1.135716e-09 0.96286984
1.147777e-09 0.96286984
1.159967e-09 0.96286985
1.172286e-09 0.96286985
1.184736e-09 0.96286985
1.197319e-09 0.96286986
1.210035e-09 0.96286986
1.222886e-09 0.96286987
1.235873e-09 0.96286987
1.248998e-09 0.96286988
1.262263e-09 0.96286988
1.275669e-09 0.96286988
1.289217e-09 0.96286989
1.302909e-09 0.96286989
1.316746e-09 0.96286989
1.33073e-09 0.9628699
1.344863e-09 0.9628699
1.359146e-09 0.96286991
1.373581e-09 0.96286991
1.388169e-09 0.96286991
1.402911e-09 0.96286992
1.417811e-09 0.96286992
1.432869e-09 0.96286992
1.448086e-09 0.96286992
1.463465e-09 0.96286993
1.479008e-09 0.96286993
1.494715e-09 0.96286993
1.51059e-09 0.96286994
1.526633e-09 0.96286994
1.542846e-09 0.96286995
1.559232e-09 0.96286995
1.575791e-09 0.96286996
1.592527e-09 0.96286996
1.60944e-09 0.96286997
1.626533e-09 0.96286997
1.643807e-09 0.96286998
1.661265e-09 0.96286998
1.678908e-09 0.96286999
1.696739e-09 0.96286999
1.714758e-09 0.96287
1.73297e-09 0.96287
1.751375e-09 0.96287001
1.769975e-09 0.96287001
1.788772e-09 0.96287002
1.80777e-09 0.96287002
1.826969e-09 0.96287003
1.846372e-09 0.96287003
1.865981e-09 0.96287004
1.885798e-09 0.96287004
1.905826e-09 0.96287005
1.926067e-09 0.96287006
1.946522e-09 0.96287006
1.967195e-09 0.96287007
1.988087e-09 0.96287007
2.009201e-09 0.96287008
2.03054e-09 0.96287009
2.052105e-09 0.96287009
2.073899e-09 0.9628701
2.095925e-09 0.9628701
2.118184e-09 0.96287011
2.14068e-09 0.96287012
2.163415e-09 0.96287012
2.186391e-09 0.96287013
2.209611e-09 0.96287014
2.233078e-09 0.96287014
2.256794e-09 0.96287015
2.280762e-09 0.96287016
2.304984e-09 0.96287016
2.329464e-09 0.96287017
2.354204e-09 0.96287018
2.379206e-09 0.96287018
2.404474e-09 0.96287019
2.43001e-09 0.9628702
2.455818e-09 0.96287021
2.4819e-09 0.96287021
2.508258e-09 0.96287022
2.534897e-09 0.96287023
2.561818e-09 0.96287023
2.589026e-09 0.96287024
2.616522e-09 0.96287025
2.64431e-09 0.96287026
2.672394e-09 0.96287027
2.700776e-09 0.96287028
2.729459e-09 0.96287028
2.758447e-09 0.96287029
2.787742e-09 0.9628703
2.817349e-09 0.96287031
2.84727e-09 0.96287032
2.877509e-09 0.96287033
2.908069e-09 0.96287033
2.938954e-09 0.96287034
2.970167e-09 0.96287035
3.001711e-09 0.96287036
3.03359e-09 0.96287037
3.065808e-09 0.96287038
3.098368e-09 0.96287039
3.131273e-09 0.9628704
3.164529e-09 0.96287041
3.198137e-09 0.96287042
3.232102e-09 0.96287043
3.266428e-09 0.96287044
3.301119e-09 0.96287044
3.336178e-09 0.96287045
3.371609e-09 0.96287046
3.407417e-09 0.96287047
3.443605e-09 0.96287049
3.480177e-09 0.9628705
3.517138e-09 0.96287051
3.554491e-09 0.96287052
3.592241e-09 0.96287053
3.630392e-09 0.96287054
3.668948e-09 0.96287055
3.707913e-09 0.96287056
3.747293e-09 0.96287056
3.78709e-09 0.96287057
3.82731e-09 0.96287058
3.867958e-09 0.9628706
3.909037e-09 0.96287061
3.950552e-09 0.96287062
3.992508e-09 0.96287063
4.03491e-09 0.96287064
4.077762e-09 0.96287066
4.121069e-09 0.96287067
4.164837e-09 0.96287068
4.209069e-09 0.96287069
4.25377e-09 0.96287071
4.298947e-09 0.96287072
4.344603e-09 0.96287073
4.390744e-09 0.96287074
4.437376e-09 0.96287076
4.484502e-09 0.96287077
4.532129e-09 0.96287078
4.580262e-09 0.9628708
4.628906e-09 0.96287081
4.678066e-09 0.96287082
4.727749e-09 0.96287084
4.777959e-09 0.96287085
4.828703e-09 0.96287087
4.879985e-09 0.96287088
4.931812e-09 0.9628709
4.98419e-09 0.96287091
5.037124e-09 0.96287093
5.09062e-09 0.96287094
5.144684e-09 0.96287096
5.199322e-09 0.96287097
5.254541e-09 0.96287099
5.310346e-09 0.962871
5.366743e-09 0.96287102
5.42374e-09 0.96287104
5.481342e-09 0.96287105
5.539556e-09 0.96287107
5.598388e-09 0.96287108
5.657844e-09 0.9628711
5.717933e-09 0.96287112
5.778659e-09 0.96287114
5.84003e-09 0.96287115
5.902054e-09 0.96287117
5.964735e-09 0.96287119
6.028083e-09 0.9628712
6.092103e-09 0.96287121
6.156804e-09 0.96287123
6.222191e-09 0.96287125
6.288273e-09 0.96287127
6.355056e-09 0.96287129
6.422549e-09 0.96287131
6.490759e-09 0.96287133
6.559693e-09 0.96287135
6.629359e-09 0.96287137
6.699765e-09 0.96287139
6.770919e-09 0.96287141
6.842828e-09 0.96287143
6.915502e-09 0.96287145
6.988947e-09 0.96287147
7.063172e-09 0.96287149
7.138185e-09 0.96287151
7.213995e-09 0.96287153
7.29061e-09 0.96287155
7.368039e-09 0.96287157
7.44629e-09 0.9628716
7.525372e-09 0.96287162
7.605294e-09 0.96287164
7.686065e-09 0.96287166
7.767694e-09 0.96287169
7.850189e-09 0.96287171
7.933561e-09 0.96287173
8.017818e-09 0.96287176
8.10297e-09 0.96287178
8.189026e-09 0.96287181
8.275996e-09 0.96287183
8.36389e-09 0.96287185
8.452718e-09 0.96287187
8.542489e-09 0.9628719
8.633213e-09 0.96287192
8.7249e-09 0.96287195
8.817562e-09 0.96287197
8.911207e-09 0.962872
9.005847e-09 0.96287203
9.101493e-09 0.96287205
9.198154e-09 0.96287208
9.295841e-09 0.96287211
9.394566e-09 0.96287214
9.49434e-09 0.96287216
9.595173e-09 0.96287219
9.697077e-09 0.96287222
9.800063e-09 0.96287225
9.904143e-09 0.96287228
1.000933e-08 0.96287231
1.011563e-08 0.96287234
1.022306e-08 0.96287237
1.033163e-08 0.9628724
1.044136e-08 0.96287243
1.055225e-08 0.96287246
1.066432e-08 0.96287248
1.077758e-08 0.96287252
1.089204e-08 0.96287255
1.100772e-08 0.96287258
1.112462e-08 0.96287262
1.124277e-08 0.96287265
1.136217e-08 0.96287268
1.148284e-08 0.96287272
1.160479e-08 0.96287275
1.172804e-08 0.96287279
1.18526e-08 0.96287282
1.197848e-08 0.96287286
1.210569e-08 0.96287289
1.223426e-08 0.96287293
1.236419e-08 0.96287297
1.24955e-08 0.962873
1.262821e-08 0.96287304
1.276232e-08 0.96287308
1.289786e-08 0.96287311
1.303484e-08 0.96287314
1.317328e-08 0.96287318
1.331318e-08 0.96287322
1.345457e-08 0.96287326
1.359747e-08 0.9628733
1.374188e-08 0.96287334
1.388782e-08 0.96287338
1.403531e-08 0.96287343
1.418437e-08 0.96287347
1.433502e-08 0.96287351
1.448726e-08 0.96287355
1.464112e-08 0.9628736
1.479661e-08 0.96287364
1.495376e-08 0.96287368
1.511257e-08 0.96287373
1.527307e-08 0.96287376
1.543528e-08 0.96287381
1.55992e-08 0.96287386
1.576487e-08 0.9628739
1.59323e-08 0.96287395
1.610151e-08 0.962874
1.627251e-08 0.96287405
1.644533e-08 0.9628741
1.661999e-08 0.96287414
1.67965e-08 0.96287419
1.697488e-08 0.96287424
1.715516e-08 0.96287429
1.733735e-08 0.96287435
1.752148e-08 0.96287439
1.770757e-08 0.96287444
1.789563e-08 0.96287449
1.808568e-08 0.96287455
1.827776e-08 0.9628746
1.847188e-08 0.96287465
1.866805e-08 0.96287471
1.886632e-08 0.96287477
1.906668e-08 0.96287482
1.926918e-08 0.96287488
1.947382e-08 0.96287494
1.968064e-08 0.962875
1.988966e-08 0.96287504
2.010089e-08 0.9628751
2.031437e-08 0.96287516
2.053011e-08 0.96287522
2.074815e-08 0.96287529
2.09685e-08 0.96287535
2.11912e-08 0.96287538
2.141625e-08 0.96287545
2.16437e-08 0.96287551
2.187357e-08 0.96287558
2.210587e-08 0.96287563
2.234064e-08 0.9628757
2.257791e-08 0.96287576
2.281769e-08 0.96287583
2.306003e-08 0.9628759
2.330493e-08 0.96287597
2.355244e-08 0.96287604
2.380257e-08 0.96287611
2.405536e-08 0.96287618
2.431084e-08 0.96287624
2.456903e-08 0.96287631
2.482996e-08 0.96287638
2.509366e-08 0.96287646
2.536017e-08 0.96287653
2.56295e-08 0.96287661
2.590169e-08 0.96287668
2.617678e-08 0.96287676
2.645479e-08 0.96287684
2.673574e-08 0.96287691
2.701969e-08 0.96287699
2.730665e-08 0.96287707
2.759665e-08 0.96287715
2.788974e-08 0.96287723
2.818594e-08 0.96287731
2.848528e-08 0.9628774
2.87878e-08 0.96287748
2.909354e-08 0.96287756
2.940252e-08 0.96287765
2.971479e-08 0.96287773
3.003037e-08 0.96287782
3.03493e-08 0.96287791
3.067162e-08 0.962878
3.099737e-08 0.96287809
3.132657e-08 0.96287818
3.165927e-08 0.96287827
3.19955e-08 0.96287836
3.23353e-08 0.96287846
3.267871e-08 0.96287855
3.302577e-08 0.96287865
3.337652e-08 0.96287875
3.373099e-08 0.96287884
3.408922e-08 0.96287894
3.445126e-08 0.96287904
3.481715e-08 0.96287914
3.518692e-08 0.96287924
3.556061e-08 0.96287935
3.593828e-08 0.96287944
3.631996e-08 0.96287955
3.670569e-08 0.96287966
3.709551e-08 0.96287977
3.748948e-08 0.96287988
3.788763e-08 0.96287999
3.829001e-08 0.96288009
3.869666e-08 0.9628802
3.910764e-08 0.96288032
3.952297e-08 0.96288043
3.994272e-08 0.96288055
4.036693e-08 0.96288066
4.079564e-08 0.96288078
4.12289e-08 0.9628809
4.166676e-08 0.96288102
4.210928e-08 0.96288114
4.25565e-08 0.96288127
4.300846e-08 0.96288138
4.346522e-08 0.96288149
4.392684e-08 0.96288161
4.439336e-08 0.96288174
4.486483e-08 0.96288188
4.534131e-08 0.962882
4.582285e-08 0.96288213
4.630951e-08 0.96288227
4.680133e-08 0.9628824
4.729837e-08 0.96288253
4.78007e-08 0.96288267
4.830836e-08 0.96288281
4.882141e-08 0.96288296
4.933991e-08 0.9628831
4.986392e-08 0.96288324
5.039349e-08 0.96288338
5.092869e-08 0.96288353
5.146957e-08 0.96288368
5.201619e-08 0.96288382
5.256862e-08 0.96288398
5.312692e-08 0.96288413
5.369114e-08 0.96288429
5.426136e-08 0.96288443
5.483763e-08 0.96288459
5.542003e-08 0.96288476
5.600861e-08 0.96288492
5.660344e-08 0.96288507
5.720459e-08 0.96288524
5.781212e-08 0.96288541
5.84261e-08 0.96288558
5.904661e-08 0.96288574
5.96737e-08 0.96288591
6.030746e-08 0.96288609
6.094795e-08 0.96288626
6.159523e-08 0.96288643
6.22494e-08 0.96288661
6.291051e-08 0.9628868
6.357864e-08 0.96288697
6.425386e-08 0.96288716
6.493626e-08 0.96288735
6.562591e-08 0.96288753
6.632288e-08 0.96288769
6.702725e-08 0.96288789
6.77391e-08 0.96288808
6.845851e-08 0.96288827
6.918557e-08 0.96288847
6.992034e-08 0.96288867
7.066292e-08 0.96288887
7.141338e-08 0.96288908
7.217182e-08 0.96288928
7.293831e-08 0.96288949
7.371294e-08 0.9628897
7.449579e-08 0.96288991
7.528697e-08 0.96289012
7.608654e-08 0.96289034
7.68946e-08 0.96289056
7.771125e-08 0.96289078
7.853657e-08 0.962891
7.937066e-08 0.96289122
8.02136e-08 0.96289145
8.10655e-08 0.96289169
8.192644e-08 0.96289191
8.279653e-08 0.96289215
8.367585e-08 0.96289239
8.456452e-08 0.96289262
8.546262e-08 0.96289287
8.637027e-08 0.96289311
8.728755e-08 0.96289336
8.821457e-08 0.96289359
8.915144e-08 0.96289383
9.009826e-08 0.96289409
9.105513e-08 0.96289434
9.202217e-08 0.96289461
9.299948e-08 0.96289486
9.398716e-08 0.96289513
9.498534e-08 0.9628954
9.599412e-08 0.96289567
9.701361e-08 0.96289595
9.804392e-08 0.96289622
9.908518e-08 0.9628965
1.001375e-07 0.96289678
1.01201e-07 0.96289707
1.022758e-07 0.96289735
1.03362e-07 0.96289764
1.044597e-07 0.96289793
1.055691e-07 0.96289823
1.066903e-07 0.96289853
1.078234e-07 0.96289883
1.089685e-07 0.96289914
1.101258e-07 0.96289945
1.112954e-07 0.96289973
1.124774e-07 0.96290005
1.136719e-07 0.96290036
1.148792e-07 0.96290069
1.160992e-07 0.96290101
1.173322e-07 0.96290134
1.185783e-07 0.96290167
1.198377e-07 0.962902
1.211104e-07 0.96290234
1.223966e-07 0.96290269
1.236965e-07 0.96290303
1.250102e-07 0.96290337
1.263379e-07 0.96290373
1.276796e-07 0.96290408
1.290356e-07 0.96290444
1.30406e-07 0.9629048
1.31791e-07 0.96290517
1.331906e-07 0.96290551
1.346052e-07 0.96290588
1.360347e-07 0.96290626
1.374795e-07 0.96290664
1.389395e-07 0.96290702
1.404151e-07 0.96290742
1.419064e-07 0.9629078
1.434135e-07 0.9629082
1.449366e-07 0.9629086
1.464759e-07 0.962909
1.480315e-07 0.96290941
1.496036e-07 0.96290982
1.511925e-07 0.96291024
1.527982e-07 0.96291066
1.54421e-07 0.96291109
1.56061e-07 0.96291149
1.577184e-07 0.96291192
1.593934e-07 0.96291235
1.610862e-07 0.9629128
1.62797e-07 0.96291324
1.64526e-07 0.96291369
1.662733e-07 0.96291414
1.680392e-07 0.96291461
1.698238e-07 0.96291507
1.716274e-07 0.96291554
1.734501e-07 0.96291601
1.752922e-07 0.96291648
1.771539e-07 0.96291697
1.790353e-07 0.96291743
1.809367e-07 0.96291792
1.828584e-07 0.96291842
1.848004e-07 0.96291891
1.86763e-07 0.96291942
1.887465e-07 0.96291994
1.907511e-07 0.96292045
1.927769e-07 0.96292097
1.948243e-07 0.9629215
1.968934e-07 0.96292203
1.989844e-07 0.96292256
2.010977e-07 0.96292308
2.032334e-07 0.96292362
2.053918e-07 0.96292417
2.075732e-07 0.96292473
2.097777e-07 0.96292529
2.120056e-07 0.96292586
2.142572e-07 0.96292643
2.165326e-07 0.96292701
2.188323e-07 0.9629276
2.211564e-07 0.96292819
2.235051e-07 0.96292876
2.258788e-07 0.96292936
2.282777e-07 0.96292996
2.307021e-07 0.96293058
2.331523e-07 0.9629312
2.356284e-07 0.96293182
2.381309e-07 0.96293246
2.406599e-07 0.96293309
2.432158e-07 0.96293373
2.457988e-07 0.96293436
2.484093e-07 0.96293502
2.510475e-07 0.96293567
2.537137e-07 0.96293634
2.564082e-07 0.96293701
2.591314e-07 0.96293769
2.618834e-07 0.96293838
2.646647e-07 0.96293906
2.674756e-07 0.96293974
2.703162e-07 0.96294045
2.731871e-07 0.96294116
2.760884e-07 0.96294187
2.790206e-07 0.9629426
2.819839e-07 0.96294334
2.849786e-07 0.96294408
2.880052e-07 0.96294482
2.910639e-07 0.96294554
2.941551e-07 0.96294631
2.972792e-07 0.96294707
3.004364e-07 0.96294784
3.036271e-07 0.96294862
3.068517e-07 0.96294941
3.101106e-07 0.96295021
3.134041e-07 0.96295098
3.167325e-07 0.96295179
3.200963e-07 0.9629526
3.234959e-07 0.96295343
3.269315e-07 0.96295426
3.304036e-07 0.9629551
3.339126e-07 0.96295594
3.374589e-07 0.96295677
3.410428e-07 0.96295763
3.446648e-07 0.96295849
3.483253e-07 0.96295938
3.520246e-07 0.96296026
3.557632e-07 0.96296115
3.595416e-07 0.96296202
3.6336e-07 0.96296293
3.67219e-07 0.96296385
3.71119e-07 0.96296477
3.750604e-07 0.9629657
3.790437e-07 0.96296661
3.830693e-07 0.96296757
3.871376e-07 0.96296852
3.912491e-07 0.96296948
3.954043e-07 0.96297045
3.996037e-07 0.96297143
4.038476e-07 0.9629724
4.081366e-07 0.9629734
4.124711e-07 0.96297441
4.168517e-07 0.96297542
4.212788e-07 0.96297644
4.25753e-07 0.96297745
4.302746e-07 0.96297849
4.348443e-07 0.96297954
4.394625e-07 0.96298059
4.441297e-07 0.96298166
4.488465e-07 0.96298271
4.536134e-07 0.9629838
4.584309e-07 0.96298489
4.632996e-07 0.96298599
4.6822e-07 0.96298707
4.731927e-07 0.96298819
4.782182e-07 0.96298932
4.83297e-07 0.96299046
4.884298e-07 0.96299161
4.936171e-07 0.96299273
4.988595e-07 0.9629939
5.041575e-07 0.96299508
5.095118e-07 0.96299626
5.14923e-07 0.96299743
5.203917e-07 0.96299863
5.259184e-07 0.96299984
5.315039e-07 0.96300106
5.371486e-07 0.96300226
5.428533e-07 0.96300351
5.486186e-07 0.96300475
5.544451e-07 0.96300601
5.603335e-07 0.96300725
5.662845e-07 0.96300853
5.722986e-07 0.96300982
5.783766e-07 0.96301111
5.845192e-07 0.9630124
5.907269e-07 0.96301371
5.970007e-07 0.96301503
6.03341e-07 0.96301634
6.097487e-07 0.96301769
6.162244e-07 0.96301904
6.22769e-07 0.9630204
6.29383e-07 0.96302174
6.360672e-07 0.96302313
6.428225e-07 0.96302452
6.496495e-07 0.96302589
6.56549e-07 0.9630273
6.635218e-07 0.96302872
6.705686e-07 0.96303012
6.776903e-07 0.96303156
6.848876e-07 0.96303301
6.921613e-07 0.96303444
6.995123e-07 0.9630359
7.069414e-07 0.96303738
7.144493e-07 0.96303884
7.22037e-07 0.96304033
7.297053e-07 0.96304184
7.37455e-07 0.96304333
7.45287e-07 0.96304484
7.532022e-07 0.96304637
7.612015e-07 0.96304788
7.692857e-07 0.96304944
7.774558e-07 0.96305099
7.857127e-07 0.96305253
7.940572e-07 0.96305411
8.024904e-07 0.96305569
8.110131e-07 0.96305726
8.196263e-07 0.96305886
8.28331e-07 0.96306044
8.371282e-07 0.96306205
8.460188e-07 0.96306368
8.550038e-07 0.96306528
8.640842e-07 0.96306692
8.732611e-07 0.96306855
8.825354e-07 0.9630702
8.919082e-07 0.96307187
9.013806e-07 0.96307352
9.109536e-07 0.9630752
9.206282e-07 0.96307686
9.304056e-07 0.96307855
9.402868e-07 0.96308022
9.50273e-07 0.96308193
9.603652e-07 0.96308362
9.705646e-07 0.96308534
9.808724e-07 0.96308706
9.912896e-07 0.96308877
1.001817e-06 0.96309051
1.012457e-06 0.96309223
1.02321e-06 0.96309397
1.034077e-06 0.9630957
1.045059e-06 0.96309746
1.056158e-06 0.96309919
1.067374e-06 0.96310097
1.07871e-06 0.96310271
1.090167e-06 0.96310449
1.101745e-06 0.96310624
1.113445e-06 0.96310802
1.125271e-06 0.96310978
1.137221e-06 0.96311157
1.149299e-06 0.96311334
1.161505e-06 0.9631151
1.173841e-06 0.96311689
1.186307e-06 0.96311867
1.198906e-06 0.96312046
1.211639e-06 0.96312223
1.224507e-06 0.96312403
1.237512e-06 0.9631258
1.250654e-06 0.96312757
1.263937e-06 0.96312937
1.27736e-06 0.96313114
1.290926e-06 0.96313293
1.304636e-06 0.96313469
1.318492e-06 0.96313646
1.332495e-06 0.96313824
1.346646e-06 0.96313999
1.360948e-06 0.96314177
1.375402e-06 0.96314352
1.390009e-06 0.96314526
1.404772e-06 0.96314701
1.419691e-06 0.96314875
1.434768e-06 0.96315046
1.450006e-06 0.96315219
1.465406e-06 0.9631539
1.480969e-06 0.9631556
1.496697e-06 0.96315728
1.512593e-06 0.96315898
1.528657e-06 0.96316064
1.544892e-06 0.96316229
1.561299e-06 0.96316395
1.577881e-06 0.96316557
1.594638e-06 0.96316718
1.611574e-06 0.96316878
1.628689e-06 0.96317038
1.645986e-06 0.96317194
1.663467e-06 0.96317348
1.681134e-06 0.963175
1.698988e-06 0.96317651
1.717032e-06 0.96317802
1.735268e-06 0.96317948
1.753697e-06 0.96318092
1.772322e-06 0.96318233
1.791144e-06 0.96318372
1.810167e-06 0.96318508
1.829391e-06 0.96318644
1.84882e-06 0.96318775
1.868455e-06 0.96318902
1.888299e-06 0.96319028
1.908353e-06 0.96319149
1.928621e-06 0.96319267
1.949103e-06 0.96319381
1.969803e-06 0.96319492
1.990723e-06 0.96319599
2.011865e-06 0.96319703
2.033232e-06 0.96319801
2.054826e-06 0.96319896
2.076649e-06 0.96319989
2.098703e-06 0.96320076
2.120992e-06 0.96320157
2.143518e-06 0.96320233
2.166283e-06 0.96320301
2.18929e-06 0.96320367
2.212541e-06 0.96320428
2.236039e-06 0.96320483
2.259786e-06 0.96320532
2.283786e-06 0.96320576
2.30804e-06 0.96320612
2.332553e-06 0.96320643
2.357325e-06 0.96320667
2.382361e-06 0.96320684
2.407662e-06 0.96320694
2.433232e-06 0.96320696
2.459074e-06 0.96320688
2.48519e-06 0.96320676
2.511584e-06 0.96320654
2.538258e-06 0.96320626
2.565215e-06 0.96320588
2.592458e-06 0.96320539
2.619991e-06 0.96320483
2.647816e-06 0.96320418
2.675937e-06 0.96320343
2.704357e-06 0.96320256
2.733078e-06 0.96320161
2.762104e-06 0.96320056
2.791438e-06 0.96319939
2.821084e-06 0.96319809
2.851045e-06 0.9631967
2.881324e-06 0.96319516
2.911925e-06 0.96319352
2.942851e-06 0.96319177
2.974105e-06 0.96318985
3.005691e-06 0.96318782
3.037612e-06 0.96318564
3.069873e-06 0.96318334
3.102476e-06 0.96318089
3.135425e-06 0.96317828
3.168724e-06 0.96317552
3.202377e-06 0.96317258
3.236388e-06 0.96316951
3.270759e-06 0.96316625
3.305496e-06 0.96316282
3.340601e-06 0.96315923
3.37608e-06 0.96315544
3.411935e-06 0.96315149
3.448171e-06 0.96314732
3.484792e-06 0.96314295
3.521801e-06 0.96313841
3.559204e-06 0.96313363
3.597004e-06 0.96312865
3.635205e-06 0.96312346
3.673812e-06 0.96311803
3.71283e-06 0.96311237
3.752261e-06 0.96310647
3.792111e-06 0.96310036
3.832385e-06 0.96309396
3.873086e-06 0.96308731
3.91422e-06 0.9630804
3.95579e-06 0.96307322
3.997802e-06 0.96306577
4.04026e-06 0.96305805
4.083169e-06 0.96305001
4.126534e-06 0.96304168
4.170359e-06 0.96303304
4.214649e-06 0.96302409
4.25941e-06 0.96301481
4.304647e-06 0.96300521
4.350364e-06 0.96299527
4.396566e-06 0.96298496
4.443259e-06 0.96297432
4.490448e-06 0.96296327
4.538138e-06 0.96295188
4.586335e-06 0.9629401
4.635043e-06 0.96292793
4.684269e-06 0.96291535
4.734017e-06 0.96290236
4.784294e-06 0.96288892
4.835105e-06 0.96287506
4.886456e-06 0.96286076
4.938351e-06 0.96284598
4.990798e-06 0.96283075
5.043802e-06 0.96281505
5.097369e-06 0.96279882
5.151505e-06 0.96278211
5.206216e-06 0.96276487
5.261508e-06 0.96274711
5.317387e-06 0.96272879
5.373859e-06 0.96270993
5.430931e-06 0.96269049
5.48861e-06 0.96267048
5.546901e-06 0.96264985
5.605811e-06 0.96262861
5.665346e-06 0.96260676
5.725514e-06 0.96258425
5.786321e-06 0.96256107
5.847774e-06 0.96253725
5.909879e-06 0.96251271
5.972644e-06 0.96248747
6.036076e-06 0.9624615
6.100181e-06 0.96243479
6.164967e-06 0.96240732
6.230441e-06 0.96237907
6.29661e-06 0.96235003
6.363482e-06 0.96232019
6.431065e-06 0.96228947
6.499365e-06 0.96225792
6.56839e-06 0.9622255
6.638149e-06 0.96219218
6.708648e-06 0.96215794
6.779896e-06 0.96212277
6.851901e-06 0.96208663
6.924671e-06 0.9620495
6.998213e-06 0.96201137
7.072537e-06 0.96197221
7.147649e-06 0.96193198
7.22356e-06 0.96189069
7.300277e-06 0.96184831
7.377808e-06 0.96180476
7.456163e-06 0.96176007
7.53535e-06 0.96171419
7.615378e-06 0.9616671
7.696256e-06 0.96161878
7.777993e-06 0.96156919
7.860598e-06 0.96151829
7.94408e-06 0.96146608
8.028449e-06 0.9614125
8.113714e-06 0.96135753
8.199884e-06 0.96130113
8.28697e-06 0.96124328
8.37498e-06 0.96118395
8.463925e-06 0.96112309
8.553815e-06 0.96106069
8.644659e-06 0.96099668
8.736469e-06 0.96093105
8.829253e-06 0.96086375
8.923023e-06 0.96079475
9.017788e-06 0.96072401
9.11356e-06 0.96065146
9.210349e-06 0.96057712
9.308166e-06 0.96050088
9.407022e-06 0.96042276
9.506928e-06 0.96034269
9.607895e-06 0.96026061
9.709934e-06 0.96017649
9.813057e-06 0.96009032
9.917275e-06 0.96000197
1.00226e-05 0.95991145
1.012904e-05 0.95981874
1.023662e-05 0.95972372
1.034533e-05 0.95962636
1.04552e-05 0.95952663
1.056624e-05 0.95942446
1.067846e-05 0.9593198
1.079187e-05 0.95921259
1.090648e-05 0.95910279
1.102231e-05 0.95899032
1.113937e-05 0.95887511
1.125768e-05 0.95875716
1.137724e-05 0.95863635
1.149807e-05 0.95851262
1.162018e-05 0.95838594
1.174359e-05 0.95825621
1.186831e-05 0.95812341
1.199436e-05 0.9579874
1.212174e-05 0.95784816
1.225048e-05 0.95770561
1.238058e-05 0.9575597
1.251207e-05 0.95741032
1.264495e-05 0.9572574
1.277925e-05 0.95710086
1.291497e-05 0.95694064
1.305213e-05 0.95677665
1.319074e-05 0.95660878
1.333084e-05 0.95643701
1.347241e-05 0.95626121
1.361549e-05 0.95608129
1.37601e-05 0.95589718
1.390623e-05 0.95570878
1.405392e-05 0.95551601
1.420318e-05 0.95531875
1.435402e-05 0.95511691
1.450647e-05 0.9549104
1.466053e-05 0.95469912
1.481623e-05 0.95448298
1.497358e-05 0.95426185
1.513261e-05 0.95403565
1.529332e-05 0.95380425
1.545574e-05 0.95356755
1.561989e-05 0.95332541
1.578578e-05 0.95307777
1.595343e-05 0.95282446
1.612286e-05 0.9525654
1.629409e-05 0.95230043
1.646714e-05 0.95202944
1.664202e-05 0.95175232
1.681877e-05 0.95146893
1.699739e-05 0.95117914
1.717791e-05 0.95088281
1.736034e-05 0.9505798
1.754471e-05 0.95027
1.773104e-05 0.94995321
1.791935e-05 0.94962935
1.810966e-05 0.94929823
1.8302e-05 0.94895973
1.849637e-05 0.94861365
1.869281e-05 0.94825988
1.889133e-05 0.94789825
1.909196e-05 0.94752858
1.929473e-05 0.94715074
1.949964e-05 0.94676453
1.970674e-05 0.94636981
1.991603e-05 0.94596634
2.012754e-05 0.94555403
2.03413e-05 0.94513265
2.055734e-05 0.944702
2.077566e-05 0.94426195
2.099631e-05 0.9438123
2.121929e-05 0.9433528
2.144465e-05 0.94288329
2.16724e-05 0.94240358
2.190257e-05 0.94191348
2.213518e-05 0.94141272
2.237026e-05 0.94090118
2.260784e-05 0.94037855
2.284795e-05 0.93984467
2.30906e-05 0.93929931
2.333583e-05 0.93874225
2.358366e-05 0.93817325
2.383413e-05 0.93759209
2.408726e-05 0.93699849
2.434307e-05 0.9363923
2.46016e-05 0.93577318
2.486288e-05 0.93514095
2.512693e-05 0.93449532
2.539379e-05 0.93383604
2.566348e-05 0.93316283
2.593604e-05 0.9324755
2.621149e-05 0.93177373
2.648986e-05 0.93105725
2.677119e-05 0.93032581
2.705551e-05 0.92957909
2.734285e-05 0.92881682
2.763324e-05 0.92803875
2.792672e-05 0.92724455
2.822331e-05 0.9264339
2.852305e-05 0.92560658
2.882597e-05 0.92476222
2.913211e-05 0.92390055
2.944151e-05 0.92302123
2.975419e-05 0.92212396
3.007019e-05 0.92120844
3.038954e-05 0.9202743
3.071229e-05 0.91932125
3.103846e-05 0.91834892
3.13681e-05 0.91735703
3.170124e-05 0.91634521
3.203792e-05 0.91531312
3.237818e-05 0.91426041
3.272204e-05 0.91318671
3.306956e-05 0.91209174
3.342077e-05 0.91097505
3.377571e-05 0.90983633
3.413442e-05 0.90867519
3.449694e-05 0.90749128
3.486331e-05 0.90628426
3.523357e-05 0.90505371
3.560776e-05 0.90379924
3.598593e-05 0.9025205
3.636811e-05 0.90121711
3.675435e-05 0.89988865
3.71447e-05 0.89853479
3.753919e-05 0.89715507
3.793787e-05 0.89574914
3.834078e-05 0.89431663
3.874797e-05 0.89285703
3.915949e-05 0.8913701
3.957538e-05 0.88985528
3.999568e-05 0.88831225
4.042045e-05 0.88674062
4.084973e-05 0.88513993
4.128357e-05 0.88350981
4.172201e-05 0.88184985
4.216511e-05 0.88015961
4.261292e-05 0.87843876
4.306548e-05 0.8766868
4.352285e-05 0.87490332
4.398508e-05 0.87308802
4.445222e-05 0.87124035
4.492432e-05 0.86936001
4.540143e-05 0.86744655
4.588361e-05 0.86549962
4.637091e-05 0.86351877
4.686338e-05 0.86150355
4.736109e-05 0.85945365
4.786408e-05 0.85736867
4.837241e-05 0.85524813
4.888614e-05 0.85309177
4.940533e-05 0.8508991
4.993003e-05 0.84866982
5.046031e-05 0.84640349
5.099621e-05 0.84409984
5.153781e-05 0.84175843
5.208516e-05 0.83937884
5.263832e-05 0.83696088
5.319736e-05 0.83450409
5.376233e-05 0.8320082
5.433331e-05 0.82947281
5.491034e-05 0.82689769
5.549351e-05 0.82428242
5.608287e-05 0.82162682
5.667849e-05 0.8189305
5.728043e-05 0.81619325
5.788877e-05 0.81341475
5.850357e-05 0.81059477
5.91249e-05 0.80773312
5.975283e-05 0.80482941
6.038742e-05 0.80188359
6.102876e-05 0.79889537
6.16769e-05 0.79586449
6.233193e-05 0.79279094
6.299392e-05 0.78967442
6.366294e-05 0.78651485
6.433906e-05 0.78331202
6.502236e-05 0.78006596
6.571292e-05 0.77677642
6.641081e-05 0.77344338
6.711612e-05 0.7700668
6.782892e-05 0.76664665
6.854928e-05 0.76318285
6.92773e-05 0.75967547
7.001305e-05 0.75612443
7.075661e-05 0.75252988
7.150807e-05 0.7488918
7.226751e-05 0.74521029
7.303502e-05 0.74148548
7.381067e-05 0.73771749
7.459457e-05 0.73390647
7.538679e-05 0.73005254
7.618742e-05 0.726156
7.699656e-05 0.72221698
7.781429e-05 0.71823578
7.86407e-05 0.71421267
7.947589e-05 0.71014789
8.031995e-05 0.70604182
8.117298e-05 0.70189483
8.203506e-05 0.69770725
8.290631e-05 0.69347948
8.37868e-05 0.68921197
8.467664e-05 0.68490525
8.557594e-05 0.68055964
8.648478e-05 0.67617567
8.740328e-05 0.67175402
8.833153e-05 0.66729516
8.926965e-05 0.66279965
9.021772e-05 0.65826814
9.117586e-05 0.65370124
9.214418e-05 0.64909966
9.312278e-05 0.64446411
9.411178e-05 0.63979526
9.511128e-05 0.63509384
9.612139e-05 0.63036076
9.714224e-05 0.62559654
9.817392e-05 0.62080228
9.921656e-05 0.61597875
0.0001002703 0.6111267
0.0001013352 0.60624715
0.0001024114 0.60134098
0.000103499 0.59640902
0.0001045982 0.59145244
0.0001057091 0.58647206
0.0001068318 0.58146892
0.0001079664 0.57644401
0.000109113 0.57139853
0.0001102718 0.56633325
0.0001114429 0.5612495
0.0001126265 0.55614824
0.0001138226 0.55103064
0.0001150315 0.54589778
0.0001162531 0.54075071
0.0001174878 0.53559077
0.0001187356 0.53041889
0.0001199966 0.5252364
0.000121271 0.52004449
0.0001225589 0.51484427
0.0001238605 0.50963684
0.000125176 0.50442363
0.0001265054 0.4992057
0.0001278489 0.49398422
0.0001292067 0.48876055
0.0001305789 0.48353573
0.0001319657 0.47831114
0.0001333672 0.47308789
0.0001347836 0.46786713
0.0001362151 0.46265024
0.0001376617 0.45743832
0.0001391238 0.45223257
0.0001406013 0.44703416
0.0001420945 0.44184446
0.0001436036 0.43666442
0.0001451288 0.43149537
0.0001466701 0.42633831
0.0001482278 0.42119453
0.000149802 0.41606516
0.0001513929 0.4109512
0.0001530008 0.40585396
0.0001546257 0.40077435
0.0001562679 0.39571357
0.0001579275 0.39067251
0.0001596047 0.38565245
0.0001612998 0.38065436
0.0001630129 0.37567907
0.0001647441 0.37072777
0.0001664937 0.36580132
0.000168262 0.3609007
0.000170049 0.35602679
0.0001718549 0.35118054
0.0001736801 0.34636284
0.0001755246 0.34157454
0.0001773888 0.33681641
0.0001792727 0.33208934
0.0001811766 0.32739407
0.0001831008 0.32273131
0.0001850454 0.31810187
0.0001870106 0.31350644
0.0001889968 0.30894564
0.000191004 0.30442019
0.0001930325 0.29993072
0.0001950826 0.29547777
0.0001971544 0.291062
0.0001992483 0.28668383
0.0002013643 0.28234386
0.0002035029 0.27804259
0.0002056642 0.27378053
0.0002078484 0.26955798
0.0002100558 0.26537551
0.0002122867 0.26123342
0.0002145412 0.25713213
0.0002168197 0.25307185
0.0002191224 0.24905309
0.0002214496 0.24507594
0.0002238015 0.24114081
0.0002261783 0.2372478
0.0002285804 0.23339726
0.000231008 0.22958934
0.0002334614 0.22582413
0.0002359408 0.22210183
0.0002384466 0.21842256
0.000240979 0.21478641
0.0002435383 0.21119342
0.0002461247 0.2076437
0.0002487387 0.20413723
0.0002513803 0.2006741
0.0002540501 0.19725419
0.0002567482 0.19387756
0.0002594749 0.1905441
0.0002622307 0.18725379
0.0002650156 0.18400656
0.0002678302 0.18080228
0.0002706746 0.17764078
0.0002735493 0.17452201
0.0002764545 0.17144579
0.0002793905 0.16841196
0.0002823578 0.16542032
0.0002853565 0.1624707
0.0002883871 0.15956286
0.0002914498 0.15669662
0.0002945451 0.15387172
0.0002976733 0.15108789
0.0003008347 0.14834494
0.0003040297 0.14564254
0.0003072586 0.14298038
0.0003105218 0.1403583
0.0003138196 0.13777588
0.0003171525 0.13523283
0.0003205207 0.13272893
0.0003239248 0.13026372
0.000327365 0.12783692
0.0003308417 0.12544826
0.0003343554 0.12309727
0.0003379063 0.12078372
0.000341495 0.11850716
0.0003451218 0.11626728
0.0003487871 0.11406364
0.0003524914 0.11189596
0.0003562349 0.10976379
0.0003600183 0.10766679
0.0003638418 0.10560457
0.0003677059 0.10357671
0.0003716111 0.1015828
0.0003755577 0.099622541
0.0003795463 0.097695477
0.0003835772 0.095801184
0.0003876509 0.093939324
0.0003917679 0.092109463
0.0003959286 0.090311174
0.0004001335 0.088544099
0.000404383 0.086807817
0.0004086777 0.085101911
0.000413018 0.083426009
0.0004174044 0.081779714
0.0004218374 0.08016259
0.0004263175 0.078574257
0.0004308451 0.077014292
0.0004354208 0.075482331
0.0004400451 0.073977949
0.0004447186 0.072500757
0.0004494416 0.071050378
0.0004542149 0.069626405
0.0004590388 0.068228467
0.0004639139 0.066856146
0.0004688408 0.065509067
0.0004738201 0.064186853
0.0004788522 0.062889119
0.0004839378 0.061615512
0.0004890774 0.06036562
0.0004942716 0.059139108
0.0004995209 0.057935567
0.000504826 0.056754678
0.0005101874 0.055596046
0.0005156058 0.054459313
0.0005210817 0.053344143
0.0005266157 0.052250182
0.0005322086 0.051177063
0.0005378608 0.05012445
0.0005435731 0.049092032
0.000549346 0.048079418
0.0005551803 0.047086316
0.0005610765 0.046112371
0.0005670353 0.045157278
0.0005730574 0.044220716
0.0005791435 0.043302337
0.0005852942 0.042401862
0.0005915102 0.041518954
0.0005977922 0.040653326
0.000604141 0.039804662
0.0006105572 0.038972675
0.0006170415 0.038157064
0.0006235947 0.03735754
0.0006302175 0.03657381
0.0006369106 0.035805612
0.0006436748 0.035052635
0.0006505109 0.034314628
0.0006574195 0.033591317
0.0006644015 0.032882426
0.0006714577 0.032187707
0.0006785888 0.031506896
0.0006857957 0.03083972
0.000693079 0.030185949
0.0007004398 0.029545325
0.0007078787 0.02891761
0.0007153966 0.028302554
0.0007229944 0.027699938
0.0007306728 0.027109505
0.0007384328 0.026531052
0.0007462752 0.025964331
0.0007542009 0.025409137
0.0007622108 0.024865244
0.0007703057 0.024332442
0.0007784866 0.023810514
0.0007867544 0.023299249
0.00079511 0.022798457
0.0008035544 0.022307928
0.0008120884 0.021827468
0.0008207131 0.021356882
0.0008294293 0.020895971
0.0008382381 0.02044456
0.0008471405 0.02000246
0.0008561374 0.019569491
0.0008652299 0.019145467
0.0008744189 0.018730224
0.0008837056 0.018323587
0.0008930908 0.017925388
0.0009025758 0.017535458
0.0009121614 0.017153635
0.0009218489 0.016779757
0.0009316392 0.016413675
0.0009415336 0.01605523
0.000951533 0.015704268
0.0009616386 0.015360644
0.0009718515 0.015024215
0.0009821729 0.014694829
0.0009926039 0.01437235
0.001003146 0.014056637
0.001013799 0.013747565
0.001024566 0.013444984
0.001035448 0.013148781
0.001046444 0.012858818
0.001057558 0.012574967
0.00106879 0.012297111
0.001080141 0.012025134
0.001091612 0.011758899
0.001103205 0.011498304
0.001114922 0.011243232
0.001126763 0.010993571
0.001138729 0.010749205
0.001150823 0.010510034
0.001163045 0.010275949
0.001175397 0.010046846
0.00118788 0.009822624
0.001200496 0.0096031852
0.001213245 0.0093884243
0.001226131 0.0091782551
0.001239152 0.0089725756
0.001252313 0.0087712974
0.001265613 0.0085743309
0.001279054 0.0083815827
0.001292638 0.0081929687
0.001306366 0.0080084061
0.00132024 0.0078278094
0.001334262 0.007651093
0.001348432 0.0074781804
0.001362753 0.0073089931
0.001377226 0.00714345
0.001391852 0.0069814807
0.001406634 0.0068230075
0.001421573 0.0066679597
0.001436671 0.0065162617
0.001451929 0.0063678507
0.001467349 0.0062226557
0.001482932 0.0060806057
0.001498682 0.005941638
0.001514598 0.0058056884
0.001530684 0.0056726942
0.00154694 0.0055425907
0.001563369 0.0054153201
0.001579973 0.0052908222
0.001596752 0.0051690412
0.001613711 0.0050499153
0.001630849 0.0049333928
0.001648169 0.0048194148
0.001665673 0.004707932
0.001683363 0.0045988881
0.001701241 0.0044922351
0.001719309 0.0043879218
0.001737568 0.0042858973
0.001756022 0.0041861142
0.001774671 0.0040885258
0.001793519 0.0039930836
0.001812567 0.003899745
0.001831817 0.0038084618
0.001851271 0.0037191947
0.001870933 0.0036318968
0.001890803 0.0035465289
0.001910883 0.0034630499
0.001931178 0.0033814188
0.001951687 0.0033015968
0.001972415 0.0032235447
0.001993363 0.0031472257
0.002014533 0.0030726026
0.002035928 0.0029996391
0.00205755 0.0029282991
0.002079402 0.0028585493
0.002101486 0.0027903548
0.002123805 0.002723683
0.00214636 0.0026585005
0.002169155 0.0025947759
0.002192192 0.0025324781
0.002215474 0.0024715763
0.002239003 0.0024120404
0.002262782 0.0023538409
0.002286814 0.0022969499
0.002311101 0.0022413394
0.002335645 0.0021869799
0.002360451 0.0021338472
0.002385519 0.0020819125
0.002410854 0.0020311519
0.002436459 0.0019815387
0.002462335 0.0019330492
0.002488485 0.001885658
0.002514914 0.0018393428
0.002541623 0.0017940793
0.002568616 0.0017498444
0.002595896 0.001706617
0.002623465 0.0016643747
0.002651327 0.0016230965
0.002679485 0.0015827605
0.002707942 0.001543348
0.002736701 0.0015048372
0.002765766 0.0014672094
0.00279514 0.001430445
0.002824825 0.0013945256
0.002854826 0.001359433
0.002885145 0.0013251483
0.002915786 0.0012916546
0.002946753 0.0012589345
0.002978048 0.0012269716
0.003009676 0.0011957483
0.00304164 0.0011652494
0.003073943 0.001135458
0.003106589 0.0011063603
0.003139582 0.0010779396
0.003172926 0.0010501815
0.003206623 0.0010230718
0.003240679 0.00099659564
0.003275096 0.00097073977
0.003309879 0.00094549023
0.003345031 0.00092083354
0.003380556 0.00089675708
0.003416459 0.00087324827
0.003452743 0.00085029344
0.003489412 0.00082788154
0.003526471 0.00080600017
0.003563923 0.00078463742
0.003601773 0.00076378211
0.003640025 0.00074342292
0.003678684 0.00072354858
0.003717752 0.00070414923
0.003757236 0.00068521328
0.003797139 0.00066673131
0.003837466 0.00064869259
0.003878222 0.00063108766
0.00391941 0.00061390668
0.003961035 0.0005971403
0.004003103 0.00058077906
0.004045617 0.00056481431
0.004088583 0.00054923716
0.004132005 0.00053403881
0.004175888 0.00051921069
0.004220238 0.00050474455
0.004265058 0.00049063249
0.004310354 0.00047686662
0.004356132 0.00046343856
0.004402395 0.00045034174
0.00444915 0.00043756789
0.004496402 0.00042510994
0.004544155 0.00041296094
0.004592416 0.00040111369
0.004641189 0.00038956179
0.00469048 0.00037829822
0.004740294 0.00036731656
0.004790638 0.00035661036
0.004841516 0.00034617371
0.004892934 0.00033600009
0.004944899 0.0003260836
0.004997416 0.00031641868
0.00505049 0.00030699936
0.005104128 0.00029782013
0.005158335 0.00028887555
0.005213119 0.00028016016
0.005268484 0.0002716689
0.005324437 0.00026339645
0.005380984 0.00025533796
0.005438132 0.00024748833
0.005495887 0.00023984311
0.005554255 0.00023239735
0.005613243 0.00022514648
0.005672858 0.00021808603
0.005733106 0.00021121172
0.005793993 0.00020451912
0.005855527 0.0001980042
0.005917715 0.00019166256
0.005980563 0.00018549048
0.006044079 0.00017948389
0.006108269 0.00017363904
0.006173141 0.00016795205
0.006238702 0.00016241934
0.006304959 0.00015703712
0.00637192 0.00015180219
0.006439592 0.00014671087
0.006507982 0.00014175989
0.006577099 0.00013694596
0.00664695 0.00013226596
0.006717543 0.00012771646
0.006788886 0.0001232946
0.006860986 0.00011899738
0.006933852 0.00011482184
0.007007492 0.00011076492
0.007081914 0.00010682412
0.007157126 0.00010299643
0.007233138 9.9279261e-05
0.007309956 9.5669959e-05
0.00738759 9.2166036e-05
0.007466049 8.876487e-05
0.007545341 8.5463983e-05
0.007625475 8.2261082e-05
0.00770646 7.9153763e-05
0.007788305 7.6139752e-05
0.00787102 7.3216751e-05
0.007954613 7.0382554e-05
0.008039094 6.7635064e-05
0.008124472 6.497216e-05
0.008210756 6.2391783e-05
0.008297957 5.9891926e-05
0.008386084 5.7470638e-05
0.008475147 5.5125977e-05
0.008565156 5.2856094e-05
0.008656121 5.0659136e-05
0.008748052 4.8533315e-05
0.00884096 4.6476882e-05
0.008934854 4.4488119e-05
0.009029745 4.2565355e-05
0.009125644 4.0706956e-05
0.009222561 3.8911315e-05
0.009320508 3.7176869e-05
0.009419495 3.5502096e-05
0.009519533 3.3885504e-05
0.009620634 3.2325608e-05
0.009722808 3.0821013e-05
0.009826068 2.9370316e-05
0.009930424 2.7972145e-05
0.01003589 2.6625162e-05
0.01014247 2.5328092e-05
0.01025019 2.407964e-05
0.01035905 2.2878572e-05
0.01046907 2.1723671e-05
0.01058025 2.0613747e-05
0.01069262 1.9547638e-05
0.01080618 1.8524228e-05
0.01092094 1.7542391e-05
0.01103693 1.660105e-05
0.01115414 1.5699151e-05
0.0112726 1.4835662e-05
0.01139232 1.4009573e-05
0.01151331 1.3219899e-05
0.01163559 1.2465666e-05
0.01175916 1.1745952e-05
0.01188405 1.1059825e-05
0.01201026 1.0406389e-05
0.01213781 9.7847749e-06
0.01226672 9.1941154e-06
0.012397 8.6335782e-06
0.01252866 8.1023504e-06
0.01266172 7.5996286e-06
0.01279619 7.1246328e-06
0.01293209 6.6766083e-06
0.01306943 6.2548024e-06
0.01320823 5.8584985e-06
0.01334851 5.4869801e-06
0.01349028 5.1395586e-06
0.01363355 4.8155589e-06
0.01377834 4.5143161e-06
0.01392467 4.2351904e-06
0.01407256 3.9775517e-06
0.01422201 3.7407868e-06
0.01437305 3.5242918e-06
0.0145257 3.3274817e-06
0.01467997 3.1497891e-06
0.01483587 2.9906527e-06
0.01499344 2.8495295e-06
0.01515267 2.7258856e-06
0.0153136 2.6192049e-06
0.01547623 2.5289784e-06
0.0156406 2.4547125e-06
0.01580671 2.395926e-06
0.01597458 2.3521454e-06
0.01614423 2.3229139e-06
0.01631569 2.3077839e-06
0.01648897 2.3063149e-06
0.01666409 2.3180816e-06
0.01684107 2.342668e-06
0.01701992 2.379666e-06
0.01720068 2.4286821e-06
0.01738336 2.4893283e-06
0.01756798 2.5612288e-06
0.01775455 2.644012e-06
0.01794311 2.7373228e-06
0.01813368 2.8408107e-06
0.01832626 2.9541314e-06
0.01852089 3.0769558e-06
0.01871759 3.2089579e-06
0.01891638 3.3498211e-06
0.01911728 3.4992377e-06
0.01932031 3.6569052e-06
0.0195255 3.8225309e-06
0.01973286 3.9958292e-06
0.01994243 4.1765222e-06
0.02015423 4.3643373e-06
0.02036827 4.5590093e-06
0.02058459 4.7602813e-06
0.02080321 4.9679002e-06
0.02102415 5.1816213e-06
0.02124743 5.401208e-06
0.02147308 5.6264244e-06
0.02170114 5.8570455e-06
0.02193161 6.0928515e-06
0.02216453 6.3336246e-06
0.02239992 6.5791573e-06
0.02263782 6.8292453e-06
0.02287824 7.0836874e-06
0.02312122 7.342293e-06
0.02336677 7.6048739e-06
0.02361493 7.871244e-06
0.02386573 8.1412261e-06
0.0241192 8.4146447e-06
0.02437535 8.6913339e-06
0.02463422 8.9711248e-06
0.02489585 9.253863e-06
0.02516025 9.5393897e-06
0.02542746 9.8275434e-06
0.02569751 1.0118188e-05
0.02597043 1.0411178e-05
0.02624624 1.0706374e-05
0.02652498 1.1003636e-05
0.02680669 1.1302835e-05
0.02709138 1.1603839e-05
0.0273791 1.1906529e-05
0.02766988 1.2210772e-05
0.02796374 1.2516466e-05
0.02826073 1.2823482e-05
0.02856087 1.3131718e-05
0.02886419 1.3441057e-05
0.02917074 1.3751397e-05
0.02948054 1.4062639e-05
0.02979364 1.4374676e-05
0.03011006 1.4687419e-05
0.03042984 1.5000771e-05
0.03075301 1.5314646e-05
0.03107962 1.5628944e-05
0.03140969 1.5943588e-05
0.03174328 1.6258496e-05
0.0320804 1.6573581e-05
0.03242111 1.6888762e-05
0.03276543 1.7203972e-05
0.03311341 1.7519125e-05
0.03346508 1.7834167e-05
0.0338205 1.8149014e-05
0.03417968 1.8463599e-05
0.03454268 1.8777867e-05
0.03490954 1.9091749e-05
0.03528029 1.9405178e-05
0.03565498 1.9718102e-05
0.03603364 2.0030464e-05
0.03641633 2.0342199e-05
0.03680309 2.0653265e-05
0.03719395 2.0963598e-05
0.03758896 2.1273159e-05
0.03798817 2.1581892e-05
0.03839162 2.1889748e-05
0.03879935 2.2196684e-05
0.03921141 2.2502658e-05
0.03962785 2.2807624e-05
0.04004871 2.3111538e-05
0.04047404 2.3414373e-05
0.04090389 2.371607e-05
0.0413383 2.4016611e-05
0.04177733 2.4315942e-05
0.04222102 2.4614051e-05
0.04266942 2.4910866e-05
0.04312258 2.5206414e-05
0.04358056 2.5500609e-05
0.0440434 2.5793431e-05
0.04451116 2.6084875e-05
0.04498388 2.6374899e-05
0.04546163 2.6663476e-05
0.04594444 2.6950557e-05
0.04643239 2.7236162e-05
0.04692552 2.7520236e-05
0.04742388 2.7802758e-05
0.04792754 2.8083731e-05
0.04843655 2.8363104e-05
0.04895096 2.8640853e-05
0.04947084 2.8916997e-05
0.04999623 2.9191457e-05
0.05052721 2.9464273e-05
0.05106383 2.9735395e-05
0.05160614 3.0004809e-05
0.05215422 3.0272514e-05
0.05270811 3.0538474e-05
0.05326789 3.0802702e-05
0.05383361 3.1065153e-05
0.05440535 3.1325822e-05
0.05498315 3.1584698e-05
0.05556709 3.1841783e-05
0.05615723 3.2097043e-05
0.05675364 3.2350466e-05
0.05735638 3.2602066e-05
0.05796553 3.2851801e-05
0.05858114 3.3099693e-05
0.05920329 3.3345708e-05
0.05983205 3.3589843e-05
0.06046749 3.3832083e-05
0.06110967 3.4072437e-05
0.06175868 3.4310881e-05
0.06241458 3.4547415e-05
0.06307744 3.4782023e-05
0.06374735 3.5014714e-05
0.06442437 3.5245451e-05
0.06510857 3.5474262e-05
0.06580005 3.5701127e-05
0.06649887 3.5926046e-05
0.06720511 3.6148995e-05
0.06791885 3.6369978e-05
0.06864017 3.6589001e-05
0.06936915 3.6806039e-05
0.07010588 3.7021111e-05
0.07085043 3.7234186e-05
0.07160288 3.7445283e-05
0.07236333 3.7654371e-05
0.07313185 3.7861475e-05
0.07390854 3.806657e-05
0.07469347 3.8269666e-05
0.07548674 3.8470746e-05
0.07628844 3.866982e-05
0.07709865 3.886687e-05
0.07791746 3.9061909e-05
0.07874497 3.9254912e-05
0.07958127 3.9445889e-05
0.08042645 3.9634842e-05
0.08128061 3.9821751e-05
0.08214383 4.0006627e-05
0.08301623 4.0189456e-05
0.08389789 4.0370244e-05
0.08478892 4.0548984e-05
0.0856894 4.0725669e-05
0.08659945 4.09003e-05
0.08751917 4.1072873e-05
0.08844865 4.1243376e-05
0.08938801 4.1411814e-05
0.09033734 4.1578187e-05
0.09129675 4.1742483e-05
0.09226636 4.1904697e-05
0.09324626 4.2064829e-05
0.09423656 4.2222876e-05
0.09523739 4.2378839e-05
0.09624884 4.2532687e-05
0.09727104 4.2684458e-05
0.09830409 4.2834114e-05
0.09934811 4.2981657e-05
0.1004032 4.3127092e-05
0.1014695 4.3270393e-05
0.1025472 4.3411575e-05
0.1036363 4.3550614e-05
0.1047369 4.3687541e-05
0.1058493 4.3822327e-05
0.1069734 4.3954948e-05
0.1081095 4.408545e-05
0.1092577 4.4213749e-05
0.110418 4.4339902e-05
0.1115907 4.4463844e-05
0.1127758 4.4585608e-05
0.1139736 4.4705235e-05
0.115184 4.4822598e-05
0.1164073 4.4937796e-05
0.1176436 4.5050759e-05
0.118893 4.5161532e-05
0.1201557 4.527004e-05
0.1214318 4.537631e-05
0.1227214 4.5480332e-05
0.1240248 4.5582084e-05
0.1253419 4.5681585e-05
0.1266731 4.5778766e-05
0.1280184 4.5873678e-05
0.129378 4.5966277e-05
0.1307521 4.6056584e-05
0.1321407 4.6144519e-05
0.1335441 4.6230144e-05
0.1349624 4.631341e-05
0.1363957 4.6394297e-05
0.1378443 4.6472806e-05
0.1393082 4.654893e-05
0.1407877 4.6622633e-05
0.1422829 4.6693925e-05
0.143794 4.6762782e-05
0.1453212 4.6829176e-05
0.1468645 4.6893107e-05
0.1484243 4.6954535e-05
0.1500006 4.7013454e-05

T->t gamma:

1.000049e-10 0.027301861
1.01067e-10 0.027301861
1.021404e-10 0.027301861
1.032251e-10 0.027301861
1.043214e-10 0.027301861
1.054293e-10 0.027301861
1.06549e-10 0.027301861
1.076806e-10 0.027301861
1.088242e-10 0.027301861
1.0998e-10 0.027301861
1.11148e-10 0.027301861
1.123284e-10 0.027301861
1.135214e-10 0.027301861
1.14727e-10 0.027301861
1.159455e-10 0.027301861
1.171769e-10 0.027301861
1.184213e-10 0.027301861
1.19679e-10 0.027301861
1.2095e-10 0.027301861
1.222346e-10 0.027301861
1.235327e-10 0.027301861
1.248447e-10 0.027301861
1.261706e-10 0.027301861
1.275106e-10 0.027301861
1.288648e-10 0.027301861
1.302333e-10 0.027301861
1.316165e-10 0.027301861
1.330143e-10 0.027301861
1.344269e-10 0.027301861
1.358546e-10 0.027301861
1.372974e-10 0.027301861
1.387556e-10 0.027301861
1.402292e-10 0.027301861
1.417185e-10 0.027301861
1.432236e-10 0.027301861
1.447447e-10 0.027301861
1.462819e-10 0.027301861
1.478355e-10 0.027301861
1.494055e-10 0.027301861
1.509923e-10 0.027301861
1.525959e-10 0.027301861
1.542165e-10 0.027301861
1.558543e-10 0.027301861
1.575095e-10 0.027301861
1.591823e-10 0.027301861
1.608729e-10 0.027301861
1.625814e-10 0.027301861
1.643081e-10 0.027301861
1.660531e-10 0.027301861
1.678167e-10 0.027301861
1.695989e-10 0.027301861
1.714001e-10 0.027301861
1.732205e-10 0.027301861
1.750601e-10 0.027301861
1.769193e-10 0.027301861
1.787983e-10 0.027301861
1.806972e-10 0.027301861
1.826162e-10 0.027301861
1.845557e-10 0.027301861
1.865157e-10 0.027301861
1.884966e-10 0.027301861
1.904985e-10 0.027301861
1.925216e-10 0.027301861
1.945663e-10 0.027301861
1.966326e-10 0.027301861
1.987209e-10 0.027301861
2.008314e-10 0.027301861
2.029643e-10 0.027301861
2.051199e-10 0.027301861
2.072983e-10 0.027301861
2.094999e-10 0.027301861
2.117249e-10 0.027301861
2.139735e-10 0.027301861
2.162459e-10 0.027301861
2.185425e-10 0.027301861
2.208635e-10 0.027301861
2.232092e-10 0.027301861
2.255797e-10 0.027301861
2.279755e-10 0.027301862
2.303966e-10 0.027301862
2.328435e-10 0.027301862
2.353164e-10 0.027301862
2.378156e-10 0.027301862
2.403412e-10 0.027301862
2.428937e-10 0.027301862
2.454734e-10 0.027301862
2.480804e-10 0.027301862
2.507151e-10 0.027301862
2.533777e-10 0.027301862
2.560687e-10 0.027301862
2.587882e-10 0.027301862
2.615367e-10 0.027301862
2.643143e-10 0.027301862
2.671214e-10 0.027301862
2.699583e-10 0.027301862
2.728253e-10 0.027301862
2.757228e-10 0.027301862
2.786511e-10 0.027301862
2.816105e-10 0.027301862
2.846013e-10 0.027301862
2.876239e-10 0.027301862
2.906785e-10 0.027301862
2.937656e-10 0.027301862
2.968855e-10 0.027301862
3.000385e-10 0.027301862
3.03225e-10 0.027301862
3.064454e-10 0.027301862
3.097e-10 0.027301862
3.129891e-10 0.027301862
3.163131e-10 0.027301862
3.196725e-10 0.027301862
3.230675e-10 0.027301862
3.264986e-10 0.027301862
3.299661e-10 0.027301862
3.334705e-10 0.027301862
3.370121e-10 0.027301862
3.405912e-10 0.027301862
3.442084e-10 0.027301862
3.47864e-10 0.027301863
3.515585e-10 0.027301863
3.552922e-10 0.027301863
3.590655e-10 0.027301863
3.628789e-10 0.027301863
3.667328e-10 0.027301863
3.706276e-10 0.027301863
3.745638e-10 0.027301863
3.785418e-10 0.027301863
3.82562e-10 0.027301863
3.86625e-10 0.027301863
3.907311e-10 0.027301863
3.948808e-10 0.027301863
3.990745e-10 0.027301863
4.033128e-10 0.027301863
4.075962e-10 0.027301863
4.11925e-10 0.027301863
4.162998e-10 0.027301863
4.20721e-10 0.027301863
4.251892e-10 0.027301863
4.297049e-10 0.027301863
4.342685e-10 0.027301863
4.388805e-10 0.027301863
4.435416e-10 0.027301863
4.482522e-10 0.027301863
4.530128e-10 0.027301863
4.578239e-10 0.027301863
4.626862e-10 0.027301863
4.676e-10 0.027301863
4.725661e-10 0.027301863
4.775849e-10 0.027301864
4.82657e-10 0.027301864
4.87783e-10 0.027301864
4.929635e-10 0.027301864
4.981989e-10 0.027301864
5.034899e-10 0.027301864
5.088372e-10 0.027301864
5.142412e-10 0.027301864
5.197026e-10 0.027301864
5.25222e-10 0.027301864
5.308001e-10 0.027301864
5.364374e-10 0.027301864
5.421345e-10 0.027301864
5.478922e-10 0.027301864
5.53711e-10 0.027301864
5.595916e-10 0.027301864
5.655346e-10 0.027301864
5.715408e-10 0.027301864
5.776107e-10 0.027301864
5.837452e-10 0.027301864
5.899447e-10 0.027301864
5.962102e-10 0.027301865
6.025421e-10 0.027301865
6.089413e-10 0.027301865
6.154085e-10 0.027301865
6.219443e-10 0.027301865
6.285496e-10 0.027301865
6.35225e-10 0.027301865
6.419713e-10 0.027301865
6.487893e-10 0.027301865
6.556796e-10 0.027301865
6.626432e-10 0.027301865
6.696807e-10 0.027301865
6.767929e-10 0.027301865
6.839807e-10 0.027301865
6.912448e-10 0.027301865
6.98586e-10 0.027301865
7.060053e-10 0.027301865
7.135033e-10 0.027301865
7.210809e-10 0.027301866
7.287391e-10 0.027301866
7.364785e-10 0.027301866
7.443002e-10 0.027301866
7.522049e-10 0.027301866
7.601936e-10 0.027301866
7.682671e-10 0.027301866
7.764264e-10 0.027301866
7.846723e-10 0.027301866
7.930058e-10 0.027301866
8.014277e-10 0.027301866
8.099392e-10 0.027301866
8.18541e-10 0.027301866
8.272342e-10 0.027301866
8.360197e-10 0.027301866
8.448985e-10 0.027301866
8.538716e-10 0.027301867
8.6294e-10 0.027301867
8.721048e-10 0.027301867
8.813668e-10 0.027301867
8.907272e-10 0.027301867
9.001871e-10 0.027301867
9.097474e-10 0.027301867
9.194092e-10 0.027301867
9.291736e-10 0.027301867
9.390418e-10 0.027301867
9.490147e-10 0.027301867
9.590936e-10 0.027301867
9.692795e-10 0.027301868
9.795736e-10 0.027301868
9.89977e-10 0.027301868
1.000491e-09 0.027301868
1.011116e-09 0.027301868
1.021855e-09 0.027301868
1.032707e-09 0.027301868
1.043675e-09 0.027301868
1.054759e-09 0.027301868
1.065961e-09 0.027301868
1.077282e-09 0.027301868
1.088723e-09 0.027301868
1.100286e-09 0.027301869
1.111971e-09 0.027301869
1.123781e-09 0.027301869
1.135716e-09 0.027301869
1.147777e-09 0.027301869
1.159967e-09 0.027301869
1.172286e-09 0.027301869
1.184736e-09 0.027301869
1.197319e-09 0.027301869
1.210035e-09 0.027301869
1.222886e-09 0.02730187
1.235873e-09 0.02730187
1.248998e-09 0.02730187
1.262263e-09 0.02730187
1.275669e-09 0.02730187
1.289217e-09 0.02730187
1.302909e-09 0.02730187
1.316746e-09 0.02730187
1.33073e-09 0.02730187
1.344863e-09 0.027301871
1.359146e-09 0.027301871
1.373581e-09 0.027301871
1.388169e-09 0.027301871
1.402911e-09 0.027301871
1.417811e-09 0.027301871
1.432869e-09 0.027301879
1.448086e-09 0.027301879
1.463465e-09 0.027301879
1.479008e-09 0.027301879
1.494715e-09 0.027301879
1.51059e-09 0.027301879
1.526633e-09 0.027301879
1.542846e-09 0.027301879
1.559232e-09 0.02730188
1.575791e-09 0.02730188
1.592527e-09 0.02730188
1.60944e-09 0.02730188
1.626533e-09 0.02730188
1.643807e-09 0.02730188
1.661265e-09 0.02730188
1.678908e-09 0.027301881
1.696739e-09 0.027301881
1.714758e-09 0.027301881
1.73297e-09 0.027301881
1.751375e-09 0.027301881
1.769975e-09 0.027301881
1.788772e-09 0.027301881
1.80777e-09 0.027301882
1.826969e-09 0.027301882
1.846372e-09 0.027301882
1.865981e-09 0.027301882
1.885798e-09 0.027301882
1.905826e-09 0.027301882
1.926067e-09 0.027301883
1.946522e-09 0.027301883
1.967195e-09 0.027301883
1.988087e-09 0.027301883
2.009201e-09 0.027301883
2.03054e-09 0.027301883
2.052105e-09 0.027301884
2.073899e-09 0.027301884
2.095925e-09 0.027301884
2.118184e-09 0.027301884
2.14068e-09 0.027301884
2.163415e-09 0.027301884
2.186391e-09 0.027301885
2.209611e-09 0.027301885
2.233078e-09 0.027301885
2.256794e-09 0.027301885
2.280762e-09 0.027301885
2.304984e-09 0.027301886
2.329464e-09 0.027301886
2.354204e-09 0.027301886
2.379206e-09 0.027301886
2.404474e-09 0.027301886
2.43001e-09 0.027301887
2.455818e-09 0.027301887
2.4819e-09 0.027301887
2.508258e-09 0.027301887
2.534897e-09 0.027301887
2.561818e-09 0.027301888
2.589026e-09 0.027301888
2.616522e-09 0.027301888
2.64431e-09 0.027301888
2.672394e-09 0.027301889
2.700776e-09 0.027301889
2.729459e-09 0.027301889
2.758447e-09 0.027301889
2.787742e-09 0.027301889
2.817349e-09 0.02730189
2.84727e-09 0.02730189
2.877509e-09 0.02730189
2.908069e-09 0.02730189
2.938954e-09 0.027301891
2.970167e-09 0.027301891
3.001711e-09 0.027301891
3.03359e-09 0.027301891
3.065808e-09 0.027301892
3.098368e-09 0.027301892
3.131273e-09 0.027301892
3.164529e-09 0.027301892
3.198137e-09 0.027301893
3.232102e-09 0.027301893
3.266428e-09 0.027301893
3.301119e-09 0.027301893
3.336178e-09 0.027301894
3.371609e-09 0.027301894
3.407417e-09 0.027301894
3.443605e-09 0.027301895
3.480177e-09 0.027301895
3.517138e-09 0.027301895
3.554491e-09 0.027301896
3.592241e-09 0.027301896
3.630392e-09 0.027301896
3.668948e-09 0.027301896
3.707913e-09 0.027301897
3.747293e-09 0.027301904
3.78709e-09 0.027301905
3.82731e-09 0.027301905
3.867958e-09 0.027301905
3.909037e-09 0.027301906
3.950552e-09 0.027301906
3.992508e-09 0.027301906
4.03491e-09 0.027301907
4.077762e-09 0.027301907
4.121069e-09 0.027301907
4.164837e-09 0.027301908
4.209069e-09 0.027301908
4.25377e-09 0.027301909
4.298947e-09 0.027301909
4.344603e-09 0.027301909
4.390744e-09 0.02730191
4.437376e-09 0.02730191
4.484502e-09 0.02730191
4.532129e-09 0.027301911
4.580262e-09 0.027301911
4.628906e-09 0.027301912
4.678066e-09 0.027301912
4.727749e-09 0.027301912
4.777959e-09 0.027301913
4.828703e-09 0.027301913
4.879985e-09 0.027301914
4.931812e-09 0.027301914
4.98419e-09 0.027301914
5.037124e-09 0.027301915
5.09062e-09 0.027301915
5.144684e-09 0.027301916
5.199322e-09 0.027301916
5.254541e-09 0.027301917
5.310346e-09 0.027301917
5.366743e-09 0.027301917
5.42374e-09 0.027301918
5.481342e-09 0.027301918
5.539556e-09 0.027301919
5.598388e-09 0.027301919
5.657844e-09 0.02730192
5.717933e-09 0.02730192
5.778659e-09 0.027301921
5.84003e-09 0.027301921
5.902054e-09 0.027301922
5.964735e-09 0.027301922
6.028083e-09 0.02730193
6.092103e-09 0.027301931
6.156804e-09 0.027301931
6.222191e-09 0.027301932
6.288273e-09 0.027301932
6.355056e-09 0.027301933
6.422549e-09 0.027301933
6.490759e-09 0.027301934
6.559693e-09 0.027301934
6.629359e-09 0.027301935
6.699765e-09 0.027301935
6.770919e-09 0.027301936
6.842828e-09 0.027301937
6.915502e-09 0.027301937
6.988947e-09 0.027301938
7.063172e-09 0.027301938
7.138185e-09 0.027301939
7.213995e-09 0.02730194
7.29061e-09 0.02730194
7.368039e-09 0.027301941
7.44629e-09 0.027301941
7.525372e-09 0.027301942
7.605294e-09 0.027301943
7.686065e-09 0.027301943
7.767694e-09 0.027301944
7.850189e-09 0.027301945
7.933561e-09 0.027301945
8.017818e-09 0.027301946
8.10297e-09 0.027301947
8.189026e-09 0.027301947
8.275996e-09 0.027301948
8.36389e-09 0.027301956
8.452718e-09 0.027301957
8.542489e-09 0.027301958
8.633213e-09 0.027301958
8.7249e-09 0.027301959
8.817562e-09 0.02730196
8.911207e-09 0.02730196
9.005847e-09 0.027301961
9.101493e-09 0.027301962
9.198154e-09 0.027301963
9.295841e-09 0.027301964
9.394566e-09 0.027301964
9.49434e-09 0.027301965
9.595173e-09 0.027301966
9.697077e-09 0.027301967
9.800063e-09 0.027301968
9.904143e-09 0.027301968
1.000933e-08 0.027301969
1.011563e-08 0.02730197
1.022306e-08 0.027301971
1.033163e-08 0.027301972
1.044136e-08 0.027301973
1.055225e-08 0.027301974
1.066432e-08 0.027301982
1.077758e-08 0.027301983
1.089204e-08 0.027301984
1.100772e-08 0.027301985
1.112462e-08 0.027301986
1.124277e-08 0.027301986
1.136217e-08 0.027301987
1.148284e-08 0.027301988
1.160479e-08 0.027301989
1.172804e-08 0.02730199
1.18526e-08 0.027301991
1.197848e-08 0.027301992
1.210569e-08 0.027301993
1.223426e-08 0.027301994
1.236419e-08 0.027301995
1.24955e-08 0.027301996
1.262821e-08 0.027301998
1.276232e-08 0.027301999
1.289786e-08 0.027302007
1.303484e-08 0.027302008
1.317328e-08 0.027302009
1.331318e-08 0.02730201
1.345457e-08 0.027302011
1.359747e-08 0.027302013
1.374188e-08 0.027302014
1.388782e-08 0.027302015
1.403531e-08 0.027302016
1.418437e-08 0.027302017
1.433502e-08 0.027302018
1.448726e-08 0.02730202
1.464112e-08 0.027302021
1.479661e-08 0.027302022
1.495376e-08 0.027302023
1.511257e-08 0.027302025
1.527307e-08 0.027302033
1.543528e-08 0.027302035
1.55992e-08 0.027302036
1.576487e-08 0.027302037
1.59323e-08 0.027302039
1.610151e-08 0.02730204
1.627251e-08 0.027302041
1.644533e-08 0.027302043
1.661999e-08 0.027302044
1.67965e-08 0.027302045
1.697488e-08 0.027302047
1.715516e-08 0.027302048
1.733735e-08 0.02730205
1.752148e-08 0.027302059
1.770757e-08 0.02730206
1.789563e-08 0.027302062
1.808568e-08 0.027302063
1.827776e-08 0.027302065
1.847188e-08 0.027302066
1.866805e-08 0.027302068
1.886632e-08 0.027302069
1.906668e-08 0.027302071
1.926918e-08 0.027302073
1.947382e-08 0.027302074
1.968064e-08 0.027302076
1.988966e-08 0.027302085
2.010089e-08 0.027302086
2.031437e-08 0.027302088
2.053011e-08 0.02730209
2.074815e-08 0.027302092
2.09685e-08 0.027302093
2.11912e-08 0.027302121
2.141625e-08 0.027302123
2.16437e-08 0.027302125
2.187357e-08 0.027302127
2.210587e-08 0.027302136
2.234064e-08 0.027302138
2.257791e-08 0.02730214
2.281769e-08 0.027302142
2.306003e-08 0.027302143
2.330493e-08 0.027302145
2.355244e-08 0.027302147
2.380257e-08 0.027302149
2.405536e-08 0.027302151
2.431084e-08 0.027302161
2.456903e-08 0.027302163
2.482996e-08 0.027302165
2.509366e-08 0.027302167
2.536017e-08 0.027302169
2.56295e-08 0.027302171
2.590169e-08 0.027302173
2.617678e-08 0.027302176
2.645479e-08 0.027302178
2.673574e-08 0.027302187
2.701969e-08 0.02730219
2.730665e-08 0.027302192
2.759665e-08 0.027302194
2.788974e-08 0.027302197
2.818594e-08 0.027302199
2.848528e-08 0.027302201
2.87878e-08 0.027302204
2.909354e-08 0.027302213
2.940252e-08 0.027302216
2.971479e-08 0.027302218
3.003037e-08 0.027302221
3.03493e-08 0.027302223
3.067162e-08 0.027302226
3.099737e-08 0.027302229
3.132657e-08 0.027302238
3.165927e-08 0.027302241
3.19955e-08 0.027302244
3.23353e-08 0.027302246
3.267871e-08 0.027302249
3.302577e-08 0.027302252
3.337652e-08 0.027302255
3.373099e-08 0.027302265
3.408922e-08 0.027302268
3.445126e-08 0.027302271
3.481715e-08 0.027302273
3.518692e-08 0.027302276
3.556061e-08 0.027302279
3.593828e-08 0.02730229
3.631996e-08 0.027302293
3.670569e-08 0.027302296
3.709551e-08 0.027302299
3.748948e-08 0.027302302
3.788763e-08 0.027302305
3.829001e-08 0.027302316
3.869666e-08 0.027302319
3.910764e-08 0.027302322
3.952297e-08 0.027302325
3.994272e-08 0.027302329
4.036693e-08 0.027302339
4.079564e-08 0.027302343
4.12289e-08 0.027302346
4.166676e-08 0.02730235
4.210928e-08 0.027302353
4.25565e-08 0.027302357
4.300846e-08 0.027302368
4.346522e-08 0.027302397
4.392684e-08 0.027302401
4.439336e-08 0.027302405
4.486483e-08 0.027302408
4.534131e-08 0.027302419
4.582285e-08 0.027302423
4.630951e-08 0.027302427
4.680133e-08 0.027302431
4.729837e-08 0.027302442
4.78007e-08 0.027302446
4.830836e-08 0.02730245
4.882141e-08 0.027302454
4.933991e-08 0.027302458
4.986392e-08 0.02730247
5.039349e-08 0.027302474
5.092869e-08 0.027302478
5.146957e-08 0.027302482
5.201619e-08 0.027302494
5.256862e-08 0.027302498
5.312692e-08 0.027302503
5.369114e-08 0.027302507
5.426136e-08 0.027302519
5.483763e-08 0.027302523
5.542003e-08 0.027302528
5.600861e-08 0.027302533
5.660344e-08 0.027302545
5.720459e-08 0.027302549
5.781212e-08 0.027302554
5.84261e-08 0.027302559
5.904661e-08 0.027302571
5.96737e-08 0.027302576
6.030746e-08 0.027302581
6.094795e-08 0.027302593
6.159523e-08 0.027302598
6.22494e-08 0.027302603
6.291051e-08 0.027302609
6.357864e-08 0.027302621
6.425386e-08 0.027302627
6.493626e-08 0.027302632
6.562591e-08 0.027302645
6.632288e-08 0.027302676
6.702725e-08 0.027302682
6.77391e-08 0.027302687
6.845851e-08 0.0273027
6.918557e-08 0.027302706
6.992034e-08 0.027302712
7.066292e-08 0.027302725
7.141338e-08 0.027302731
7.217182e-08 0.027302736
7.293831e-08 0.02730275
7.371294e-08 0.027302756
7.449579e-08 0.027302762
7.528697e-08 0.027302775
7.608654e-08 0.027302782
7.68946e-08 0.027302788
7.771125e-08 0.027302802
7.853657e-08 0.027302808
7.937066e-08 0.027302822
8.02136e-08 0.027302828
8.10655e-08 0.027302835
8.192644e-08 0.027302849
8.279653e-08 0.027302856
8.367585e-08 0.027302863
8.456452e-08 0.027302877
8.546262e-08 0.027302884
8.637027e-08 0.027302898
8.728755e-08 0.027302905
8.821457e-08 0.027302939
8.915144e-08 0.027302953
9.009826e-08 0.02730296
9.105513e-08 0.027302975
9.202217e-08 0.027302983
9.299948e-08 0.027302998
9.398716e-08 0.027303005
9.498534e-08 0.027303013
9.599412e-08 0.027303028
9.701361e-08 0.027303036
9.804392e-08 0.027303051
9.908518e-08 0.027303059
1.001375e-07 0.027303075
1.01201e-07 0.027303083
1.022758e-07 0.027303098
1.03362e-07 0.027303107
1.044597e-07 0.027303123
1.055691e-07 0.027303131
1.066903e-07 0.027303147
1.078234e-07 0.027303156
1.089685e-07 0.027303172
1.101258e-07 0.027303181
1.112954e-07 0.027303223
1.124774e-07 0.027303232
1.136719e-07 0.027303249
1.148792e-07 0.027303258
1.160992e-07 0.027303275
1.173322e-07 0.027303284
1.185783e-07 0.027303301
1.198377e-07 0.027303311
1.211104e-07 0.027303328
1.223966e-07 0.027303338
1.236965e-07 0.027303355
1.250102e-07 0.027303372
1.263379e-07 0.027303382
1.276796e-07 0.0273034
1.290356e-07 0.02730341
1.30406e-07 0.027303428
1.31791e-07 0.027303438
1.331906e-07 0.027303483
1.346052e-07 0.027303501
1.360347e-07 0.027303511
1.374795e-07 0.02730353
1.389395e-07 0.027303548
1.404151e-07 0.027303559
1.419064e-07 0.027303578
1.434135e-07 0.027303597
1.449366e-07 0.027303608
1.464759e-07 0.027303627
1.480315e-07 0.027303646
1.496036e-07 0.027303658
1.511925e-07 0.027303677
1.527982e-07 0.027303697
1.54421e-07 0.027303709
1.56061e-07 0.027303755
1.577184e-07 0.027303775
1.593934e-07 0.027303795
1.610862e-07 0.027303807
1.62797e-07 0.027303827
1.64526e-07 0.027303848
1.662733e-07 0.027303868
1.680392e-07 0.027303881
1.698238e-07 0.027303902
1.716274e-07 0.027303923
1.734501e-07 0.027303944
1.752922e-07 0.027303965
1.771539e-07 0.027303979
1.790353e-07 0.027304026
1.809367e-07 0.027304048
1.828584e-07 0.027304069
1.848004e-07 0.027304091
1.86763e-07 0.027304113
1.887465e-07 0.027304128
1.907511e-07 0.02730415
1.927769e-07 0.027304172
1.948243e-07 0.027304195
1.968934e-07 0.027304218
1.989844e-07 0.02730424
2.010977e-07 0.027304289
2.032334e-07 0.027304312
2.053918e-07 0.027304336
2.075732e-07 0.027304359
2.097777e-07 0.027304383
2.120056e-07 0.027304406
2.142572e-07 0.02730443
2.165326e-07 0.027304454
2.188323e-07 0.027304478
2.211564e-07 0.027304503
2.235051e-07 0.027304553
2.258788e-07 0.027304578
2.282777e-07 0.027304603
2.307021e-07 0.027304628
2.331523e-07 0.027304653
2.356284e-07 0.027304678
2.381309e-07 0.027304704
2.406599e-07 0.02730473
2.432158e-07 0.027304755
2.457988e-07 0.027304808
2.484093e-07 0.027304834
2.510475e-07 0.027304867
2.537137e-07 0.027304894
2.564082e-07 0.027304921
2.591314e-07 0.027304948
2.618834e-07 0.027304975
2.646647e-07 0.027305009
2.674756e-07 0.027305063
2.703162e-07 0.027305091
2.731871e-07 0.027305119
2.760884e-07 0.027305154
2.790206e-07 0.027305182
2.819839e-07 0.027305211
2.849786e-07 0.027305239
2.880052e-07 0.027305275
2.910639e-07 0.027305331
2.941551e-07 0.02730536
2.972792e-07 0.027305397
3.004364e-07 0.027305426
3.036271e-07 0.027305463
3.068517e-07 0.027305493
3.101106e-07 0.027305524
3.134041e-07 0.027305588
3.167325e-07 0.027305618
3.200963e-07 0.027305656
3.234959e-07 0.027305688
3.269315e-07 0.027305726
3.304036e-07 0.027305758
3.339126e-07 0.027305797
3.374589e-07 0.027305855
3.410428e-07 0.027305894
3.446648e-07 0.027305934
3.483253e-07 0.027305967
3.520246e-07 0.027306007
3.557632e-07 0.02730604
3.595416e-07 0.027306107
3.6336e-07 0.027306148
3.67219e-07 0.027306181
3.71119e-07 0.027306223
3.750604e-07 0.027306264
3.790437e-07 0.027306332
3.830693e-07 0.027306367
3.871376e-07 0.027306409
3.912491e-07 0.027306452
3.954043e-07 0.027306494
3.996037e-07 0.027306537
4.038476e-07 0.027306599
4.081366e-07 0.027306643
4.124711e-07 0.027306687
4.168517e-07 0.02730673
4.212788e-07 0.027306775
4.25753e-07 0.027306845
4.302746e-07 0.02730689
4.348443e-07 0.027306935
4.394625e-07 0.02730698
4.441297e-07 0.027307026
4.488465e-07 0.027307097
4.536134e-07 0.027307143
4.584309e-07 0.02730719
4.632996e-07 0.027307236
4.6822e-07 0.027307316
4.731927e-07 0.027307363
4.782182e-07 0.027307411
4.83297e-07 0.027307458
4.884298e-07 0.027307506
4.936171e-07 0.027307587
4.988595e-07 0.027307636
5.041575e-07 0.027307684
5.095118e-07 0.027307741
5.14923e-07 0.027307816
5.203917e-07 0.027307865
5.259184e-07 0.027307922
5.315039e-07 0.027307972
5.371486e-07 0.027308056
5.428533e-07 0.027308106
5.486186e-07 0.027308165
5.544451e-07 0.027308216
5.603335e-07 0.0273083
5.662845e-07 0.027308352
5.722986e-07 0.027308411
5.783766e-07 0.027308471
5.845192e-07 0.027308549
5.907269e-07 0.027308609
5.970007e-07 0.02730867
6.03341e-07 0.027308756
6.097487e-07 0.02730881
6.162244e-07 0.027308871
6.22769e-07 0.027308932
6.29383e-07 0.02730902
6.360672e-07 0.027309082
6.428225e-07 0.027309144
6.496495e-07 0.027309233
6.56549e-07 0.027309296
6.635218e-07 0.027309359
6.705686e-07 0.027309449
6.776903e-07 0.027309512
6.848876e-07 0.027309576
6.921613e-07 0.027309666
6.995123e-07 0.027309738
7.069414e-07 0.027309803
7.144493e-07 0.027309894
7.22037e-07 0.027309967
7.297053e-07 0.027310032
7.37455e-07 0.027310124
7.45287e-07 0.027310198
7.532022e-07 0.027310264
7.612015e-07 0.027310364
7.692857e-07 0.027310431
7.774558e-07 0.027310505
7.857127e-07 0.027310599
7.940572e-07 0.027310674
8.024904e-07 0.027310749
8.110131e-07 0.027310843
8.196263e-07 0.027310919
8.28331e-07 0.027311021
8.371282e-07 0.027311098
8.460188e-07 0.027311174
8.550038e-07 0.027311277
8.640842e-07 0.027311354
8.732611e-07 0.027311457
8.825354e-07 0.027311535
8.919082e-07 0.027311612
9.013806e-07 0.027311716
9.109536e-07 0.027311794
9.206282e-07 0.027311899
9.304056e-07 0.027311985
9.402868e-07 0.02731209
9.50273e-07 0.027312168
9.603652e-07 0.027312281
9.705646e-07 0.02731236
9.808724e-07 0.027312447
9.912896e-07 0.027312553
1.001817e-06 0.02731264
1.012457e-06 0.027312747
1.02321e-06 0.027312834
1.034077e-06 0.027312948
1.045059e-06 0.027313036
1.056158e-06 0.02731315
1.067374e-06 0.027313231
1.07871e-06 0.027313345
1.090167e-06 0.027313434
1.101745e-06 0.027313548
1.113445e-06 0.027313644
1.125271e-06 0.027313759
1.137221e-06 0.027313848
1.149299e-06 0.027313963
1.161505e-06 0.027314085
1.173841e-06 0.027314174
1.186307e-06 0.02731429
1.198906e-06 0.027314386
1.211639e-06 0.027314509
1.224507e-06 0.027314598
1.237512e-06 0.027314721
1.250654e-06 0.027314843
1.263937e-06 0.027314933
1.27736e-06 0.027315055
1.290926e-06 0.027315152
1.304636e-06 0.027315274
1.318492e-06 0.027315397
1.332495e-06 0.027315493
1.346646e-06 0.027315623
1.360948e-06 0.027315719
1.375402e-06 0.027315841
1.390009e-06 0.027315963
1.404772e-06 0.027316066
1.419691e-06 0.027316188
1.434768e-06 0.027316316
1.450006e-06 0.027316419
1.465406e-06 0.02731654
1.480969e-06 0.027316668
1.496697e-06 0.027316796
1.512593e-06 0.027316897
1.528657e-06 0.027317025
1.544892e-06 0.027317152
1.561299e-06 0.027317252
1.577881e-06 0.027317386
1.594638e-06 0.027317512
1.611574e-06 0.027317637
1.628689e-06 0.027317743
1.645986e-06 0.027317868
1.663467e-06 0.027317999
1.681134e-06 0.02731813
1.698988e-06 0.027318261
1.717032e-06 0.027318357
1.735268e-06 0.027318486
1.753697e-06 0.027318615
1.772322e-06 0.02731875
1.791144e-06 0.027318877
1.810167e-06 0.027319004
1.829391e-06 0.027319111
1.84882e-06 0.027319236
1.868455e-06 0.027319367
1.888299e-06 0.02731949
1.908353e-06 0.02731962
1.928621e-06 0.027319749
1.949103e-06 0.027319877
1.969803e-06 0.027320004
1.990723e-06 0.027320129
2.011865e-06 0.027320254
2.033232e-06 0.027320385
2.054826e-06 0.027320507
2.076649e-06 0.02732061
2.098703e-06 0.02732073
2.120992e-06 0.027320856
2.143518e-06 0.02732098
2.166283e-06 0.02732113
2.18929e-06 0.027321251
2.212541e-06 0.027321372
2.236039e-06 0.02732149
2.259786e-06 0.027321615
2.283786e-06 0.02732173
2.30804e-06 0.027321851
2.332553e-06 0.027321963
2.357325e-06 0.02732208
2.382361e-06 0.027322196
2.407662e-06 0.027322309
2.433232e-06 0.027322421
2.459074e-06 0.027322563
2.48519e-06 0.02732267
2.511584e-06 0.027322783
2.538258e-06 0.027322885
2.565215e-06 0.027322993
2.592458e-06 0.027323124
2.619991e-06 0.027323226
2.647816e-06 0.027323326
2.675937e-06 0.027323431
2.704357e-06 0.027323551
2.733078e-06 0.02732365
2.762104e-06 0.027323738
2.791438e-06 0.027323831
2.821084e-06 0.027323947
2.851045e-06 0.027324033
2.881324e-06 0.027324143
2.911925e-06 0.027324229
2.942851e-06 0.027324306
2.974105e-06 0.027324412
3.005691e-06 0.027324488
3.037612e-06 0.027324586
3.069873e-06 0.027324654
3.102476e-06 0.027324718
3.135425e-06 0.027324804
3.168724e-06 0.027324867
3.202377e-06 0.027324952
3.236388e-06 0.027325006
3.270759e-06 0.027325081
3.305496e-06 0.027325152
3.340601e-06 0.027325191
3.37608e-06 0.027325259
3.411935e-06 0.027325288
3.448171e-06 0.027325346
3.484792e-06 0.027325397
3.521801e-06 0.027325417
3.559204e-06 0.027325465
3.597004e-06 0.027325499
3.635205e-06 0.027325508
3.673812e-06 0.027325537
3.71283e-06 0.02732556
3.752261e-06 0.027325576
3.792111e-06 0.027325559
3.832385e-06 0.027325568
3.873086e-06 0.02732557
3.91422e-06 0.027325565
3.95579e-06 0.027325552
3.997802e-06 0.027325532
4.04026e-06 0.027325484
4.083169e-06 0.027325455
4.126534e-06 0.027325417
4.170359e-06 0.02732537
4.214649e-06 0.027325315
4.25941e-06 0.027325257
4.304647e-06 0.027325183
4.350364e-06 0.027325107
4.396566e-06 0.027325029
4.443259e-06 0.027324933
4.490448e-06 0.02732486
4.538138e-06 0.027324743
4.586335e-06 0.02732463
4.635043e-06 0.027324498
4.684269e-06 0.027324355
4.734017e-06 0.027324207
4.784294e-06 0.027324074
4.835105e-06 0.027323902
4.886456e-06 0.027323725
4.938351e-06 0.027323554
4.990798e-06 0.027323351
5.043802e-06 0.027323134
5.097369e-06 0.027322937
5.151505e-06 0.027322699
5.206216e-06 0.027322466
5.261508e-06 0.027322206
5.317387e-06 0.027321949
5.373859e-06 0.027321658
5.430931e-06 0.027321378
5.48861e-06 0.027321054
5.546901e-06 0.02732074
5.605811e-06 0.027320415
5.665346e-06 0.027320047
5.725514e-06 0.027319687
5.786321e-06 0.027319315
5.847774e-06 0.027318898
5.909879e-06 0.027318488
5.972644e-06 0.027318058
6.036076e-06 0.027317615
6.100181e-06 0.02731715
6.164967e-06 0.027316665
6.230441e-06 0.027316164
6.29661e-06 0.027315641
6.363482e-06 0.027315069
6.431065e-06 0.027314533
6.499365e-06 0.027313946
6.56839e-06 0.027313335
6.638149e-06 0.027312698
6.708648e-06 0.027312043
6.779896e-06 0.027311361
6.851901e-06 0.02731066
6.924671e-06 0.027309949
6.998213e-06 0.027309191
7.072537e-06 0.027308411
7.147649e-06 0.027307628
7.22356e-06 0.027306787
7.300277e-06 0.027305916
7.377808e-06 0.027305046
7.456163e-06 0.027304124
7.53535e-06 0.027303188
7.615378e-06 0.027302225
7.696256e-06 0.027301208
7.777993e-06 0.027300174
7.860598e-06 0.02729911
7.94408e-06 0.02729799
8.028449e-06 0.027296857
8.113714e-06 0.027295686
8.199884e-06 0.027294481
8.28697e-06 0.027293235
8.37498e-06 0.027291947
8.463925e-06 0.027290623
8.553815e-06 0.027289255
8.644659e-06 0.02728785
8.736469e-06 0.027286398
8.829253e-06 0.027284906
8.923023e-06 0.027283366
9.017788e-06 0.027281776
9.11356e-06 0.02728017
9.210349e-06 0.027278486
9.308166e-06 0.027276782
9.407022e-06 0.027274998
9.506928e-06 0.027273166
9.607895e-06 0.027271304
9.709934e-06 0.027269383
9.813057e-06 0.027267385
9.917275e-06 0.02726536
1.00226e-05 0.027263273
1.012904e-05 0.027261097
1.023662e-05 0.027258889
1.034533e-05 0.027256623
1.04552e-05 0.027254289
1.056624e-05 0.027251886
1.067846e-05 0.02724942
1.079187e-05 0.027246888
1.090648e-05 0.027244283
1.102231e-05 0.02724161
1.113937e-05 0.027238886
1.125768e-05 0.027236056
1.137724e-05 0.027233161
1.149807e-05 0.027230202
1.162018e-05 0.027227147
1.174359e-05 0.027224032
1.186831e-05 0.027220803
1.199436e-05 0.027217517
1.212174e-05 0.027214147
1.225048e-05 0.027210682
1.238058e-05 0.027207103
1.251207e-05 0.027203452
1.264495e-05 0.027199707
1.277925e-05 0.027195868
1.291497e-05 0.027191923
1.305213e-05 0.027187879
1.319074e-05 0.027183758
1.333084e-05 0.0271795
1.347241e-05 0.027175135
1.361549e-05 0.027170679
1.37601e-05 0.027166092
1.390623e-05 0.027161402
1.405392e-05 0.027156577
1.420318e-05 0.027151649
1.435402e-05 0.0271466
1.450647e-05 0.027141424
1.466053e-05 0.027136114
1.481623e-05 0.027130671
1.497358e-05 0.027125095
1.513261e-05 0.027119374
1.529332e-05 0.027113513
1.545574e-05 0.027107508
1.561989e-05 0.027101382
1.578578e-05 0.027095073
1.595343e-05 0.027088637
1.612286e-05 0.027082017
1.629409e-05 0.027075264
1.646714e-05 0.027068346
1.664202e-05 0.027061254
1.681877e-05 0.027053991
1.699739e-05 0.027046552
1.717791e-05 0.027038935
1.736034e-05 0.027031135
1.754471e-05 0.027023142
1.773104e-05 0.02701499
1.791935e-05 0.027006611
1.810966e-05 0.026998059
1.8302e-05 0.026989277
1.849637e-05 0.026980313
1.869281e-05 0.026971137
1.889133e-05 0.026961738
1.909196e-05 0.026952124
1.929473e-05 0.026942276
1.949964e-05 0.026932206
1.970674e-05 0.026921892
1.991603e-05 0.02691137
2.012754e-05 0.02690057
2.03413e-05 0.026889544
2.055734e-05 0.026878269
2.077566e-05 0.026866726
2.099631e-05 0.02685489
2.121929e-05 0.026842814
2.144465e-05 0.026830478
2.16724e-05 0.026817841
2.190257e-05 0.026804906
2.213518e-05 0.026791708
2.237026e-05 0.026778176
2.260784e-05 0.026764369
2.284795e-05 0.026750248
2.30906e-05 0.026735807
2.333583e-05 0.026721038
2.358366e-05 0.026705936
2.383413e-05 0.026690494
2.408726e-05 0.026674738
2.434307e-05 0.026658596
2.46016e-05 0.026642125
2.486288e-05 0.026625261
2.512693e-05 0.026608048
2.539379e-05 0.026590458
2.566348e-05 0.026572505
2.593604e-05 0.026554129
2.621149e-05 0.026535347
2.648986e-05 0.026516179
2.677119e-05 0.026496571
2.705551e-05 0.026476559
2.734285e-05 0.026456118
2.763324e-05 0.026435224
2.792672e-05 0.026413884
2.822331e-05 0.026392113
2.852305e-05 0.026369847
2.882597e-05 0.026347126
2.913211e-05 0.026323918
2.944151e-05 0.026300218
2.975419e-05 0.02627602
3.007019e-05 0.026251306
3.038954e-05 0.026226066
3.071229e-05 0.026200325
3.103846e-05 0.026174039
3.13681e-05 0.026147207
3.170124e-05 0.026119811
3.203792e-05 0.026091849
3.237818e-05 0.026063311
3.272204e-05 0.026034204
3.306956e-05 0.026004468
3.342077e-05 0.025974151
3.377571e-05 0.025943215
3.413442e-05 0.025911652
3.449694e-05 0.025879467
3.486331e-05 0.025846609
3.523357e-05 0.025813108
3.560776e-05 0.025778935
3.598593e-05 0.025744081
3.636811e-05 0.025708532
3.675435e-05 0.025672304
3.71447e-05 0.025635328
3.753919e-05 0.025597649
3.793787e-05 0.025559231
3.834078e-05 0.025520057
3.874797e-05 0.025480151
3.915949e-05 0.025439442
3.957538e-05 0.025397977
3.999568e-05 0.025355708
4.042045e-05 0.025312631
4.084973e-05 0.025268758
4.128357e-05 0.025224034
4.172201e-05 0.025178483
4.216511e-05 0.025132076
4.261292e-05 0.0250848
4.306548e-05 0.025036669
4.352285e-05 0.02498765
4.398508e-05 0.024937698
4.445222e-05 0.024886883
4.492432e-05 0.024835117
4.540143e-05 0.024782434
4.588361e-05 0.024728775
4.637091e-05 0.024674178
4.686338e-05 0.024618633
4.736109e-05 0.024562078
4.786408e-05 0.024504549
4.837241e-05 0.024446014
4.888614e-05 0.024386459
4.940533e-05 0.024325894
4.993003e-05 0.024264291
5.046031e-05 0.024201631
5.099621e-05 0.024137907
5.153781e-05 0.024073111
5.208516e-05 0.024007256
5.263832e-05 0.023940304
5.319736e-05 0.023872266
5.376233e-05 0.023803093
5.433331e-05 0.02373282
5.491034e-05 0.023661411
5.549351e-05 0.023588887
5.608287e-05 0.023515202
5.667849e-05 0.023440363
5.728043e-05 0.02336435
5.788877e-05 0.023287184
5.850357e-05 0.023208811
5.91249e-05 0.023129287
5.975283e-05 0.023048545
6.038742e-05 0.022966615
6.102876e-05 0.022883473
6.16769e-05 0.022799139
6.233193e-05 0.022713554
6.299392e-05 0.02262676
6.366294e-05 0.022538755
6.433906e-05 0.022449515
6.502236e-05 0.022359028
6.571292e-05 0.022267299
6.641081e-05 0.022174342
6.711612e-05 0.022080133
6.782892e-05 0.021984672
6.854928e-05 0.021887981
6.92773e-05 0.02179003
7.001305e-05 0.021690853
7.075661e-05 0.021590416
7.150807e-05 0.021488729
7.226751e-05 0.021385794
7.303502e-05 0.021281628
7.381067e-05 0.021176235
7.459457e-05 0.021069582
7.538679e-05 0.020961734
7.618742e-05 0.02085263
7.699656e-05 0.020742321
7.781429e-05 0.020630793
7.86407e-05 0.020518068
7.947589e-05 0.020404143
8.031995e-05 0.020289037
8.117298e-05 0.020172744
8.203506e-05 0.020055274
8.290631e-05 0.019936656
8.37868e-05 0.019816883
8.467664e-05 0.019695983
8.557594e-05 0.019573956
8.648478e-05 0.019450816
8.740328e-05 0.01932659
8.833153e-05 0.019201295
8.926965e-05 0.019074932
9.021772e-05 0.018947515
9.117586e-05 0.018819084
9.214418e-05 0.018689633
9.312278e-05 0.018559201
9.411178e-05 0.018427793
9.511128e-05 0.018295442
9.612139e-05 0.018162159
9.714224e-05 0.018027977
9.817392e-05 0.017892903
9.921656e-05 0.017756981
0.0001002703 0.017620226
0.0001013352 0.017482641
0.0001024114 0.017344293
0.000103499 0.01720518
0.0001045982 0.017065325
0.0001057091 0.016924776
0.0001068318 0.016783553
0.0001079664 0.016641677
0.000109113 0.016499187
0.0001102718 0.016356102
0.0001114429 0.016212462
0.0001126265 0.016068287
0.0001138226 0.01592362
0.0001150315 0.015778491
0.0001162531 0.015632924
0.0001174878 0.015486957
0.0001187356 0.015340629
0.0001199966 0.015193953
0.000121271 0.015046969
0.0001225589 0.014899731
0.0001238605 0.014752249
0.000125176 0.01460457
0.0001265054 0.014456718
0.0001278489 0.014308734
0.0001292067 0.014160654
0.0001305789 0.014012501
0.0001319657 0.013864322
0.0001333672 0.013716154
0.0001347836 0.013568024
0.0001362151 0.013419958
0.0001376617 0.013272004
0.0001391238 0.013124182
0.0001406013 0.012976548
0.0001420945 0.012829119
0.0001436036 0.012681933
0.0001451288 0.012535025
0.0001466701 0.012388417
0.0001482278 0.012242168
0.000149802 0.01209628
0.0001513929 0.011950802
0.0001530008 0.011805755
0.0001546257 0.011661192
0.0001562679 0.011517117
0.0001579275 0.011373576
0.0001596047 0.011230599
0.0001612998 0.011088213
0.0001630129 0.010946446
0.0001647441 0.010805331
0.0001664937 0.010664881
0.000168262 0.010525147
0.000170049 0.010386131
0.0001718549 0.010247871
0.0001736801 0.010110403
0.0001755246 0.0099737303
0.0001773888 0.0098378884
0.0001792727 0.0097028997
0.0001811766 0.0095687878
0.0001831008 0.0094355732
0.0001850454 0.0093032761
0.0001870106 0.009171919
0.0001889968 0.00904152
0.000191004 0.0089120992
0.0001930325 0.0087836834
0.0001950826 0.0086562711
0.0001971544 0.0085298895
0.0001992483 0.0084045538
0.0002013643 0.0082802885
0.0002035029 0.0081570902
0.0002056642 0.0080349893
0.0002078484 0.0079139909
0.0002100558 0.0077941073
0.0002122867 0.0076753493
0.0002145412 0.0075577293
0.0002168197 0.0074412628
0.0002191224 0.0073259526
0.0002214496 0.0072118085
0.0002238015 0.0070988357
0.0002261783 0.0069870436
0.0002285804 0.006876445
0.000231008 0.0067670379
0.0002334614 0.0066588289
0.0002359408 0.006551822
0.0002384466 0.0064460273
0.000240979 0.0063414413
0.0002435383 0.0062380733
0.0002461247 0.0061359184
0.0002487387 0.0060349787
0.0002513803 0.0059352606
0.0002540501 0.0058367586
0.0002567482 0.0057394717
0.0002594749 0.0056434054
0.0002622307 0.0055485582
0.0002650156 0.0054549168
0.0002678302 0.0053624944
0.0002706746 0.0052712785
0.0002735493 0.0051812651
0.0002764545 0.0050924556
0.0002793905 0.0050048456
0.0002823578 0.0049184252
0.0002853565 0.0048331941
0.0002883871 0.0047491424
0.0002914498 0.0046662687
0.0002945451 0.0045845665
0.0002976733 0.0045040246
0.0003008347 0.0044246415
0.0003040297 0.0043464083
0.0003072586 0.0042693162
0.0003105218 0.0041933578
0.0003138196 0.0041185242
0.0003171525 0.0040448086
0.0003205207 0.0039722047
0.0003239248 0.0039006995
0.000327365 0.0038302853
0.0003308417 0.0037609506
0.0003343554 0.0036926873
0.0003379063 0.003625491
0.000341495 0.0035593431
0.0003451218 0.0034942385
0.0003487871 0.0034301681
0.0003524914 0.0033671181
0.0003562349 0.0033050806
0.0003600183 0.0032440422
0.0003638418 0.0031839966
0.0003677059 0.0031249295
0.0003716111 0.0030668302
0.0003755577 0.0030096887
0.0003795463 0.0029534963
0.0003835772 0.0028982355
0.0003876509 0.0028439016
0.0003917679 0.0027904828
0.0003959286 0.0027379625
0.0004001335 0.002686335
0.000404383 0.0026355883
0.0004086777 0.0025857096
0.000413018 0.0025366866
0.0004174044 0.0024885114
0.0004218374 0.0024411691
0.0004263175 0.002394652
0.0004308451 0.0023489456
0.0004354208 0.0023040434
0.0004400451 0.0022599279
0.0004447186 0.0022165939
0.0004494416 0.0021740264
0.0004542149 0.0021322164
0.0004590388 0.0020911534
0.0004639139 0.0020508234
0.0004688408 0.0020112195
0.0004738201 0.0019723277
0.0004788522 0.0019341388
0.0004839378 0.0018966424
0.0004890774 0.0018598275
0.0004942716 0.0018236859
0.0004995209 0.0017882027
0.000504826 0.0017533702
0.0005101874 0.0017191796
0.0005156058 0.0016856184
0.0005210817 0.0016526771
0.0005266157 0.001620346
0.0005322086 0.0015886161
0.0005378608 0.0015574765
0.0005435731 0.0015269176
0.000549346 0.0014969309
0.0005551803 0.0014675069
0.0005610765 0.001438635
0.0005670353 0.001410306
0.0005730574 0.001382512
0.0005791435 0.0013552437
0.0005852942 0.0013284927
0.0005915102 0.001302248
0.0005977922 0.0012765042
0.000604141 0.0012512497
0.0006105572 0.0012264773
0.0006170415 0.0012021789
0.0006235947 0.0011783456
0.0006302175 0.0011549698
0.0006369106 0.0011320442
0.0006436748 0.0011095586
0.0006505109 0.0010875073
0.0006574195 0.0010658815
0.0006644015 0.0010446748
0.0006714577 0.0010238784
0.0006785888 0.0010034852
0.0006857957 0.00098348835
0.000693079 0.00096388095
0.0007004398 0.0009446549
0.0007078787 0.00092580413
0.0007153966 0.00090732171
0.0007229944 0.0008892001
0.0007306728 0.00087143403
0.0007384328 0.00085401547
0.0007462752 0.00083693955
0.0007542009 0.00082019901
0.0007622108 0.00080378773
0.0007703057 0.00078769935
0.0007784866 0.00077192784
0.0007867544 0.00075646797
0.00079511 0.00074131393
0.0008035544 0.00072645913
0.0008120884 0.00071189861
0.0008207131 0.00069762599
0.0008294293 0.00068363651
0.0008382381 0.00066992484
0.0008471405 0.00065648548
0.0008561374 0.00064331338
0.0008652299 0.00063040379
0.0008744189 0.00061775058
0.0008837056 0.00060534998
0.0008930908 0.00059319647
0.0009025758 0.00058128529
0.0009121614 0.00056961225
0.0009218489 0.0005581727
0.0009316392 0.00054696211
0.0009415336 0.00053597548
0.000951533 0.00052520892
0.0009616386 0.00051465851
0.0009718515 0.0005043194
0.0009821729 0.00049418786
0.0009926039 0.00048425956
0.001003146 0.00047453054
0.001013799 0.00046499739
0.001024566 0.00045565595
0.001035448 0.00044650233
0.001046444 0.00043753326
0.001057558 0.00042874453
0.00106879 0.00042013284
0.001080141 0.00041169521
0.001091612 0.00040342743
0.001103205 0.00039532635
0.001114922 0.00038738904
0.001126763 0.00037961209
0.001138729 0.00037199191
0.001150823 0.00036452611
0.001163045 0.0003572109
0.001175397 0.00035004395
0.00118788 0.0003430218
0.001200496 0.000336142
0.001213245 0.00032940126
0.001226131 0.00032279716
0.001239152 0.00031632681
0.001252313 0.00030998758
0.001265613 0.00030377681
0.001279054 0.00029769179
0.001292638 0.00029173036
0.001306366 0.00028588997
0.00132024 0.00028016814
0.001334262 0.00027456209
0.001348432 0.00026907009
0.001362753 0.00026368959
0.001377226 0.00025841813
0.001391852 0.00025325388
0.001406634 0.00024819463
0.001421573 0.00024323809
0.001436671 0.00023838221
0.001451929 0.00023362526
0.001467349 0.00022896487
0.001482932 0.00022439923
0.001498682 0.00021992646
0.001514598 0.00021554462
0.001530684 0.00021125188
0.00154694 0.00020704646
0.001563369 0.00020292648
0.001579973 0.00019889051
0.001596752 0.00019493666
0.001613711 0.00019106316
0.001630849 0.00018726839
0.001648169 0.00018355101
0.001665673 0.00017990929
0.001683363 0.00017634161
0.001701241 0.00017284648
0.001719309 0.00016942269
0.001737568 0.00016606843
0.001756022 0.00016278254
0.001774671 0.00015956346
0.001793519 0.00015640992
0.001812567 0.0001533206
0.001831817 0.00015029407
0.001851271 0.00014732926
0.001870933 0.00014442477
0.001890803 0.00014157938
0.001910883 0.00013879197
0.001931178 0.00013606121
0.001951687 0.00013338614
0.001972415 0.00013076534
0.001993363 0.00012819804
0.002014533 0.00012568289
0.002035928 0.00012321887
0.00205755 0.00012080512
0.002079402 0.00011844039
0.002101486 0.00011612373
0.002123805 0.00011385424
0.00214636 0.00011163091
0.002169155 0.00010945285
0.002192192 0.00010731903
0.002215474 0.00010522858
0.002239003 0.00010318059
0.002262782 0.00010117436
0.002286814 9.9208778e-05
0.002311101 9.7283197e-05
0.002335645 9.539673e-05
0.002360451 9.3548646e-05
0.002385519 9.1738039e-05
0.002410854 8.9964258e-05
0.002436459 8.8226542e-05
0.002462335 8.6524009e-05
0.002488485 8.4856084e-05
0.002514914 8.3222011e-05
0.002541623 8.1621134e-05
0.002568616 8.0052673e-05
0.002595896 7.8516078e-05
0.002623465 7.7010647e-05
0.002651327 7.5535786e-05
0.002679485 7.4090764e-05
0.002707942 7.2675076e-05
0.002736701 7.1288076e-05
0.002765766 6.9929153e-05
0.00279514 6.8597814e-05
0.002824825 6.7293401e-05
0.002854826 6.6015451e-05
0.002885145 6.476333e-05
0.002915786 6.3536531e-05
0.002946753 6.2334616e-05
0.002978048 6.115698e-05
0.003009676 6.0003159e-05
0.00304164 5.8872724e-05
0.003073943 5.7765055e-05
0.003106589 5.6679842e-05
0.003139582 5.5616544e-05
0.003172926 5.4574708e-05
0.003206623 5.3553942e-05
0.003240679 5.2553753e-05
0.003275096 5.1573792e-05
0.003309879 5.0613575e-05
0.003345031 4.9672732e-05
0.003380556 4.8750835e-05
0.003416459 4.7847551e-05
0.003452743 4.696248e-05
0.003489412 4.6095234e-05
0.003526471 4.5245451e-05
0.003563923 4.4412762e-05
0.003601773 4.3596857e-05
0.003640025 4.2797387e-05
0.003678684 4.2013965e-05
0.003717752 4.124633e-05
0.003757236 4.0494101e-05
0.003797139 3.975698e-05
0.003837466 3.9034684e-05
0.003878222 3.8326886e-05
0.00391941 3.7633294e-05
0.003961035 3.6953635e-05
0.004003103 3.6287569e-05
0.004045617 3.5634907e-05
0.004088583 3.4995289e-05
0.004132005 3.4368521e-05
0.004175888 3.3754293e-05
0.004220238 3.3152334e-05
0.004265058 3.2562457e-05
0.004310354 3.1984374e-05
0.004356132 3.1417834e-05
0.004402395 3.0862643e-05
0.00444915 3.0318521e-05
0.004496402 2.9785284e-05
0.004544155 2.926268e-05
0.004592416 2.875051e-05
0.004641189 2.8248558e-05
0.00469048 2.7756626e-05
0.004740294 2.7274478e-05
0.004790638 2.6801949e-05
0.004841516 2.6338815e-05
0.004892934 2.5884909e-05
0.004944899 2.5440024e-05
0.004997416 2.5003993e-05
0.00505049 2.457661e-05
0.005104128 2.4157727e-05
0.005158335 2.3747176e-05
0.005213119 2.3344759e-05
0.005268484 2.2950334e-05
0.005324437 2.2563704e-05
0.005380984 2.2184758e-05
0.005438132 2.1813311e-05
0.005495887 2.1449229e-05
0.005554255 2.109234e-05
0.005613243 2.0742504e-05
0.005672858 2.0399583e-05
0.005733106 2.0063451e-05
0.005793993 1.9733945e-05
0.005855527 1.9410939e-05
0.005917715 1.9094303e-05
0.005980563 1.8783915e-05
0.006044079 1.8479638e-05
0.006108269 1.8181352e-05
0.006173141 1.788894e-05
0.006238702 1.7602272e-05
0.006304959 1.7321243e-05
0.00637192 1.704574e-05
0.006439592 1.6775633e-05
0.006507982 1.6510841e-05
0.006577099 1.6251227e-05
0.00664695 1.5996706e-05
0.006717543 1.5747171e-05
0.006788886 1.5502529e-05
0.006860986 1.5262662e-05
0.006933852 1.5027486e-05
0.007007492 1.4796904e-05
0.007081914 1.457082e-05
0.007157126 1.4349157e-05
0.007233138 1.413181e-05
0.007309956 1.3918697e-05
0.00738759 1.3709733e-05
0.007466049 1.350484e-05
0.007545341 1.3303935e-05
0.007625475 1.3106925e-05
0.00770646 1.2913751e-05
0.007788305 1.2724316e-05
0.00787102 1.253856e-05
0.007954613 1.2356406e-05
0.008039094 1.2177772e-05
0.008124472 1.2002602e-05
0.008210756 1.183082e-05
0.008297957 1.1662351e-05
0.008386084 1.1497136e-05
0.008475147 1.1335115e-05
0.008565156 1.1176216e-05
0.008656121 1.1020374e-05
0.008748052 1.0867533e-05
0.00884096 1.0717636e-05
0.008934854 1.0570618e-05
0.009029745 1.0426426e-05
0.009125644 1.0284999e-05
0.009222561 1.0146287e-05
0.009320508 1.0010231e-05
0.009419495 9.8767785e-06
0.009519533 9.7458823e-06
0.009620634 9.6174846e-06
0.009722808 9.4915416e-06
0.009826068 9.3680046e-06
0.009930424 9.2468192e-06
0.01003589 9.1279408e-06
0.01014247 9.0113297e-06
0.01025019 8.8969317e-06
0.01035905 8.7847138e-06
0.01046907 8.6746205e-06
0.01058025 8.5666178e-06
0.01069262 8.4606609e-06
0.01080618 8.3567134e-06
0.01092094 8.2547294e-06
0.01103693 8.1546725e-06
0.01115414 8.056506e-06
0.0112726 7.9601956e-06
0.01139232 7.8656959e-06
0.01151331 7.7729761e-06
0.01163559 7.6820011e-06
0.01175916 7.5927393e-06
0.01188405 7.5051474e-06
0.01201026 7.4192021e-06
0.01213781 7.3348696e-06
0.01226672 7.2521106e-06
0.012397 7.1709039e-06
0.01252866 7.0912146e-06
0.01266172 7.0130107e-06
0.01279619 6.9362673e-06
0.01293209 6.8609514e-06
0.01306943 6.7870387e-06
0.01320823 6.7144991e-06
0.01334851 6.6433063e-06
0.01349028 6.5734357e-06
0.01363355 6.5048593e-06
0.01377834 6.4375527e-06
0.01392467 6.3714889e-06
0.01407256 6.3066464e-06
0.01422201 6.2430029e-06
0.01437305 6.1805297e-06
0.0145257 6.1192072e-06
0.01467997 6.059014e-06
0.01483587 5.9999251e-06
0.01499344 5.9419211e-06
0.01515267 5.8849816e-06
0.0153136 5.8290821e-06
0.01547623 5.7742084e-06
0.0156406 5.7203333e-06
0.01580671 5.6674416e-06
0.01597458 5.6155149e-06
0.01614423 5.564532e-06
0.01631569 5.5144796e-06
0.01648897 5.4653312e-06
0.01666409 5.4170772e-06
0.01684107 5.3696963e-06
0.01701992 5.3231717e-06
0.01720068 5.2774891e-06
0.01738336 5.23263e-06
0.01756798 5.1885814e-06
0.01775455 5.145323e-06
0.01794311 5.102844e-06
0.01813368 5.0611272e-06
0.01832626 5.0201583e-06
0.01852089 4.9799231e-06
0.01871759 4.9404075e-06
0.01891638 4.9015973e-06
0.01911728 4.8634801e-06
0.01932031 4.8260413e-06
0.0195255 4.7892697e-06
0.01973286 4.7531502e-06
0.01994243 4.7176715e-06
0.02015423 4.6828213e-06
0.02036827 4.6485881e-06
0.02058459 4.6149596e-06
0.02080321 4.5819239e-06
0.02102415 4.5494701e-06
0.02124743 4.5175874e-06
0.02147308 4.4862654e-06
0.02170114 4.4554914e-06
0.02193161 4.4252575e-06
0.02216453 4.3955517e-06
0.02239992 4.3663654e-06
0.02263782 4.3376875e-06
0.02287824 4.3095083e-06
0.02312122 4.2818192e-06
0.02336677 4.2546112e-06
0.02361493 4.2278738e-06
0.02386573 4.2015998e-06
0.0241192 4.1757789e-06
0.02437535 4.1504038e-06
0.02463422 4.1254658e-06
0.02489585 4.100956e-06
0.02516025 4.0768674e-06
0.02542746 4.0531913e-06
0.02569751 4.0299204e-06
0.02597043 4.007046e-06
0.02624624 3.9845626e-06
0.02652498 3.9624619e-06
0.02680669 3.9407361e-06
0.02709138 3.9193794e-06
0.0273791 3.8983835e-06
0.02766988 3.877743e-06
0.02796374 3.8574508e-06
0.02826073 3.8374999e-06
0.02856087 3.817885e-06
0.02886419 3.7985985e-06
0.02917074 3.7796353e-06
0.02948054 3.760989e-06
0.02979364 3.7426543e-06
0.03011006 3.7246235e-06
0.03042984 3.7068938e-06
0.03075301 3.6894591e-06
0.03107962 3.6723109e-06
0.03140969 3.6554473e-06
0.03174328 3.6388625e-06
0.0320804 3.6225497e-06
0.03242111 3.6065043e-06
0.03276543 3.590723e-06
0.03311341 3.5751976e-06
0.03346508 3.5599278e-06
0.0338205 3.5449059e-06
0.03417968 3.5301277e-06
0.03454268 3.5155899e-06
0.03490954 3.5012869e-06
0.03528029 3.4872143e-06
0.03565498 3.4733687e-06
0.03603364 3.4597461e-06
0.03641633 3.4463412e-06
0.03680309 3.433151e-06
0.03719395 3.4201694e-06
0.03758896 3.4073981e-06
0.03798817 3.3948259e-06
0.03839162 3.3824553e-06
0.03879935 3.3702775e-06
0.03921141 3.3582926e-06
0.03962785 3.3464964e-06
0.04004871 3.334884e-06
0.04047404 3.323455e-06
0.04090389 3.3122023e-06
0.0413383 3.3011252e-06
0.04177733 3.2902207e-06
0.04222102 3.2794831e-06
0.04266942 3.2689099e-06
0.04312258 3.2585022e-06
0.04358056 3.2482503e-06
0.0440434 3.2381586e-06
0.04451116 3.2282163e-06
0.04498388 3.2184289e-06
0.04546163 3.2087874e-06
0.04594444 3.19929e-06
0.04643239 3.1899365e-06
0.04692552 3.1807212e-06
0.04742388 3.1716448e-06
0.04792754 3.1627047e-06
0.04843655 3.1538956e-06
0.04895096 3.1452153e-06
0.04947084 3.1366628e-06
0.04999623 3.1282352e-06
0.05052721 3.1199311e-06
0.05106383 3.111748e-06
0.05160614 3.1036821e-06
0.05215422 3.0957315e-06
0.05270811 3.0878966e-06
0.05326789 3.080173e-06
0.05383361 3.0725581e-06
0.05440535 3.0650501e-06
0.05498315 3.0576491e-06
0.05556709 3.0503522e-06
0.05615723 3.0431552e-06
0.05675364 3.0360581e-06
0.05735638 3.0290598e-06
0.05796553 3.0221554e-06
0.05858114 3.0153471e-06
0.05920329 3.0086292e-06
0.05983205 3.0020028e-06
0.06046749 2.9954651e-06
0.06110967 2.9890141e-06
0.06175868 2.9826476e-06
0.06241458 2.9763649e-06
0.06307744 2.9701646e-06
0.06374735 2.9640454e-06
0.06442437 2.9580029e-06
0.06510857 2.9520388e-06
0.06580005 2.9461491e-06
0.06649887 2.9403341e-06
0.06720511 2.9345923e-06
0.06791885 2.9289205e-06
0.06864017 2.9233183e-06
0.06936915 2.9177836e-06
0.07010588 2.9123163e-06
0.07085043 2.906914e-06
0.07160288 2.9015758e-06
0.07236333 2.8962994e-06
0.07313185 2.8910845e-06
0.07390854 2.885929e-06
0.07469347 2.880833e-06
0.07548674 2.8757927e-06
0.07628844 2.8708093e-06
0.07709865 2.8658791e-06
0.07791746 2.8610034e-06
0.07874497 2.8561792e-06
0.07958127 2.8514056e-06
0.08042645 2.8466824e-06
0.08128061 2.8420064e-06
0.08214383 2.8373784e-06
0.08301623 2.8327959e-06
0.08389789 2.8282588e-06
0.08478892 2.8237645e-06
0.0856894 2.8193134e-06
0.08659945 2.814903e-06
0.08751917 2.8105333e-06
0.08844865 2.8062031e-06
0.08938801 2.8019101e-06
0.09033734 2.7976541e-06
0.09129675 2.7934347e-06
0.09226636 2.7892493e-06
0.09324626 2.7850973e-06
0.09423656 2.7809787e-06
0.09523739 2.7768913e-06
0.09624884 2.7728338e-06
0.09727104 2.7688065e-06
0.09830409 2.7648076e-06
0.09934811 2.7608358e-06
0.1004032 2.7568904e-06
0.1014695 2.7529696e-06
0.1025472 2.7490743e-06
0.1036363 2.7452007e-06
0.1047369 2.741351e-06
0.1058493 2.7375216e-06
0.1069734 2.7337124e-06
0.1081095 2.7299234e-06
0.1092577 2.7261516e-06
0.110418 2.722398e-06
0.1115907 2.7186596e-06
0.1127758 2.7149371e-06
0.1139736 2.7112298e-06
0.115184 2.7075343e-06
0.1164073 2.7038516e-06
0.1176436 2.7001805e-06
0.118893 2.6965203e-06
0.1201557 2.692869e-06
0.1214318 2.6892259e-06
0.1227214 2.6855904e-06
0.1240248 2.6819612e-06
0.1253419 2.6783378e-06
0.1266731 2.6747186e-06
0.1280184 2.6711022e-06
0.129378 2.6674897e-06
0.1307521 2.6638792e-06
0.1321407 2.6602679e-06
0.1335441 2.6566554e-06
0.1349624 2.6530424e-06
0.1363957 2.6494269e-06
0.1378443 2.6458087e-06
0.1393082 2.6421858e-06
0.1407877 2.6385571e-06
0.1422829 2.6349206e-06
0.143794 2.631278e-06
0.1453212 2.6276284e-06
0.1468645 2.6239656e-06
0.1484243 2.6202956e-06
0.1500006 2.6166129e-06

T->tZ:

1.000049e-10 0.0098285893
1.01067e-10 0.0098285893
1.021404e-10 0.0098285893
1.032251e-10 0.0098285893
1.043214e-10 0.0098285893
1.054293e-10 0.0098285893
1.06549e-10 0.0098285893
1.076806e-10 0.0098285893
1.088242e-10 0.0098285893
1.0998e-10 0.0098285866
1.11148e-10 0.0098285866
1.123284e-10 0.0098285866
1.135214e-10 0.0098285866
1.14727e-10 0.0098285866
1.159455e-10 0.0098285866
1.171769e-10 0.0098285866
1.184213e-10 0.009828584
1.19679e-10 0.009828584
1.2095e-10 0.009828584
1.222346e-10 0.009828584
1.235327e-10 0.009828584
1.248447e-10 0.009828584
1.261706e-10 0.009828584
1.275106e-10 0.0098285813
1.288648e-10 0.0098285813
1.302333e-10 0.0098285813
1.316165e-10 0.0098285813
1.330143e-10 0.0098285813
1.344269e-10 0.0098285813
1.358546e-10 0.0098285813
1.372974e-10 0.0098285787
1.387556e-10 0.0098285787
1.402292e-10 0.0098285787
1.417185e-10 0.0098285787
1.432236e-10 0.0098285787
1.447447e-10 0.0098285787
1.462819e-10 0.009828576
1.478355e-10 0.009828576
1.494055e-10 0.009828576
1.509923e-10 0.009828576
1.525959e-10 0.009828576
1.542165e-10 0.009828576
1.558543e-10 0.0098285734
1.575095e-10 0.0098285734
1.591823e-10 0.0098285734
1.608729e-10 0.0098285734
1.625814e-10 0.0098285734
1.643081e-10 0.0098285707
1.660531e-10 0.0098285707
1.678167e-10 0.0098285707
1.695989e-10 0.0098285707
1.714001e-10 0.0098285707
1.732205e-10 0.009828568
1.750601e-10 0.009828568
1.769193e-10 0.009828568
1.787983e-10 0.009828568
1.806972e-10 0.009828568
1.826162e-10 0.0098285654
1.845557e-10 0.0098285654
1.865157e-10 0.0098285654
1.884966e-10 0.0098285654
1.904985e-10 0.0098285654
1.925216e-10 0.0098285627
1.945663e-10 0.0098285627
1.966326e-10 0.0098285627
1.987209e-10 0.0098285627
2.008314e-10 0.0098285601
2.029643e-10 0.0098285601
2.051199e-10 0.0098285601
2.072983e-10 0.0098285601
2.094999e-10 0.0098285574
2.117249e-10 0.0098285574
2.139735e-10 0.0098285574
2.162459e-10 0.0098285574
2.185425e-10 0.0098285548
2.208635e-10 0.0098285548
2.232092e-10 0.0098285548
2.255797e-10 0.0098285548
2.279755e-10 0.0098285521
2.303966e-10 0.0098285521
2.328435e-10 0.0098285521
2.353164e-10 0.0098285521
2.378156e-10 0.0098285494
2.403412e-10 0.0098285494
2.428937e-10 0.0098285494
2.454734e-10 0.0098285494
2.480804e-10 0.0098285468
2.507151e-10 0.0098285468
2.533777e-10 0.0098285468
2.560687e-10 0.0098285441
2.587882e-10 0.0098285441
2.615367e-10 0.0098285441
2.643143e-10 0.0098285415
2.671214e-10 0.0098285415
2.699583e-10 0.0098285415
2.728253e-10 0.0098285415
2.757228e-10 0.0098285388
2.786511e-10 0.0098285388
2.816105e-10 0.0098285388
2.846013e-10 0.0098285362
2.876239e-10 0.0098285362
2.906785e-10 0.0098285362
2.937656e-10 0.0098285335
2.968855e-10 0.0098285335
3.000385e-10 0.0098285335
3.03225e-10 0.0098285308
3.064454e-10 0.0098285308
3.097e-10 0.0098285282
3.129891e-10 0.0098285282
3.163131e-10 0.0098285282
3.196725e-10 0.0098285255
3.230675e-10 0.0098285255
3.264986e-10 0.0098285255
3.299661e-10 0.0098285229
3.334705e-10 0.0098285229
3.370121e-10 0.0098285202
3.405912e-10 0.0098285202
3.442084e-10 0.0098285202
3.47864e-10 0.0098285176
3.515585e-10 0.0098285176
3.552922e-10 0.0098285149
3.590655e-10 0.0098285149
3.628789e-10 0.0098285149
3.667328e-10 0.0098285122
3.706276e-10 0.0098285122
3.745638e-10 0.0098285096
3.785418e-10 0.0098285096
3.82562e-10 0.0098285069
3.86625e-10 0.0098285069
3.907311e-10 0.0098285069
3.948808e-10 0.0098285043
3.990745e-10 0.0098285043
4.033128e-10 0.0098285016
4.075962e-10 0.0098285016
4.11925e-10 0.009828499
4.162998e-10 0.009828499
4.20721e-10 0.0098284963
4.251892e-10 0.0098284963
4.297049e-10 0.0098284936
4.342685e-10 0.0098284936
4.388805e-10 0.009828491
4.435416e-10 0.009828491
4.482522e-10 0.0098284883
4.530128e-10 0.0098284883
4.578239e-10 0.0098284857
4.626862e-10 0.0098284857
4.676e-10 0.009828483
4.725661e-10 0.009828483
4.775849e-10 0.0098284804
4.82657e-10 0.0098284804
4.87783e-10 0.0098284777
4.929635e-10 0.0098284751
4.981989e-10 0.0098284751
5.034899e-10 0.0098284724
5.088372e-10 0.0098284724
5.142412e-10 0.0098284697
5.197026e-10 0.0098284671
5.25222e-10 0.0098284671
5.308001e-10 0.0098284644
5.364374e-10 0.0098284644
5.421345e-10 0.0098284618
5.478922e-10 0.0098284591
5.53711e-10 0.0098284591
5.595916e-10 0.0098284565
5.655346e-10 0.0098284538
5.715408e-10 0.0098284538
5.776107e-10 0.0098284511
5.837452e-10 0.0098284485
5.899447e-10 0.0098284485
5.962102e-10 0.0098284458
6.025421e-10 0.0098284432
6.089413e-10 0.0098284432
6.154085e-10 0.0098284405
6.219443e-10 0.0098284379
6.285496e-10 0.0098284379
6.35225e-10 0.0098284352
6.419713e-10 0.0098284325
6.487893e-10 0.0098284299
6.556796e-10 0.0098284299
6.626432e-10 0.0098284272
6.696807e-10 0.0098284246
6.767929e-10 0.0098284219
6.839807e-10 0.0098284193
6.912448e-10 0.0098284193
6.98586e-10 0.0098284166
7.060053e-10 0.0098284139
7.135033e-10 0.0098284113
7.210809e-10 0.0098284086
7.287391e-10 0.0098284086
7.364785e-10 0.009828406
7.443002e-10 0.0098284033
7.522049e-10 0.0098284007
7.601936e-10 0.009828398
7.682671e-10 0.0098283953
7.764264e-10 0.0098283927
7.846723e-10 0.00982839
7.930058e-10 0.0098283874
8.014277e-10 0.0098283874
8.099392e-10 0.0098283847
8.18541e-10 0.0098283821
8.272342e-10 0.0098283794
8.360197e-10 0.0098283767
8.448985e-10 0.0098283741
8.538716e-10 0.0098283714
8.6294e-10 0.0098283688
8.721048e-10 0.0098283661
8.813668e-10 0.0098283635
8.907272e-10 0.0098283608
9.001871e-10 0.0098283581
9.097474e-10 0.0098283555
9.194092e-10 0.0098283528
9.291736e-10 0.0098283502
9.390418e-10 0.0098283449
9.490147e-10 0.0098283422
9.590936e-10 0.0098283395
9.692795e-10 0.0098283369
9.795736e-10 0.0098283342
9.89977e-10 0.0098283316
1.000491e-09 0.0098283289
1.011116e-09 0.0098283263
1.021855e-09 0.0098283209
1.032707e-09 0.0098283183
1.043675e-09 0.0098283156
1.054759e-09 0.009828313
1.065961e-09 0.0098283103
1.077282e-09 0.009828305
1.088723e-09 0.0098283024
1.100286e-09 0.0098282997
1.111971e-09 0.009828297
1.123781e-09 0.0098282917
1.135716e-09 0.0098282891
1.147777e-09 0.0098282864
1.159967e-09 0.0098282811
1.172286e-09 0.0098282784
1.184736e-09 0.0098282758
1.197319e-09 0.0098282705
1.210035e-09 0.0098282678
1.222886e-09 0.0098282625
1.235873e-09 0.0098282598
1.248998e-09 0.0098282545
1.262263e-09 0.0098282519
1.275669e-09 0.0098282492
1.289217e-09 0.0098282439
1.302909e-09 0.0098282412
1.316746e-09 0.0098282359
1.33073e-09 0.0098282333
1.344863e-09 0.009828228
1.359146e-09 0.0098282226
1.373581e-09 0.00982822
1.388169e-09 0.0098282147
1.402911e-09 0.009828212
1.417811e-09 0.0098282067
1.432869e-09 0.009828204
1.448086e-09 0.0098282014
1.463465e-09 0.0098281961
1.479008e-09 0.0098281907
1.494715e-09 0.0098281881
1.51059e-09 0.0098281828
1.526633e-09 0.0098281775
1.542846e-09 0.0098281721
1.559232e-09 0.0098281668
1.575791e-09 0.0098281642
1.592527e-09 0.0098281589
1.60944e-09 0.0098281535
1.626533e-09 0.0098281482
1.643807e-09 0.0098281429
1.661265e-09 0.0098281376
1.678908e-09 0.0098281323
1.696739e-09 0.009828127
1.714758e-09 0.0098281217
1.73297e-09 0.0098281163
1.751375e-09 0.009828111
1.769975e-09 0.0098281057
1.788772e-09 0.0098281004
1.80777e-09 0.0098280951
1.826969e-09 0.0098280898
1.846372e-09 0.0098280845
1.865981e-09 0.0098280792
1.885798e-09 0.0098280738
1.905826e-09 0.0098280659
1.926067e-09 0.0098280606
1.946522e-09 0.0098280552
1.967195e-09 0.0098280499
1.988087e-09 0.009828042
2.009201e-09 0.0098280366
2.03054e-09 0.0098280313
2.052105e-09 0.0098280234
2.073899e-09 0.009828018
2.095925e-09 0.0098280127
2.118184e-09 0.0098280048
2.14068e-09 0.0098279994
2.163415e-09 0.0098279915
2.186391e-09 0.0098279862
2.209611e-09 0.0098279782
2.233078e-09 0.0098279729
2.256794e-09 0.0098279649
2.280762e-09 0.0098279569
2.304984e-09 0.0098279516
2.329464e-09 0.0098279436
2.354204e-09 0.0098279357
2.379206e-09 0.0098279304
2.404474e-09 0.0098279224
2.43001e-09 0.0098279144
2.455818e-09 0.0098279064
2.4819e-09 0.0098278985
2.508258e-09 0.0098278905
2.534897e-09 0.0098278852
2.561818e-09 0.0098278772
2.589026e-09 0.0098278693
2.616522e-09 0.0098278613
2.64431e-09 0.0098278533
2.672394e-09 0.0098278427
2.700776e-09 0.0098278347
2.729459e-09 0.0098278267
2.758447e-09 0.0098278188
2.787742e-09 0.0098278108
2.817349e-09 0.0098278028
2.84727e-09 0.0098277922
2.877509e-09 0.0098277842
2.908069e-09 0.0098277763
2.938954e-09 0.0098277656
2.970167e-09 0.0098277577
3.001711e-09 0.009827747
3.03359e-09 0.0098277391
3.065808e-09 0.0098277284
3.098368e-09 0.0098277205
3.131273e-09 0.0098277098
3.164529e-09 0.0098276992
3.198137e-09 0.0098276912
3.232102e-09 0.0098276806
3.266428e-09 0.00982767
3.301119e-09 0.009827662
3.336178e-09 0.0098276514
3.371609e-09 0.0098276408
3.407417e-09 0.0098276301
3.443605e-09 0.0098276195
3.480177e-09 0.0098276089
3.517138e-09 0.0098275982
3.554491e-09 0.0098275876
3.592241e-09 0.009827577
3.630392e-09 0.0098275637
3.668948e-09 0.0098275531
3.707913e-09 0.0098275424
3.747293e-09 0.0098275345
3.78709e-09 0.0098275212
3.82731e-09 0.0098275105
3.867958e-09 0.0098274973
3.909037e-09 0.0098274866
3.950552e-09 0.0098274733
3.992508e-09 0.0098274627
4.03491e-09 0.0098274494
4.077762e-09 0.0098274362
4.121069e-09 0.0098274255
4.164837e-09 0.0098274122
4.209069e-09 0.009827399
4.25377e-09 0.0098273857
4.298947e-09 0.0098273724
4.344603e-09 0.0098273591
4.390744e-09 0.0098273458
4.437376e-09 0.0098273325
4.484502e-09 0.0098273192
4.532129e-09 0.009827306
4.580262e-09 0.00982729
4.628906e-09 0.0098272767
4.678066e-09 0.0098272634
4.727749e-09 0.0098272475
4.777959e-09 0.0098272342
4.828703e-09 0.0098272183
4.879985e-09 0.0098272023
4.931812e-09 0.0098271891
4.98419e-09 0.0098271731
5.037124e-09 0.0098271572
5.09062e-09 0.0098271412
5.144684e-09 0.0098271253
5.199322e-09 0.0098271093
5.254541e-09 0.0098270934
5.310346e-09 0.0098270775
5.366743e-09 0.0098270615
5.42374e-09 0.0098270456
5.481342e-09 0.0098270296
5.539556e-09 0.009827011
5.598388e-09 0.0098269951
5.657844e-09 0.0098269765
5.717933e-09 0.0098269606
5.778659e-09 0.009826942
5.84003e-09 0.0098269234
5.902054e-09 0.0098269048
5.964735e-09 0.0098268888
6.028083e-09 0.0098268729
6.092103e-09 0.0098268543
6.156804e-09 0.009826833
6.222191e-09 0.0098268144
6.288273e-09 0.0098267958
6.355056e-09 0.0098267772
6.422549e-09 0.0098267559
6.490759e-09 0.0098267373
6.559693e-09 0.0098267161
6.629359e-09 0.0098266975
6.699765e-09 0.0098266762
6.770919e-09 0.009826655
6.842828e-09 0.0098266337
6.915502e-09 0.0098266125
6.988947e-09 0.0098265912
7.063172e-09 0.00982657
7.138185e-09 0.0098265487
7.213995e-09 0.0098265274
7.29061e-09 0.0098265035
7.368039e-09 0.0098264823
7.44629e-09 0.0098264584
7.525372e-09 0.0098264371
7.605294e-09 0.0098264132
7.686065e-09 0.0098263893
7.767694e-09 0.0098263654
7.850189e-09 0.0098263415
7.933561e-09 0.0098263175
8.017818e-09 0.0098262936
8.10297e-09 0.0098262671
8.189026e-09 0.0098262432
8.275996e-09 0.0098262166
8.36389e-09 0.0098261953
8.452718e-09 0.0098261687
8.542489e-09 0.0098261422
8.633213e-09 0.0098261156
8.7249e-09 0.009826089
8.817562e-09 0.0098260625
8.911207e-09 0.0098260359
9.005847e-09 0.0098260067
9.101493e-09 0.0098259801
9.198154e-09 0.0098259509
9.295841e-09 0.0098259243
9.394566e-09 0.0098258951
9.49434e-09 0.0098258658
9.595173e-09 0.0098258366
9.697077e-09 0.0098258074
9.800063e-09 0.0098257755
9.904143e-09 0.0098257463
1.000933e-08 0.0098257144
1.011563e-08 0.0098256852
1.022306e-08 0.0098256533
1.033163e-08 0.0098256214
1.044136e-08 0.0098255895
1.055225e-08 0.0098255576
1.066432e-08 0.0098255284
1.077758e-08 0.0098254938
1.089204e-08 0.009825462
1.100772e-08 0.0098254274
1.112462e-08 0.0098253929
1.124277e-08 0.0098253583
1.136217e-08 0.0098253238
1.148284e-08 0.0098252892
1.160479e-08 0.0098252547
1.172804e-08 0.0098252175
1.18526e-08 0.0098251803
1.197848e-08 0.0098251458
1.210569e-08 0.0098251086
1.223426e-08 0.0098250714
1.236419e-08 0.0098250315
1.24955e-08 0.0098249943
1.262821e-08 0.0098249545
1.276232e-08 0.0098249173
1.289786e-08 0.00982488
1.303484e-08 0.0098248402
1.317328e-08 0.0098248003
1.331318e-08 0.0098247578
1.345457e-08 0.009824718
1.359747e-08 0.0098246754
1.374188e-08 0.0098246356
1.388782e-08 0.0098245931
1.403531e-08 0.0098245479
1.418437e-08 0.0098245054
1.433502e-08 0.0098244629
1.448726e-08 0.0098244177
1.464112e-08 0.0098243725
1.479661e-08 0.0098243274
1.495376e-08 0.0098242822
1.511257e-08 0.0098242344
1.527307e-08 0.0098241918
1.543528e-08 0.009824144
1.55992e-08 0.0098240962
1.576487e-08 0.0098240484
1.59323e-08 0.0098240005
1.610151e-08 0.0098239501
1.627251e-08 0.0098238996
1.644533e-08 0.0098238491
1.661999e-08 0.0098237986
1.67965e-08 0.0098237481
1.697488e-08 0.0098236976
1.715516e-08 0.0098236445
1.733735e-08 0.0098235913
1.752148e-08 0.0098235408
1.770757e-08 0.009823485
1.789563e-08 0.0098234319
1.808568e-08 0.0098233761
1.827776e-08 0.0098233203
1.847188e-08 0.0098232645
1.866805e-08 0.009823206
1.886632e-08 0.0098231476
1.906668e-08 0.0098230918
1.926918e-08 0.0098230307
1.947382e-08 0.0098229722
1.968064e-08 0.0098229111
1.988966e-08 0.0098228526
2.010089e-08 0.0098227915
2.031437e-08 0.0098227304
2.053011e-08 0.0098226666
2.074815e-08 0.0098226029
2.09685e-08 0.0098225391
2.11912e-08 0.0098224751
2.141625e-08 0.0098224086
2.16437e-08 0.0098223422
2.187357e-08 0.0098222758
2.210587e-08 0.009822212
2.234064e-08 0.0098221429
2.257791e-08 0.0098220738
2.281769e-08 0.0098220047
2.306003e-08 0.009821933
2.330493e-08 0.0098218639
2.355244e-08 0.0098217922
2.380257e-08 0.0098217178
2.405536e-08 0.009821646
2.431084e-08 0.0098215742
2.456903e-08 0.0098214972
2.482996e-08 0.0098214228
2.509366e-08 0.0098213457
2.536017e-08 0.0098212687
2.56295e-08 0.009821189
2.590169e-08 0.0098211119
2.617678e-08 0.0098210322
2.645479e-08 0.0098209498
2.673574e-08 0.0098208701
2.701969e-08 0.0098207877
2.730665e-08 0.0098207053
2.759665e-08 0.0098206203
2.788974e-08 0.0098205353
2.818594e-08 0.0098204502
2.848528e-08 0.0098203626
2.87878e-08 0.0098202749
2.909354e-08 0.0098201898
2.940252e-08 0.0098200995
2.971479e-08 0.0098200091
3.003037e-08 0.0098199161
3.03493e-08 0.0098198231
3.067162e-08 0.0098197301
3.099737e-08 0.0098196345
3.132657e-08 0.0098195414
3.165927e-08 0.0098194458
3.19955e-08 0.0098193475
3.23353e-08 0.0098192491
3.267871e-08 0.0098191508
3.302577e-08 0.0098190498
3.337652e-08 0.0098189462
3.373099e-08 0.0098188479
3.408922e-08 0.0098187416
3.445126e-08 0.0098186379
3.481715e-08 0.0098185317
3.518692e-08 0.0098184227
3.556061e-08 0.0098183164
3.593828e-08 0.0098182074
3.631996e-08 0.0098180985
3.670569e-08 0.0098179842
3.709551e-08 0.0098178726
3.748948e-08 0.0098177584
3.788763e-08 0.0098176414
3.829001e-08 0.0098175272
3.869666e-08 0.0098174102
3.910764e-08 0.0098172907
3.952297e-08 0.0098171711
3.994272e-08 0.0098170488
4.036693e-08 0.0098169266
4.079564e-08 0.0098168044
4.12289e-08 0.0098166768
4.166676e-08 0.0098165492
4.210928e-08 0.0098164217
4.25565e-08 0.0098162915
4.300846e-08 0.0098161639
4.346522e-08 0.0098160308
4.392684e-08 0.0098158979
4.439336e-08 0.0098157624
4.486483e-08 0.0098156242
4.534131e-08 0.0098154887
4.582285e-08 0.0098153505
4.630951e-08 0.009815207
4.680133e-08 0.0098150661
4.729837e-08 0.0098149253
4.78007e-08 0.0098147791
4.830836e-08 0.0098146303
4.882141e-08 0.0098144815
4.933991e-08 0.0098143327
4.986392e-08 0.0098141812
5.039349e-08 0.0098140297
5.092869e-08 0.0098138729
5.146957e-08 0.0098137161
5.201619e-08 0.009813562
5.256862e-08 0.0098133999
5.312692e-08 0.0098132378
5.369114e-08 0.0098130757
5.426136e-08 0.0098129135
5.483763e-08 0.0098127461
5.542003e-08 0.009812576
5.600861e-08 0.009812406
5.660344e-08 0.0098122359
5.720459e-08 0.0098120631
5.781212e-08 0.0098118851
5.84261e-08 0.009811707
5.904661e-08 0.0098115316
5.96737e-08 0.0098113482
6.030746e-08 0.0098111649
6.094795e-08 0.0098109815
6.159523e-08 0.0098107954
6.22494e-08 0.0098106068
6.291051e-08 0.0098104154
6.357864e-08 0.009810224
6.425386e-08 0.0098100274
6.493626e-08 0.0098098307
6.562591e-08 0.009809634
6.632288e-08 0.0098094318
6.702725e-08 0.0098092272
6.77391e-08 0.0098090199
6.845851e-08 0.0098088152
6.918557e-08 0.0098086053
6.992034e-08 0.0098083927
7.066292e-08 0.00980818
7.141338e-08 0.0098079621
7.217182e-08 0.0098077442
7.293831e-08 0.0098075236
7.371294e-08 0.0098073003
7.449579e-08 0.0098070718
7.528697e-08 0.0098068458
7.608654e-08 0.0098066146
7.68946e-08 0.0098063807
7.771125e-08 0.0098061468
7.853657e-08 0.0098059103
7.937066e-08 0.0098056711
8.02136e-08 0.0098054266
8.10655e-08 0.0098051794
8.192644e-08 0.0098049349
8.279653e-08 0.0098046824
8.367585e-08 0.0098044272
8.456452e-08 0.0098041747
8.546262e-08 0.0098039143
8.637027e-08 0.0098036538
8.728755e-08 0.0098033907
8.821457e-08 0.009803122
8.915144e-08 0.0098028535
9.009826e-08 0.0098025797
9.105513e-08 0.009802306
9.202217e-08 0.0098020269
9.299948e-08 0.0098017478
9.398716e-08 0.0098014607
9.498534e-08 0.0098011737
9.599412e-08 0.009800884
9.701361e-08 0.0098005889
9.804392e-08 0.0098002965
9.908518e-08 0.0097999935
1.001375e-07 0.0097996932
1.01201e-07 0.0097993875
1.022758e-07 0.0097990792
1.03362e-07 0.0097987655
1.044597e-07 0.0097984519
1.055691e-07 0.0097981302
1.066903e-07 0.0097978113
1.078234e-07 0.0097974843
1.089685e-07 0.0097971547
1.101258e-07 0.0097968224
1.112954e-07 0.0097964872
1.124774e-07 0.009796147
1.136719e-07 0.0097958041
1.148792e-07 0.0097954559
1.160992e-07 0.0097951077
1.173322e-07 0.0097947515
1.185783e-07 0.0097943953
1.198377e-07 0.0097940338
1.211104e-07 0.0097936696
1.223966e-07 0.0097932974
1.236965e-07 0.0097929253
1.250102e-07 0.0097925504
1.263379e-07 0.0097921677
1.276796e-07 0.0097917848
1.290356e-07 0.0097913941
1.30406e-07 0.0097910033
1.31791e-07 0.0097906046
1.331906e-07 0.0097902029
1.346052e-07 0.0097897988
1.360347e-07 0.0097893868
1.374795e-07 0.0097889747
1.389395e-07 0.0097885573
1.404151e-07 0.009788132
1.419064e-07 0.0097877066
1.434135e-07 0.0097872759
1.449366e-07 0.0097868373
1.464759e-07 0.0097863986
1.480315e-07 0.0097859547
1.496036e-07 0.0097855027
1.511925e-07 0.0097850481
1.527982e-07 0.0097845882
1.54421e-07 0.0097841229
1.56061e-07 0.0097836547
1.577184e-07 0.0097831815
1.593934e-07 0.0097827029
1.610862e-07 0.0097822164
1.62797e-07 0.0097817299
1.64526e-07 0.0097812354
1.662733e-07 0.0097807355
1.680392e-07 0.0097802304
1.698238e-07 0.0097797199
1.716274e-07 0.0097792067
1.734501e-07 0.0097786856
1.752922e-07 0.0097781618
1.771539e-07 0.0097776274
1.790353e-07 0.0097770901
1.809367e-07 0.0097765477
1.828584e-07 0.0097759999
1.848004e-07 0.0097754469
1.86763e-07 0.0097748885
1.887465e-07 0.0097743195
1.907511e-07 0.0097737478
1.927769e-07 0.0097731708
1.948243e-07 0.0097725885
1.968934e-07 0.0097719982
1.989844e-07 0.0097714026
2.010977e-07 0.0097708013
2.032334e-07 0.0097701924
2.053918e-07 0.0097695782
2.075732e-07 0.0097689586
2.097777e-07 0.009768331
2.120056e-07 0.0097676955
2.142572e-07 0.0097670546
2.165326e-07 0.0097664084
2.188323e-07 0.0097657542
2.211564e-07 0.0097650947
2.235051e-07 0.009764427
2.258788e-07 0.0097637515
2.282777e-07 0.0097630707
2.307021e-07 0.0097623819
2.331523e-07 0.0097616852
2.356284e-07 0.0097609804
2.381309e-07 0.0097602703
2.406599e-07 0.0097595523
2.432158e-07 0.0097588289
2.457988e-07 0.0097580946
2.484093e-07 0.0097573526
2.510475e-07 0.0097566079
2.537137e-07 0.0097558526
2.564082e-07 0.0097550892
2.591314e-07 0.0097543153
2.618834e-07 0.009753536
2.646647e-07 0.0097527513
2.674756e-07 0.0097519532
2.703162e-07 0.0097511499
2.731871e-07 0.009750336
2.760884e-07 0.0097495167
2.790206e-07 0.0097486869
2.819839e-07 0.009747849
2.849786e-07 0.0097470032
2.880052e-07 0.0097461493
2.910639e-07 0.0097452845
2.941551e-07 0.0097444094
2.972792e-07 0.0097435315
3.004364e-07 0.0097426377
3.036271e-07 0.0097417412
3.068517e-07 0.0097408288
3.101106e-07 0.0097399084
3.134041e-07 0.0097389823
3.167325e-07 0.0097380433
3.200963e-07 0.0097370988
3.234959e-07 0.0097361385
3.269315e-07 0.0097351727
3.304036e-07 0.0097341937
3.339126e-07 0.0097332093
3.374589e-07 0.0097322114
3.410428e-07 0.009731203
3.446648e-07 0.0097301867
3.483253e-07 0.009729157
3.520246e-07 0.0097281194
3.557632e-07 0.0097270684
3.595416e-07 0.0097260092
3.6336e-07 0.0097249395
3.67219e-07 0.0097238539
3.71119e-07 0.009722763
3.750604e-07 0.0097216587
3.790437e-07 0.0097205435
3.830693e-07 0.0097194152
3.871376e-07 0.0097182763
3.912491e-07 0.0097171267
3.954043e-07 0.0097159665
3.996037e-07 0.0097147929
4.038476e-07 0.0097136031
4.081366e-07 0.0097124055
4.124711e-07 0.0097111946
4.168517e-07 0.0097099731
4.212788e-07 0.0097087382
4.25753e-07 0.0097074924
4.302746e-07 0.0097062308
4.348443e-07 0.0097049586
4.394625e-07 0.0097036704
4.441297e-07 0.0097023715
4.488465e-07 0.009701059
4.536134e-07 0.0096997335
4.584309e-07 0.0096983946
4.632996e-07 0.0096970424
4.6822e-07 0.0096956766
4.731927e-07 0.009694295
4.782182e-07 0.0096929028
4.83297e-07 0.0096914919
4.884298e-07 0.0096900704
4.936171e-07 0.0096886352
4.988595e-07 0.0096871816
5.041575e-07 0.0096857147
5.095118e-07 0.0096842344
5.14923e-07 0.0096827379
5.203917e-07 0.0096812257
5.259184e-07 0.0096797027
5.315039e-07 0.0096781584
5.371486e-07 0.0096766031
5.428533e-07 0.0096750295
5.486186e-07 0.0096734398
5.544451e-07 0.0096718342
5.603335e-07 0.0096702148
5.662845e-07 0.0096685772
5.722986e-07 0.0096669234
5.783766e-07 0.0096652537
5.845192e-07 0.009663565
5.907269e-07 0.0096618632
5.970007e-07 0.0096601427
6.03341e-07 0.0096584059
6.097487e-07 0.0096566481
6.162244e-07 0.0096548769
6.22769e-07 0.009653087
6.29383e-07 0.0096512781
6.360672e-07 0.0096494508
6.428225e-07 0.0096476075
6.496495e-07 0.0096457452
6.56549e-07 0.0096438644
6.635218e-07 0.0096419623
6.705686e-07 0.009640044
6.776903e-07 0.0096381071
6.848876e-07 0.0096361489
6.921613e-07 0.0096341718
6.995123e-07 0.0096321761
7.069414e-07 0.0096301618
7.144493e-07 0.0096281258
7.22037e-07 0.0096260713
7.297053e-07 0.0096239929
7.37455e-07 0.0096218954
7.45287e-07 0.0096197821
7.532022e-07 0.0096176422
7.612015e-07 0.0096154832
7.692857e-07 0.0096133031
7.774558e-07 0.0096111016
7.857127e-07 0.0096088785
7.940572e-07 0.0096066342
8.024904e-07 0.0096043685
8.110131e-07 0.0096020785
8.196263e-07 0.0095997673
8.28331e-07 0.0095974345
8.371282e-07 0.0095950778
8.460188e-07 0.0095926997
8.550038e-07 0.0095902973
8.640842e-07 0.009587871
8.732611e-07 0.0095854231
8.825354e-07 0.0095829487
8.919082e-07 0.0095804528
9.013806e-07 0.00957793
9.109536e-07 0.0095753859
9.206282e-07 0.0095728149
9.304056e-07 0.0095702226
9.402868e-07 0.0095676033
9.50273e-07 0.0095649575
9.603652e-07 0.0095622872
9.705646e-07 0.0095595932
9.808724e-07 0.0095568723
9.912896e-07 0.0095541245
1.001817e-06 0.00955135
1.012457e-06 0.0095485485
1.02321e-06 0.0095457231
1.034077e-06 0.0095428706
1.045059e-06 0.0095399916
1.056158e-06 0.0095370828
1.067374e-06 0.0095341449
1.07871e-06 0.0095311825
1.090167e-06 0.0095281935
1.101745e-06 0.0095251721
1.113445e-06 0.0095221267
1.125271e-06 0.0095190516
1.137221e-06 0.0095159472
1.149299e-06 0.0095128105
1.161505e-06 0.0095096494
1.173841e-06 0.0095064565
1.186307e-06 0.0095032311
1.198906e-06 0.0094999817
1.211639e-06 0.0094966998
1.224507e-06 0.0094933834
1.237512e-06 0.0094900424
1.250654e-06 0.0094866665
1.263937e-06 0.0094832587
1.27736e-06 0.0094798237
1.290926e-06 0.009476354
1.304636e-06 0.0094728545
1.318492e-06 0.00946932
1.332495e-06 0.0094657562
1.346646e-06 0.0094621598
1.360948e-06 0.0094585314
1.375402e-06 0.0094548652
1.390009e-06 0.0094511693
1.404772e-06 0.0094474413
1.419691e-06 0.0094436755
1.434768e-06 0.0094398799
1.450006e-06 0.0094360495
1.465406e-06 0.0094321841
1.480969e-06 0.0094282835
1.496697e-06 0.0094243505
1.512593e-06 0.0094203802
1.528657e-06 0.0094163745
1.544892e-06 0.0094123338
1.561299e-06 0.0094082583
1.577881e-06 0.0094041473
1.594638e-06 0.0093999987
1.611574e-06 0.0093958124
1.628689e-06 0.0093915937
1.645986e-06 0.0093873346
1.663467e-06 0.0093830401
1.681134e-06 0.0093787079
1.698988e-06 0.0093743378
1.717032e-06 0.0093699304
1.735268e-06 0.0093654847
1.753697e-06 0.0093610012
1.772322e-06 0.0093564823
1.791144e-06 0.0093519204
1.810167e-06 0.0093473207
1.829391e-06 0.0093426858
1.84882e-06 0.0093380076
1.868455e-06 0.0093332939
1.888299e-06 0.0093285346
1.908353e-06 0.0093237397
1.928621e-06 0.0093189069
1.949103e-06 0.0093140309
1.969803e-06 0.0093091168
1.990723e-06 0.0093041594
2.011865e-06 0.0092991613
2.033232e-06 0.0092941277
2.054826e-06 0.0092890482
2.076649e-06 0.0092839281
2.098703e-06 0.0092787671
2.120992e-06 0.0092735653
2.143518e-06 0.0092683226
2.166283e-06 0.0092630362
2.18929e-06 0.0092577092
2.212541e-06 0.0092523388
2.236039e-06 0.0092469275
2.259786e-06 0.0092414751
2.283786e-06 0.0092359767
2.30804e-06 0.0092304399
2.332553e-06 0.009224857
2.357325e-06 0.009219233
2.382361e-06 0.009213568
2.407662e-06 0.0092078566
2.433232e-06 0.0092021043
2.459074e-06 0.0091963078
2.48519e-06 0.009190468
2.511584e-06 0.0091845869
2.538258e-06 0.0091786596
2.565215e-06 0.009172691
2.592458e-06 0.0091666782
2.619991e-06 0.0091606219
2.647816e-06 0.0091545244
2.675937e-06 0.0091483828
2.704357e-06 0.0091421945
2.733078e-06 0.009135965
2.762104e-06 0.0091296917
2.791438e-06 0.0091233742
2.821084e-06 0.0091170151
2.851045e-06 0.0091106121
2.881324e-06 0.0091041648
2.911925e-06 0.0090976761
2.942851e-06 0.0090911407
2.974105e-06 0.0090845661
3.005691e-06 0.0090779474
3.037612e-06 0.0090712869
3.069873e-06 0.0090645824
3.102476e-06 0.0090578335
3.135425e-06 0.0090510427
3.168724e-06 0.0090442129
3.202377e-06 0.009037341
3.236388e-06 0.0090304249
3.270759e-06 0.0090234694
3.305496e-06 0.0090164694
3.340601e-06 0.0090094303
3.37608e-06 0.0090023514
3.411935e-06 0.0089952311
3.448171e-06 0.0089880709
3.484792e-06 0.0089808686
3.521801e-06 0.0089736297
3.559204e-06 0.0089663508
3.597004e-06 0.0089590327
3.635205e-06 0.0089516776
3.673812e-06 0.0089442853
3.71283e-06 0.0089368533
3.752261e-06 0.0089293842
3.792111e-06 0.0089218809
3.832385e-06 0.0089143399
3.873086e-06 0.0089067671
3.91422e-06 0.0088991569
3.95579e-06 0.0088915121
3.997802e-06 0.0088838326
4.04026e-06 0.0088761236
4.083169e-06 0.0088683823
4.126534e-06 0.0088606086
4.170359e-06 0.0088528028
4.214649e-06 0.0088449672
4.25941e-06 0.0088371069
4.304647e-06 0.0088292119
4.350364e-06 0.0088212946
4.396566e-06 0.0088133525
4.443259e-06 0.0088053807
4.490448e-06 0.0087973863
4.538138e-06 0.0087893676
4.586335e-06 0.0087813288
4.635043e-06 0.0087732681
4.684269e-06 0.008765185
4.734017e-06 0.0087570845
4.784294e-06 0.0087489666
4.835105e-06 0.0087408344
4.886456e-06 0.0087326873
4.938351e-06 0.0087245228
4.990798e-06 0.0087163488
5.043802e-06 0.0087081625
5.097369e-06 0.0086999687
5.151505e-06 0.0086917681
5.206216e-06 0.0086835577
5.261508e-06 0.0086753477
5.317387e-06 0.0086671331
5.373859e-06 0.008658919
5.430931e-06 0.0086507024
5.48861e-06 0.0086424918
5.546901e-06 0.0086342839
5.605811e-06 0.0086260839
5.665346e-06 0.0086178947
5.725514e-06 0.0086097134
5.786321e-06 0.0086015501
5.847774e-06 0.0085934002
5.909879e-06 0.0085852684
5.972644e-06 0.0085771547
6.036076e-06 0.0085690667
6.100181e-06 0.0085610046
6.164967e-06 0.0085529684
6.230441e-06 0.0085449654
6.29661e-06 0.008536996
6.363482e-06 0.0085290629
6.431065e-06 0.0085211703
6.499365e-06 0.008513319
6.56839e-06 0.0085055141
6.638149e-06 0.008497758
6.708648e-06 0.0084900556
6.779896e-06 0.008482407
6.851901e-06 0.0084748225
6.924671e-06 0.0084672943
6.998213e-06 0.0084598381
7.072537e-06 0.0084524533
7.147649e-06 0.0084451401
7.22356e-06 0.0084379066
7.300277e-06 0.0084307552
7.377808e-06 0.0084236929
7.456163e-06 0.0084167228
7.53535e-06 0.0084098451
7.615378e-06 0.0084030721
7.696256e-06 0.0083964041
7.777993e-06 0.0083898437
7.860598e-06 0.0083834009
7.94408e-06 0.0083770783
8.028449e-06 0.0083708836
8.113714e-06 0.0083648169
8.199884e-06 0.0083588907
8.28697e-06 0.0083531054
8.37498e-06 0.0083474685
8.463925e-06 0.0083419875
8.553815e-06 0.0083366652
8.644659e-06 0.0083315115
8.736469e-06 0.0083265318
8.829253e-06 0.0083217362
8.923023e-06 0.0083171247
9.017788e-06 0.008312705
9.11356e-06 0.0083084896
9.210349e-06 0.0083044842
9.308166e-06 0.0083006956
9.407022e-06 0.0082971298
9.506928e-06 0.0082937989
9.607895e-06 0.0082907056
9.709934e-06 0.008287863
9.813057e-06 0.0082852784
9.917275e-06 0.0082829616
1.00226e-05 0.0082809183
1.012904e-05 0.0082791589
1.023662e-05 0.0082776953
1.034533e-05 0.0082765381
1.04552e-05 0.0082756923
1.056624e-05 0.008275171
1.067846e-05 0.0082749837
1.079187e-05 0.008275146
1.090648e-05 0.0082756604
1.102231e-05 0.0082765471
1.113937e-05 0.0082778086
1.125768e-05 0.0082794605
1.137724e-05 0.0082815198
1.149807e-05 0.0082839923
1.162018e-05 0.0082868924
1.174359e-05 0.0082902358
1.186831e-05 0.0082940302
1.199436e-05 0.0082982953
1.212174e-05 0.0083030438
1.225048e-05 0.0083082859
1.238058e-05 0.0083140394
1.251207e-05 0.0083203165
1.264495e-05 0.0083271375
1.277925e-05 0.0083345147
1.291497e-05 0.0083424635
1.305213e-05 0.0083510012
1.319074e-05 0.008360145
1.333084e-05 0.0083699108
1.347241e-05 0.0083803179
1.361549e-05 0.0083913814
1.37601e-05 0.0084031262
1.390623e-05 0.0084155599
1.405392e-05 0.0084287123
1.420318e-05 0.0084425955
1.435402e-05 0.0084572346
1.450647e-05 0.0084726494
1.466053e-05 0.0084888572
1.481623e-05 0.0085058827
1.497358e-05 0.008523748
1.513261e-05 0.0085424704
1.529332e-05 0.0085620796
1.545574e-05 0.0085825976
1.561989e-05 0.008604046
1.578578e-05 0.0086264475
1.595343e-05 0.008649831
1.612286e-05 0.0086742186
1.629409e-05 0.0086996419
1.646714e-05 0.0087261228
1.664202e-05 0.0087536882
1.681877e-05 0.0087823668
1.699739e-05 0.0088121879
1.717791e-05 0.0088431803
1.736034e-05 0.0088753729
1.754471e-05 0.0089087947
1.773104e-05 0.0089434787
1.791935e-05 0.0089794543
1.810966e-05 0.009016757
1.8302e-05 0.0090554153
1.849637e-05 0.0090954673
1.869281e-05 0.0091369437
1.889133e-05 0.0091798774
1.909196e-05 0.0092243089
1.929473e-05 0.0092702708
1.949964e-05 0.009317803
1.970674e-05 0.0093669407
1.991603e-05 0.0094177282
2.012754e-05 0.0094701954
2.03413e-05 0.0095243888
2.055734e-05 0.0095803475
2.077566e-05 0.0096381132
2.099631e-05 0.0096977272
2.121929e-05 0.0097592376
2.144465e-05 0.0098226799
2.16724e-05 0.0098881104
2.190257e-05 0.0099555635
2.213518e-05 0.010025094
2.237026e-05 0.010096745
2.260784e-05 0.010170568
2.284795e-05 0.010246611
2.30906e-05 0.010324925
2.333583e-05 0.010405558
2.358366e-05 0.010488568
2.383413e-05 0.010574
2.408726e-05 0.010661921
2.434307e-05 0.01075237
2.46016e-05 0.010845417
2.486288e-05 0.01094111
2.512693e-05 0.011039511
2.539379e-05 0.01114068
2.566348e-05 0.011244674
2.593604e-05 0.011351556
2.621149e-05 0.011461387
2.648986e-05 0.011574228
2.677119e-05 0.01169015
2.705551e-05 0.011809213
2.734285e-05 0.011931484
2.763324e-05 0.012057028
2.792672e-05 0.012185919
2.822331e-05 0.012318227
2.852305e-05 0.012454017
2.882597e-05 0.012593361
2.913211e-05 0.012736332
2.944151e-05 0.012883008
2.975419e-05 0.013033464
3.007019e-05 0.013187772
3.038954e-05 0.01334601
3.071229e-05 0.013508257
3.103846e-05 0.013674593
3.13681e-05 0.013845097
3.170124e-05 0.014019852
3.203792e-05 0.014198941
3.237818e-05 0.014382446
3.272204e-05 0.014570452
3.306956e-05 0.014763045
3.342077e-05 0.014960311
3.377571e-05 0.015162342
3.413442e-05 0.015369223
3.449694e-05 0.015581043
3.486331e-05 0.015797896
3.523357e-05 0.016019871
3.560776e-05 0.016247064
3.598593e-05 0.016479567
3.636811e-05 0.016717476
3.675435e-05 0.016960887
3.71447e-05 0.017209896
3.753919e-05 0.017464597
3.793787e-05 0.017725094
3.834078e-05 0.01799148
3.874797e-05 0.018263862
3.915949e-05 0.018542334
3.957538e-05 0.018827007
3.999568e-05 0.01911797
4.042045e-05 0.019415335
4.084973e-05 0.019719199
4.128357e-05 0.020029677
4.172201e-05 0.020346861
4.216511e-05 0.020670859
4.261292e-05 0.021001779
4.306548e-05 0.021339723
4.352285e-05 0.021684805
4.398508e-05 0.02203712
4.445222e-05 0.022396784
4.492432e-05 0.022763897
4.540143e-05 0.023138565
4.588361e-05 0.023520899
4.637091e-05 0.023911002
4.686338e-05 0.02430899
4.736109e-05 0.024714951
4.786408e-05 0.025128991
4.837241e-05 0.02555125
4.888614e-05 0.025981786
4.940533e-05 0.026420746
4.993003e-05 0.026868187
5.046031e-05 0.027324259
5.099621e-05 0.027789023
5.153781e-05 0.028262607
5.208516e-05 0.028745124
5.263832e-05 0.029236632
5.319736e-05 0.029737248
5.376233e-05 0.030247076
5.433331e-05 0.030766219
5.491034e-05 0.031294725
5.549351e-05 0.031832741
5.608287e-05 0.032380326
5.667849e-05 0.032937576
5.728043e-05 0.033504582
5.788877e-05 0.034081427
5.850357e-05 0.034668178
5.91249e-05 0.035264904
5.975283e-05 0.035871733
6.038742e-05 0.036488685
6.102876e-05 0.037115857
6.16769e-05 0.037753335
6.233193e-05 0.038401131
6.299392e-05 0.039059348
6.366294e-05 0.039728031
6.433906e-05 0.040407244
6.502236e-05 0.041097031
6.571292e-05 0.041797457
6.641081e-05 0.042508529
6.711612e-05 0.043230312
6.782892e-05 0.043962838
6.854928e-05 0.04470613
6.92773e-05 0.045460233
7.001305e-05 0.046225146
7.075661e-05 0.047000912
7.150807e-05 0.04778751
7.226751e-05 0.048584986
7.303502e-05 0.049393316
7.381067e-05 0.050212492
7.459457e-05 0.051042543
7.538679e-05 0.051883425
7.618742e-05 0.052735113
7.699656e-05 0.053597599
7.781429e-05 0.054470854
7.86407e-05 0.055354833
7.947589e-05 0.056249491
8.031995e-05 0.057154795
8.117298e-05 0.058070673
8.203506e-05 0.058997075
8.290631e-05 0.059933935
8.37868e-05 0.060881166
8.467664e-05 0.061838691
8.557594e-05 0.062806441
8.648478e-05 0.063784329
8.740328e-05 0.06477222
8.833153e-05 0.06577003
8.926965e-05 0.066777641
9.021772e-05 0.067794955
9.117586e-05 0.068821828
9.214418e-05 0.069858123
9.312278e-05 0.070903689
9.411178e-05 0.071958428
9.511128e-05 0.073022142
9.612139e-05 0.074094704
9.714224e-05 0.075175934
9.817392e-05 0.076265653
9.921656e-05 0.077363713
0.0001002703 0.078469874
0.0001013352 0.079584023
0.0001024114 0.080705915
0.000103499 0.081835356
0.0001045982 0.082972152
0.0001057091 0.084116074
0.0001068318 0.085266904
0.0001079664 0.086424435
0.000109113 0.087588413
0.0001102718 0.088758651
0.0001114429 0.089934854
0.0001126265 0.091116814
0.0001138226 0.092304272
0.0001150315 0.093496951
0.0001162531 0.094694654
0.0001174878 0.095897063
0.0001187356 0.097103948
0.0001199966 0.098315036
0.000121271 0.099530055
0.0001225589 0.10074871
0.0001238605 0.10197076
0.000125176 0.10319589
0.0001265054 0.10442388
0.0001278489 0.10565439
0.0001292067 0.10688713
0.0001305789 0.10812185
0.0001319657 0.10935827
0.0001333672 0.11059608
0.0001347836 0.11183496
0.0001362151 0.11307469
0.0001376617 0.11431493
0.0001391238 0.11555542
0.0001406013 0.11679583
0.0001420945 0.11803593
0.0001436036 0.1192754
0.0001451288 0.12051395
0.0001466701 0.12175126
0.0001482278 0.12298715
0.000149802 0.12422132
0.0001513929 0.12545342
0.0001530008 0.1266832
0.0001546257 0.12791033
0.0001562679 0.12913468
0.0001579275 0.13035592
0.0001596047 0.13157381
0.0001612998 0.1327879
0.0001630129 0.1339982
0.0001647441 0.13520431
0.0001664937 0.13640605
0.000168262 0.13760313
0.000170049 0.13879534
0.0001718549 0.13998246
0.0001736801 0.14116422
0.0001755246 0.14234035
0.0001773888 0.14351075
0.0001792727 0.14467507
0.0001811766 0.14583327
0.0001831008 0.14698494
0.0001850454 0.14813014
0.0001870106 0.14926837
0.0001889968 0.1503997
0.000191004 0.15152386
0.0001930325 0.15264062
0.0001950826 0.15374994
0.0001971544 0.1548515
0.0001992483 0.15594529
0.0002013643 0.15703102
0.0002035029 0.15810869
0.0002056642 0.15917803
0.0002078484 0.16023901
0.0002100558 0.16129144
0.0002122867 0.16233523
0.0002145412 0.16337024
0.0002168197 0.16439645
0.0002191224 0.16541358
0.0002214496 0.16642174
0.0002238015 0.16742067
0.0002261783 0.16841045
0.0002285804 0.16939086
0.000231008 0.17036186
0.0002334614 0.17132341
0.0002359408 0.17227549
0.0002384466 0.17321797
0.000240979 0.17415081
0.0002435383 0.17507399
0.0002461247 0.17598751
0.0002487387 0.17689121
0.0002513803 0.17778519
0.0002540501 0.17866937
0.0002567482 0.17954376
0.0002594749 0.1804083
0.0002622307 0.18126302
0.0002650156 0.18210791
0.0002678302 0.18294297
0.0002706746 0.18376813
0.0002735493 0.18458356
0.0002764545 0.1853891
0.0002793905 0.18618487
0.0002823578 0.18697087
0.0002853565 0.1877471
0.0002883871 0.18851361
0.0002914498 0.18927042
0.0002945451 0.19001759
0.0002976733 0.19075509
0.0003008347 0.1914831
0.0003040297 0.19220151
0.0003072586 0.19291035
0.0003105218 0.1936099
0.0003138196 0.19429998
0.0003171525 0.19498069
0.0003205207 0.19565224
0.0003239248 0.19631448
0.000327365 0.19696755
0.0003308417 0.19761161
0.0003343554 0.19824655
0.0003379063 0.19887261
0.000341495 0.19948974
0.0003451218 0.2000981
0.0003487871 0.20069764
0.0003524914 0.20128863
0.0003562349 0.20187088
0.0003600183 0.20244471
0.0003638418 0.20301011
0.0003677059 0.20356712
0.0003716111 0.20411583
0.0003755577 0.20465638
0.0003795463 0.20518882
0.0003835772 0.20571322
0.0003876509 0.20622968
0.0003917679 0.20673828
0.0003959286 0.2072391
0.0004001335 0.20773222
0.000404383 0.20821772
0.0004086777 0.20869575
0.000413018 0.20916633
0.0004174044 0.20962959
0.0004218374 0.21008556
0.0004263175 0.21053438
0.0004308451 0.21097613
0.0004354208 0.21141084
0.0004400451 0.21183871
0.0004447186 0.2122597
0.0004494416 0.212674
0.0004542149 0.21308168
0.0004590388 0.21348275
0.0004639139 0.21387732
0.0004688408 0.2142656
0.0004738201 0.2146476
0.0004788522 0.21502319
0.0004839378 0.21539282
0.0004890774 0.21575645
0.0004942716 0.21611393
0.0004995209 0.21646578
0.000504826 0.21681164
0.0005101874 0.21715184
0.0005156058 0.21748643
0.0005210817 0.21781555
0.0005266157 0.21813913
0.0005322086 0.21845739
0.0005378608 0.2187702
0.0005435731 0.21907792
0.000549346 0.2193805
0.0005551803 0.21967794
0.0005610765 0.21997046
0.0005670353 0.22025797
0.0005730574 0.22054071
0.0005791435 0.22081869
0.0005852942 0.22109193
0.0005915102 0.22136062
0.0005977922 0.22162472
0.000604141 0.2218843
0.0006105572 0.22213958
0.0006170415 0.22239042
0.0006235947 0.22263707
0.0006302175 0.22287956
0.0006369106 0.22311778
0.0006436748 0.22335202
0.0006505109 0.22358232
0.0006574195 0.22380857
0.0006644015 0.22403105
0.0006714577 0.22424966
0.0006785888 0.22446459
0.0006857957 0.22467576
0.000693079 0.2248834
0.0007004398 0.2250874
0.0007078787 0.22528794
0.0007153966 0.22548502
0.0007229944 0.22567872
0.0007306728 0.22586916
0.0007384328 0.22605625
0.0007462752 0.2262401
0.0007542009 0.22642087
0.0007622108 0.22659844
0.0007703057 0.22677302
0.0007784866 0.22694459
0.0007867544 0.22711322
0.00079511 0.22727891
0.0008035544 0.22744176
0.0008120884 0.22760179
0.0008207131 0.22775907
0.0008294293 0.22791367
0.0008382381 0.22806562
0.0008471405 0.22821489
0.0008561374 0.22836164
0.0008652299 0.22850587
0.0008744189 0.2286476
0.0008837056 0.22878689
0.0008930908 0.22892378
0.0009025758 0.22905834
0.0009121614 0.22919055
0.0009218489 0.22932052
0.0009316392 0.22944822
0.0009415336 0.22957376
0.000951533 0.22969716
0.0009616386 0.22981835
0.0009718515 0.22993762
0.0009821729 0.23005471
0.0009926039 0.2301698
0.001003146 0.23028294
0.001013799 0.23039419
0.001024566 0.23050345
0.001035448 0.23061094
0.001046444 0.23071653
0.001057558 0.23082033
0.00106879 0.23092236
0.001080141 0.23102271
0.001091612 0.23112125
0.001103205 0.23121811
0.001114922 0.23131342
0.001126763 0.23140705
0.001138729 0.23149906
0.001150823 0.23158953
0.001163045 0.23167844
0.001175397 0.23176591
0.00118788 0.23185182
0.001200496 0.23193633
0.001213245 0.23201936
0.001226131 0.23210106
0.001239152 0.23218132
0.001252313 0.23226025
0.001265613 0.23233787
0.001279054 0.23241411
0.001292638 0.23248913
0.001306366 0.23256287
0.00132024 0.23263542
0.001334262 0.23270666
0.001348432 0.23277674
0.001362753 0.23284571
0.001377226 0.23291343
0.001391852 0.23297995
0.001406634 0.23304562
0.001421573 0.23310998
0.001436671 0.23317335
0.001451929 0.23323565
0.001467349 0.23329691
0.001482932 0.23335722
0.001498682 0.2334165
0.001514598 0.23347476
0.001530684 0.23353202
0.00154694 0.23358844
0.001563369 0.23364386
0.001579973 0.23369841
0.001596752 0.23375197
0.001613711 0.23380473
0.001630849 0.23385663
0.001648169 0.2339076
0.001665673 0.23395787
0.001683363 0.23400729
0.001701241 0.23405578
0.001719309 0.23410364
0.001737568 0.23415062
0.001756022 0.23419679
0.001774671 0.23424228
0.001793519 0.23428704
0.001812567 0.23433103
0.001831817 0.23437442
0.001851271 0.23441703
0.001870933 0.2344589
0.001890803 0.23450021
0.001910883 0.23454079
0.001931178 0.23458065
0.001951687 0.23462002
0.001972415 0.2346587
0.001993363 0.23469671
0.002014533 0.23473415
0.002035928 0.23477098
0.00205755 0.23480729
0.002079402 0.23484295
0.002101486 0.23487803
0.002123805 0.2349127
0.00214636 0.23494672
0.002169155 0.23498014
0.002192192 0.23501312
0.002215474 0.23504555
0.002239003 0.23507747
0.002262782 0.23510886
0.002286814 0.23513983
0.002311101 0.23517024
0.002335645 0.23520027
0.002360451 0.23522973
0.002385519 0.23525878
0.002410854 0.23528738
0.002436459 0.23531553
0.002462335 0.23534326
0.002488485 0.23537054
0.002514914 0.23539738
0.002541623 0.23542387
0.002568616 0.23544989
0.002595896 0.23547553
0.002623465 0.23550081
0.002651327 0.23552565
0.002679485 0.23555015
0.002707942 0.23557426
0.002736701 0.23559803
0.002765766 0.23562138
0.00279514 0.23564445
0.002824825 0.2356671
0.002854826 0.23568943
0.002885145 0.23571147
0.002915786 0.23573313
0.002946753 0.23575446
0.002978048 0.23577549
0.003009676 0.2357962
0.00304164 0.2358166
0.003073943 0.23583663
0.003106589 0.23585649
0.003139582 0.23587598
0.003172926 0.2358952
0.003206623 0.23591409
0.003240679 0.23593279
0.003275096 0.23595107
0.003309879 0.23596925
0.003345031 0.23598704
0.003380556 0.23600458
0.003416459 0.23602196
0.003452743 0.23603899
0.003489412 0.23605582
0.003526471 0.2360724
0.003563923 0.23608865
0.003601773 0.23610475
0.003640025 0.23612061
0.003678684 0.23613622
0.003717752 0.23615165
0.003757236 0.23616683
0.003797139 0.23618177
0.003837466 0.23619649
0.003878222 0.23621101
0.00391941 0.23622538
0.003961035 0.2362395
0.004003103 0.23625339
0.004045617 0.23626711
0.004088583 0.23628065
0.004132005 0.23629397
0.004175888 0.23630712
0.004220238 0.23632004
0.004265058 0.23633283
0.004310354 0.23634541
0.004356132 0.23635779
0.004402395 0.23637005
0.00444915 0.23638213
0.004496402 0.23639403
0.004544155 0.23640576
0.004592416 0.23641733
0.004641189 0.23642869
0.00469048 0.23643993
0.004740294 0.23645106
0.004790638 0.2364621
0.004841516 0.23647281
0.004892934 0.23648344
0.004944899 0.23649395
0.004997416 0.23650424
0.00505049 0.23651447
0.005104128 0.23652458
0.005158335 0.23653445
0.005213119 0.23654439
0.005268484 0.23655402
0.005324437 0.23656353
0.005380984 0.23657289
0.005438132 0.23658222
0.005495887 0.2365913
0.005554255 0.23660037
0.005613243 0.23660931
0.005672858 0.23661808
0.005733106 0.23662675
0.005793993 0.23663532
0.005855527 0.23664381
0.005917715 0.23665215
0.005980563 0.23666029
0.006044079 0.23666847
0.006108269 0.2366765
0.006173141 0.23668431
0.006238702 0.23669214
0.006304959 0.23669983
0.00637192 0.23670746
0.006439592 0.23671498
0.006507982 0.23672237
0.006577099 0.23672965
0.00664695 0.23673685
0.006717543 0.23674401
0.006788886 0.236751
0.006860986 0.23675791
0.006933852 0.23676477
0.007007492 0.23677158
0.007081914 0.23677819
0.007157126 0.23678479
0.007233138 0.23679131
0.007309956 0.23679774
0.00738759 0.23680408
0.007466049 0.23681036
0.007545341 0.23681649
0.007625475 0.23682262
0.00770646 0.23682868
0.007788305 0.23683461
0.00787102 0.23684047
0.007954613 0.23684631
0.008039094 0.23685204
0.008124472 0.23685772
0.008210756 0.23686328
0.008297957 0.2368688
0.008386084 0.2368743
0.008475147 0.23687969
0.008565156 0.23688501
0.008656121 0.23689028
0.008748052 0.23689548
0.00884096 0.23690063
0.008934854 0.23690571
0.009029745 0.23691072
0.009125644 0.23691566
0.009222561 0.23692059
0.009320508 0.23692542
0.009419495 0.23693022
0.009519533 0.23693496
0.009620634 0.23693956
0.009722808 0.23694421
0.009826068 0.23694882
0.009930424 0.23695335
0.01003589 0.23695773
0.01014247 0.2369622
0.01025019 0.23696655
0.01035905 0.23697092
0.01046907 0.2369752
0.01058025 0.2369794
0.01069262 0.23698352
0.01080618 0.23698769
0.01092094 0.23699179
0.01103693 0.2369958
0.01115414 0.23699979
0.0112726 0.23700374
0.01139232 0.23700767
0.01151331 0.23701154
0.01163559 0.23701531
0.01175916 0.23701916
0.01188405 0.23702286
0.01201026 0.23702654
0.01213781 0.23703029
0.01226672 0.23703386
0.012397 0.23703747
0.01252866 0.23704104
0.01266172 0.23704458
0.01279619 0.23704807
0.01293209 0.23705154
0.01306943 0.23705491
0.01320823 0.23705837
0.01334851 0.23706167
0.01349028 0.23706503
0.01363355 0.2370683
0.01377834 0.23707157
0.01392467 0.23707486
0.01407256 0.23707805
0.01422201 0.23708116
0.01437305 0.23708428
0.0145257 0.23708745
0.01467997 0.23709062
0.01483587 0.23709366
0.01499344 0.23709664
0.01515267 0.23709967
0.0153136 0.23710277
0.01547623 0.23710567
0.0156406 0.23710869
0.01580671 0.23711151
0.01597458 0.2371145
0.01614423 0.23711736
0.01631569 0.23712017
0.01648897 0.23712309
0.01666409 0.23712594
0.01684107 0.23712865
0.01701992 0.23713145
0.01720068 0.23713418
0.01738336 0.237137
0.01756798 0.23713969
0.01775455 0.23714244
0.01794311 0.23714514
0.01813368 0.23714779
0.01832626 0.23715046
0.01852089 0.23715314
0.01871759 0.23715571
0.01891638 0.23715842
0.01911728 0.23716103
0.01932031 0.23716357
0.0195255 0.23716614
0.01973286 0.23716875
0.01994243 0.23717132
0.02015423 0.23717383
0.02036827 0.23717645
0.02058459 0.23717893
0.02080321 0.23718146
0.02102415 0.23718396
0.02124743 0.23718656
0.02147308 0.23718903
0.02170114 0.23719158
0.02193161 0.23719407
0.02216453 0.23719656
0.02239992 0.23719903
0.02263782 0.23720154
0.02287824 0.23720399
0.02312122 0.23720651
0.02336677 0.23720896
0.02361493 0.23721146
0.02386573 0.23721394
0.0241192 0.23721642
0.02437535 0.23721892
0.02463422 0.23722143
0.02489585 0.23722386
0.02516025 0.23722636
0.02542746 0.23722886
0.02569751 0.23723139
0.02597043 0.23723388
0.02624624 0.23723634
0.02652498 0.23723885
0.02680669 0.23724141
0.02709138 0.23724394
0.0273791 0.23724644
0.02766988 0.23724902
0.02796374 0.23725156
0.02826073 0.23725413
0.02856087 0.23725669
0.02886419 0.23725931
0.02917074 0.23726188
0.02948054 0.23726451
0.02979364 0.23726715
0.03011006 0.23726975
0.03042984 0.23727239
0.03075301 0.23727514
0.03107962 0.23727777
0.03140969 0.23728049
0.03174328 0.2372833
0.0320804 0.23728602
0.03242111 0.23728877
0.03276543 0.23729162
0.03311341 0.23729436
0.03346508 0.23729722
0.0338205 0.2373001
0.03417968 0.23730295
0.03454268 0.23730589
0.03490954 0.23730884
0.03528029 0.2373118
0.03565498 0.23731479
0.03603364 0.23731789
0.03641633 0.23732091
0.03680309 0.23732405
0.03719395 0.23732716
0.03758896 0.23733032
0.03798817 0.23733354
0.03839162 0.23733679
0.03879935 0.23734005
0.03921141 0.23734336
0.03962785 0.23734674
0.04004871 0.23735011
0.04047404 0.23735359
0.04090389 0.23735705
0.0413383 0.23736062
0.04177733 0.23736416
0.04222102 0.23736786
0.04266942 0.23737149
0.04312258 0.23737526
0.04358056 0.23737901
0.0440434 0.23738283
0.04451116 0.23738679
0.04498388 0.23739061
0.04546163 0.23739475
0.04594444 0.2373988
0.04643239 0.23740289
0.04692552 0.23740713
0.04742388 0.2374113
0.04792754 0.23741578
0.04843655 0.23742002
0.04895096 0.23742457
0.04947084 0.2374291
0.04999623 0.23743373
0.05052721 0.23743848
0.05106383 0.23744325
0.05160614 0.23744804
0.05215422 0.237453
0.05270811 0.23745798
0.05326789 0.23746303
0.05383361 0.23746824
0.05440535 0.23747358
0.05498315 0.23747888
0.05556709 0.23748434
0.05615723 0.23748997
0.05675364 0.23749562
0.05735638 0.23750134
0.05796553 0.23750719
0.05858114 0.23751314
0.05920329 0.23751925
0.05983205 0.23752553
0.06046749 0.23753181
0.06110967 0.23753816
0.06175868 0.23754472
0.06241458 0.23755141
0.06307744 0.23755823
0.06374735 0.23756514
0.06442437 0.23757217
0.06510857 0.23757937
0.06580005 0.23758674
0.06649887 0.23759422
0.06720511 0.23760177
0.06791885 0.23760954
0.06864017 0.2376175
0.06936915 0.23762551
0.07010588 0.23763375
0.07085043 0.23764214
0.07160288 0.23765075
0.07236333 0.23765944
0.07313185 0.23766831
0.07390854 0.2376774
0.07469347 0.23768668
0.07548674 0.23769608
0.07628844 0.23770577
0.07709865 0.23771557
0.07791746 0.23772557
0.07874497 0.23773583
0.07958127 0.23774627
0.08042645 0.23775689
0.08128061 0.23776778
0.08214383 0.23777886
0.08301623 0.23779018
0.08389789 0.23780174
0.08478892 0.23781353
0.0856894 0.23782554
0.08659945 0.23783781
0.08751917 0.23785033
0.08844865 0.23786313
0.08938801 0.23787621
0.09033734 0.23788955
0.09129675 0.23790315
0.09226636 0.23791703
0.09324626 0.23793125
0.09423656 0.23794574
0.09523739 0.23796053
0.09624884 0.23797556
0.09727104 0.23799104
0.09830409 0.23800682
0.09934811 0.23802293
0.1004032 0.23803934
0.1014695 0.23805605
0.1025472 0.23807324
0.1036363 0.23809068
0.1047369 0.23810859
0.1058493 0.23812681
0.1069734 0.23814542
0.1081095 0.23816452
0.1092577 0.23818391
0.110418 0.23820385
0.1115907 0.23822409
0.1127758 0.23824483
0.1139736 0.23826607
0.115184 0.23828766
0.1164073 0.23830975
0.1176436 0.23833235
0.118893 0.23835545
0.1201557 0.23837903
0.1214318 0.23840313
0.1227214 0.23842774
0.1240248 0.23845286
0.1253419 0.23847859
0.1266731 0.23850485
0.1280184 0.23853162
0.129378 0.23855908
0.1307521 0.23858711
0.1321407 0.23861572
0.1335441 0.23864504
0.1349624 0.23867489
0.1363957 0.23870546
0.1378443 0.23873668
0.1393082 0.23876854
0.1407877 0.23880134
0.1422829 0.23883458
0.143794 0.23886873
0.1453212 0.23890352
0.1468645 0.23893923
0.1484243 0.23897559
0.1500006 0.23901288

T->bW:

1.000049e-10 2.9715902e-13
1.01067e-10 3.0350418e-13
1.021404e-10 3.0998511e-13
1.032251e-10 3.166045e-13
1.043214e-10 3.2336503e-13
1.054293e-10 3.3026992e-13
1.06549e-10 3.3732239e-13
1.076806e-10 3.4452539e-13
1.088242e-10 3.5188215e-13
1.0998e-10 3.5939615e-13
1.11148e-10 3.670706e-13
1.123284e-10 3.7490874e-13
1.135214e-10 3.8291431e-13
1.14727e-10 3.9109081e-13
1.159455e-10 3.9944199e-13
1.171769e-10 4.0797161e-13
1.184213e-10 4.1668315e-13
1.19679e-10 4.2558065e-13
1.2095e-10 4.3466839e-13
1.222346e-10 4.4395013e-13
1.235327e-10 4.534299e-13
1.248447e-10 4.6311225e-13
1.261706e-10 4.7300122e-13
1.275106e-10 4.8310163e-13
1.288648e-10 4.9341751e-13
1.302333e-10 5.0395369e-13
1.316165e-10 5.1471472e-13
1.330143e-10 5.2570572e-13
1.344269e-10 5.369315e-13
1.358546e-10 5.4839663e-13
1.372974e-10 5.6010701e-13
1.387556e-10 5.720672e-13
1.402292e-10 5.8428284e-13
1.417185e-10 5.967593e-13
1.432236e-10 6.0950221e-13
1.447447e-10 6.225172e-13
1.462819e-10 6.3580992e-13
1.478355e-10 6.4938679e-13
1.494055e-10 6.6325345e-13
1.509923e-10 6.7741609e-13
1.525959e-10 6.9188139e-13
1.542165e-10 7.0665555e-13
1.558543e-10 7.2174499e-13
1.575095e-10 7.3715669e-13
1.591823e-10 7.5289763e-13
1.608729e-10 7.6897451e-13
1.625814e-10 7.8539486e-13
1.643081e-10 8.0216591e-13
1.660531e-10 8.1929491e-13
1.678167e-10 8.3678964e-13
1.695989e-10 8.5465789e-13
1.714001e-10 8.7290797e-13
1.732205e-10 8.9154766e-13
1.750601e-10 9.1058528e-13
1.769193e-10 9.3002941e-13
1.787983e-10 9.4988866e-13
1.806972e-10 9.7017212e-13
1.826162e-10 9.9088868e-13
1.845557e-10 1.0120477e-12
1.865157e-10 1.0336583e-12
1.884966e-10 1.0557305e-12
1.904985e-10 1.0782741e-12
1.925216e-10 1.101299e-12
1.945663e-10 1.1248156e-12
1.966326e-10 1.1488342e-12
1.987209e-10 1.1733658e-12
2.008314e-10 1.1984213e-12
2.029643e-10 1.2240117e-12
2.051199e-10 1.2501488e-12
2.072983e-10 1.2768437e-12
2.094999e-10 1.3041088e-12
2.117249e-10 1.3319559e-12
2.139735e-10 1.3603979e-12
2.162459e-10 1.3894471e-12
2.185425e-10 1.4191167e-12
2.208635e-10 1.4494198e-12
2.232092e-10 1.4803698e-12
2.255797e-10 1.5119808e-12
2.279755e-10 1.5442668e-12
2.303966e-10 1.5772425e-12
2.328435e-10 1.610922e-12
2.353164e-10 1.6453209e-12
2.378156e-10 1.6804542e-12
2.403412e-10 1.7163377e-12
2.428937e-10 1.7529876e-12
2.454734e-10 1.7904199e-12
2.480804e-10 1.8286516e-12
2.507151e-10 1.8676995e-12
2.533777e-10 1.9075814e-12
2.560687e-10 1.948315e-12
2.587882e-10 1.9899182e-12
2.615367e-10 2.0324099e-12
2.643143e-10 2.075809e-12
2.671214e-10 2.1201347e-12
2.699583e-10 2.165407e-12
2.728253e-10 2.2116459e-12
2.757228e-10 2.2588722e-12
2.786511e-10 2.3071072e-12
2.816105e-10 2.3563719e-12
2.846013e-10 2.4066886e-12
2.876239e-10 2.4580796e-12
2.906785e-10 2.5105684e-12
2.937656e-10 2.5641777e-12
2.968855e-10 2.6189317e-12
3.000385e-10 2.674855e-12
3.03225e-10 2.7319733e-12
3.064454e-10 2.7903105e-12
3.097e-10 2.8498928e-12
3.129891e-10 2.910747e-12
3.163131e-10 2.9729025e-12
3.196725e-10 3.0363836e-12
3.230675e-10 3.1012225e-12
3.264986e-10 3.1674432e-12
3.299661e-10 3.235078e-12
3.334705e-10 3.3041591e-12
3.370121e-10 3.3747134e-12
3.405912e-10 3.4467756e-12
3.442084e-10 3.520378e-12
3.47864e-10 3.5955502e-12
3.515585e-10 3.672327e-12
3.552922e-10 3.7507432e-12
3.590655e-10 3.8308365e-12
3.628789e-10 3.9126364e-12
3.667328e-10 3.9961858e-12
3.706276e-10 4.0815168e-12
3.745638e-10 4.1686726e-12
3.785418e-10 4.2576878e-12
3.82562e-10 4.3486054e-12
3.86625e-10 4.4414631e-12
3.907311e-10 4.5363037e-12
3.948808e-10 4.6331676e-12
3.990745e-10 4.7321029e-12
4.033128e-10 4.8331499e-12
4.075962e-10 4.9363543e-12
4.11925e-10 5.0417618e-12
4.162998e-10 5.1494231e-12
4.20721e-10 5.2593813e-12
4.251892e-10 5.3716875e-12
4.297049e-10 5.4863897e-12
4.342685e-10 5.6035445e-12
4.388805e-10 5.7232002e-12
4.435416e-10 5.8454103e-12
4.482522e-10 5.9702286e-12
4.530128e-10 6.097714e-12
4.578239e-10 6.227923e-12
4.626862e-10 6.3609091e-12
4.676e-10 6.4967369e-12
4.725661e-10 6.6354653e-12
4.775849e-10 6.7771561e-12
4.82657e-10 6.9218709e-12
4.87783e-10 7.0696768e-12
4.929635e-10 7.2206383e-12
4.981989e-10 7.3748251e-12
5.034899e-10 7.5323043e-12
5.088372e-10 7.6931429e-12
5.142412e-10 7.8574189e-12
5.197026e-10 8.0252019e-12
5.25222e-10 8.1965697e-12
5.308001e-10 8.3715949e-12
5.364374e-10 8.5503579e-12
5.421345e-10 8.7329365e-12
5.478922e-10 8.9194139e-12
5.53711e-10 9.109876e-12
5.595916e-10 9.3044033e-12
5.655346e-10 9.5030843e-12
5.715408e-10 9.7060076e-12
5.776107e-10 9.9132643e-12
5.837452e-10 1.0124949e-11
5.899447e-10 1.0341151e-11
5.962102e-10 1.0561969e-11
6.025421e-10 1.0787505e-11
6.089413e-10 1.1017857e-11
6.154085e-10 1.1253127e-11
6.219443e-10 1.149342e-11
6.285496e-10 1.1738844e-11
6.35225e-10 1.1989508e-11
6.419713e-10 1.2245526e-11
6.487893e-10 1.2507011e-11
6.556796e-10 1.2774079e-11
6.626432e-10 1.304685e-11
6.696807e-10 1.3325445e-11
6.767929e-10 1.3609991e-11
6.839807e-10 1.3900612e-11
6.912448e-10 1.4197437e-11
6.98586e-10 1.4500602e-11
7.060053e-10 1.481024e-11
7.135033e-10 1.5126491e-11
7.210809e-10 1.5449494e-11
7.287391e-10 1.5779393e-11
7.364785e-10 1.6116338e-11
7.443002e-10 1.646048e-11
7.522049e-10 1.6811969e-11
7.601936e-10 1.7170963e-11
7.682671e-10 1.7537622e-11
7.764264e-10 1.791211e-11
7.846723e-10 1.8294595e-11
7.930058e-10 1.8685249e-11
8.014277e-10 1.9084245e-11
8.099392e-10 1.9491761e-11
8.18541e-10 1.9907976e-11
8.272342e-10 2.0333083e-11
8.360197e-10 2.0767265e-11
8.448985e-10 2.1210718e-11
8.538716e-10 2.166364e-11
8.6294e-10 2.2126233e-11
8.721048e-10 2.2598705e-11
8.813668e-10 2.3081267e-11
8.907272e-10 2.3574132e-11
9.001871e-10 2.4077521e-11
9.097474e-10 2.459166e-11
9.194092e-10 2.5116779e-11
9.291736e-10 2.5653108e-11
9.390418e-10 2.6200892e-11
9.490147e-10 2.6760373e-11
9.590936e-10 2.7331786e-11
9.692795e-10 2.7915427e-11
9.795736e-10 2.8511518e-11
9.89977e-10 2.9120329e-11
1.000491e-09 2.9742153e-11
1.011116e-09 3.0377259e-11
1.021855e-09 3.1025916e-11
1.032707e-09 3.1688419e-11
1.043675e-09 3.2365089e-11
1.054759e-09 3.3056195e-11
1.065961e-09 3.376206e-11
1.077282e-09 3.4483005e-11
1.088723e-09 3.5219324e-11
1.100286e-09 3.5971395e-11
1.111971e-09 3.6739512e-11
1.123781e-09 3.7524023e-11
1.135716e-09 3.8325279e-11
1.147777e-09 3.9143653e-11
1.159967e-09 3.9979523e-11
1.172286e-09 4.083321e-11
1.184736e-09 4.1705143e-11
1.197319e-09 4.2595698e-11
1.210035e-09 4.3505277e-11
1.222886e-09 4.4434257e-11
1.235873e-09 4.5383093e-11
1.248998e-09 4.6352161e-11
1.262263e-09 4.7341944e-11
1.275669e-09 4.8352871e-11
1.289217e-09 4.9385371e-11
1.302909e-09 5.0439902e-11
1.316746e-09 5.1516972e-11
1.33073e-09 5.2617038e-11
1.344863e-09 5.3740609e-11
1.359146e-09 5.4888169e-11
1.373581e-09 5.6060201e-11
1.388169e-09 5.7257294e-11
1.402911e-09 5.8479932e-11
1.417811e-09 5.9728679e-11
1.432869e-09 6.1004114e-11
1.448086e-09 6.2306768e-11
1.463465e-09 6.3637221e-11
1.479008e-09 6.4996117e-11
1.494715e-09 6.6383992e-11
1.51059e-09 6.7801518e-11
1.526633e-09 6.9249338e-11
1.542846e-09 7.0728043e-11
1.559232e-09 7.2238329e-11
1.575791e-09 7.3780869e-11
1.592527e-09 7.535636e-11
1.60944e-09 7.6965472e-11
1.626533e-09 7.8608957e-11
1.643807e-09 8.028754e-11
1.661265e-09 8.2001944e-11
1.678908e-09 8.3752975e-11
1.696739e-09 8.5541385e-11
1.714758e-09 8.7368004e-11
1.73297e-09 8.9233612e-11
1.751375e-09 9.1139066e-11
1.769975e-09 9.3085199e-11
1.788772e-09 9.5072896e-11
1.80777e-09 9.7103016e-11
1.826969e-09 9.9176524e-11
1.846372e-09 1.0129428e-10
1.865981e-09 1.0345725e-10
1.885798e-09 1.0566643e-10
1.905826e-09 1.0792277e-10
1.926067e-09 1.1022731e-10
1.946522e-09 1.1258104e-10
1.967195e-09 1.1498505e-10
1.988087e-09 1.1744039e-10
2.009201e-09 1.1994813e-10
2.03054e-09 1.2250943e-10
2.052105e-09 1.2512545e-10
2.073899e-09 1.277973e-10
2.095925e-09 1.3052623e-10
2.118184e-09 1.3331341e-10
2.14068e-09 1.3616014e-10
2.163415e-09 1.3906761e-10
2.186391e-09 1.420372e-10
2.209611e-09 1.4507018e-10
2.233078e-09 1.4816795e-10
2.256794e-09 1.5133184e-10
2.280762e-09 1.5456329e-10
2.304984e-09 1.5786376e-10
2.329464e-09 1.6123472e-10
2.354204e-09 1.6467764e-10
2.379206e-09 1.6819409e-10
2.404474e-09 1.7178561e-10
2.43001e-09 1.7545382e-10
2.455818e-09 1.7920036e-10
2.4819e-09 1.8302692e-10
2.508258e-09 1.869352e-10
2.534897e-09 1.9092691e-10
2.561818e-09 1.9500387e-10
2.589026e-09 1.9916895e-10
2.616522e-09 2.0342507e-10
2.64431e-09 2.0777207e-10
2.672394e-09 2.1221189e-10
2.700776e-09 2.1674654e-10
2.729459e-09 2.21378e-10
2.758447e-09 2.2610833e-10
2.787742e-09 2.3093884e-10
2.817349e-09 2.3586983e-10
2.84727e-09 2.4090615e-10
2.877509e-09 2.4604998e-10
2.908069e-09 2.5130367e-10
2.938954e-09 2.5666952e-10
2.970167e-09 2.6214994e-10
3.001711e-09 2.6774741e-10
3.03359e-09 2.7346434e-10
3.065808e-09 2.7930451e-10
3.098368e-09 2.8527107e-10
3.131273e-09 2.9136535e-10
3.164529e-09 2.9758977e-10
3.198137e-09 3.0394728e-10
3.232102e-09 3.1044057e-10
3.266428e-09 3.1706963e-10
3.301119e-09 3.2384009e-10
3.336178e-09 3.3075519e-10
3.371609e-09 3.3781787e-10
3.407417e-09 3.4503135e-10
3.443605e-09 3.5239912e-10
3.480177e-09 3.5992386e-10
3.517138e-09 3.6760933e-10
3.554491e-09 3.7545902e-10
3.592241e-09 3.8347642e-10
3.630392e-09 3.9166474e-10
3.668948e-09 4.0002801e-10
3.707913e-09 4.0856998e-10
3.747293e-09 4.1729453e-10
3.78709e-09 4.2620493e-10
3.82731e-09 4.3530584e-10
3.867958e-09 4.4460102e-10
3.909037e-09 4.5409476e-10
3.950552e-09 4.6379109e-10
3.992508e-09 4.7369457e-10
4.03491e-09 4.8380949e-10
4.077762e-09 4.9414042e-10
4.121069e-09 5.0469165e-10
4.164837e-09 5.1546854e-10
4.209069e-09 5.2647539e-10
4.25377e-09 5.377173e-10
4.298947e-09 5.4919936e-10
4.344603e-09 5.609264e-10
4.390744e-09 5.7290407e-10
4.437376e-09 5.8513745e-10
4.484502e-09 5.9763192e-10
4.532129e-09 6.1039337e-10
4.580262e-09 6.2342718e-10
4.628906e-09 6.3673924e-10
4.678066e-09 6.5033574e-10
4.727749e-09 6.6422257e-10
4.777959e-09 6.7840589e-10
4.828703e-09 6.928919e-10
4.879985e-09 7.0768729e-10
4.931812e-09 7.2279877e-10
4.98419e-09 7.3823278e-10
5.037124e-09 7.5399657e-10
5.09062e-09 7.7009658e-10
5.144684e-09 7.8654085e-10
5.199322e-09 8.0333583e-10
5.254541e-09 8.2048984e-10
5.310346e-09 8.3800984e-10
5.366743e-09 8.5590416e-10
5.42374e-09 8.7418032e-10
5.481342e-09 8.9284689e-10
5.539556e-09 9.1191221e-10
5.598388e-09 9.3138431e-10
5.657844e-09 9.5127232e-10
5.717933e-09 9.715851e-10
5.778659e-09 9.9233176e-10
5.84003e-09 1.0135212e-09
5.902054e-09 1.0351633e-09
5.964735e-09 1.0572674e-09
6.028083e-09 1.0798438e-09
6.092103e-09 1.1029019e-09
6.156804e-09 1.1264526e-09
6.222191e-09 1.1505059e-09
6.288273e-09 1.175073e-09
6.355056e-09 1.2001648e-09
6.422549e-09 1.2257923e-09
6.490759e-09 1.2519671e-09
6.559693e-09 1.2787007e-09
6.629359e-09 1.3060051e-09
6.699765e-09 1.3338925e-09
6.770919e-09 1.3623757e-09
6.842828e-09 1.3914669e-09
6.915502e-09 1.4211795e-09
6.988947e-09 1.4515262e-09
7.063172e-09 1.4825212e-09
7.138185e-09 1.5141781e-09
7.213995e-09 1.5465107e-09
7.29061e-09 1.579534e-09
7.368039e-09 1.6132625e-09
7.44629e-09 1.6477111e-09
7.525372e-09 1.6828953e-09
7.605294e-09 1.7188307e-09
7.686065e-09 1.7555336e-09
7.767694e-09 1.79302e-09
7.850189e-09 1.8313072e-09
7.933561e-09 1.8704119e-09
8.017818e-09 1.9103514e-09
8.10297e-09 1.9511439e-09
8.189026e-09 1.9928076e-09
8.275996e-09 2.0353607e-09
8.36389e-09 2.0788233e-09
8.452718e-09 2.1232131e-09
8.542489e-09 2.1685511e-09
8.633213e-09 2.214857e-09
8.7249e-09 2.262152e-09
8.817562e-09 2.3104566e-09
8.911207e-09 2.3597928e-09
9.005847e-09 2.4101824e-09
9.101493e-09 2.461648e-09
9.198154e-09 2.5142127e-09
9.295841e-09 2.5678998e-09
9.394566e-09 2.6227333e-09
9.49434e-09 2.6787377e-09
9.595173e-09 2.7359388e-09
9.697077e-09 2.7943596e-09
9.800063e-09 2.854028e-09
9.904143e-09 2.9149711e-09
1.000933e-08 2.9772182e-09
1.011563e-08 3.0407909e-09
1.022306e-08 3.1057213e-09
1.033163e-08 3.1720417e-09
1.044136e-08 3.2397735e-09
1.055225e-08 3.3089542e-09
1.066432e-08 3.3796144e-09
1.077758e-08 3.451779e-09
1.089204e-08 3.5254866e-09
1.100772e-08 3.6007692e-09
1.112462e-08 3.6776591e-09
1.124277e-08 3.7561886e-09
1.136217e-08 3.8363951e-09
1.148284e-08 3.9183162e-09
1.160479e-08 4.0019868e-09
1.172804e-08 4.0874419e-09
1.18526e-08 4.1747242e-09
1.197848e-08 4.2638688e-09
1.210569e-08 4.3549186e-09
1.223426e-08 4.447911e-09
1.236419e-08 4.5428891e-09
1.24955e-08 4.6398958e-09
1.262821e-08 4.738974e-09
1.276232e-08 4.8401666e-09
1.289786e-08 4.9435233e-09
1.303484e-08 5.0490844e-09
1.317328e-08 5.1568995e-09
1.331318e-08 5.2670169e-09
1.345457e-08 5.3794875e-09
1.359747e-08 5.494357e-09
1.374188e-08 5.6116817e-09
1.388782e-08 5.7315099e-09
1.403531e-08 5.8538981e-09
1.418437e-08 5.9788998e-09
1.433502e-08 6.1065713e-09
1.448726e-08 6.2369665e-09
1.464112e-08 6.3701469e-09
1.479661e-08 6.5061743e-09
1.495376e-08 6.6451023e-09
1.511257e-08 6.7869982e-09
1.527307e-08 6.931928e-09
1.543528e-08 7.0799471e-09
1.55992e-08 7.23113e-09
1.576487e-08 7.3855408e-09
1.59323e-08 7.5432467e-09
1.610151e-08 7.7043229e-09
1.627251e-08 7.8688364e-09
1.644533e-08 8.0368651e-09
1.661999e-08 8.2084786e-09
1.67965e-08 8.3837603e-09
1.697488e-08 8.5627825e-09
1.715516e-08 8.7456284e-09
1.733735e-08 8.9323786e-09
1.752148e-08 9.1231186e-09
1.770757e-08 9.3179295e-09
1.789563e-08 9.5168995e-09
1.808568e-08 9.7201199e-09
1.827776e-08 9.9276766e-09
1.847188e-08 1.0139669e-08
1.866805e-08 1.0356185e-08
1.886632e-08 1.0577327e-08
1.906668e-08 1.080319e-08
1.926918e-08 1.1033877e-08
1.947382e-08 1.126949e-08
1.968064e-08 1.1510132e-08
1.988966e-08 1.1755918e-08
2.010089e-08 1.2006948e-08
2.031437e-08 1.2263338e-08
2.053011e-08 1.2525205e-08
2.074815e-08 1.2792662e-08
2.09685e-08 1.3065831e-08
2.11912e-08 1.3344831e-08
2.141625e-08 1.3629791e-08
2.16437e-08 1.3920837e-08
2.187357e-08 1.4218094e-08
2.210587e-08 1.4521707e-08
2.234064e-08 1.4831796e-08
2.257791e-08 1.5148508e-08
2.281769e-08 1.5471982e-08
2.306003e-08 1.5802363e-08
2.330493e-08 1.61398e-08
2.355244e-08 1.6484443e-08
2.380257e-08 1.6836443e-08
2.405536e-08 1.7195962e-08
2.431084e-08 1.756316e-08
2.456903e-08 1.7938197e-08
2.482996e-08 1.832124e-08
2.509366e-08 1.8712463e-08
2.536017e-08 1.9112042e-08
2.56295e-08 1.9520153e-08
2.590169e-08 1.9936977e-08
2.617678e-08 2.0362702e-08
2.645479e-08 2.0797518e-08
2.673574e-08 2.1241625e-08
2.701969e-08 2.1695208e-08
2.730665e-08 2.2158478e-08
2.759665e-08 2.2631642e-08
2.788974e-08 2.3114909e-08
2.818594e-08 2.3608493e-08
2.848528e-08 2.4112619e-08
2.87878e-08 2.4627509e-08
2.909354e-08 2.5153402e-08
2.940252e-08 2.5690515e-08
2.971479e-08 2.62391e-08
3.003037e-08 2.67994e-08
3.03493e-08 2.7371668e-08
3.067162e-08 2.795615e-08
3.099737e-08 2.855311e-08
3.132657e-08 2.9162823e-08
3.165927e-08 2.9785571e-08
3.19955e-08 3.0421573e-08
3.23353e-08 3.1071207e-08
3.267871e-08 3.1734688e-08
3.302577e-08 3.2412336e-08
3.337652e-08 3.3104448e-08
3.373099e-08 3.3811354e-08
3.408922e-08 3.4533358e-08
3.445126e-08 3.5270765e-08
3.481715e-08 3.6023923e-08
3.518692e-08 3.6793154e-08
3.556061e-08 3.7578808e-08
3.593828e-08 3.8381269e-08
3.631996e-08 3.9200841e-08
3.670569e-08 4.0037934e-08
3.709551e-08 4.0892872e-08
3.748948e-08 4.1766084e-08
3.788763e-08 4.2657945e-08
3.829001e-08 4.3568869e-08
3.869666e-08 4.449921e-08
3.910764e-08 4.5449434e-08
3.952297e-08 4.6419945e-08
3.994272e-08 4.7411171e-08
4.036693e-08 4.8423582e-08
4.079564e-08 4.9457608e-08
4.12289e-08 5.0513691e-08
4.166676e-08 5.1592342e-08
4.210928e-08 5.2694042e-08
4.25565e-08 5.3819249e-08
4.300846e-08 5.4968487e-08
4.346522e-08 5.6142262e-08
4.392684e-08 5.7341101e-08
4.439336e-08 5.8565539e-08
4.486483e-08 5.981614e-08
4.534131e-08 6.109343e-08
4.582285e-08 6.2397995e-08
4.630951e-08 6.3730439e-08
4.680133e-08 6.50913e-08
4.729837e-08 6.6481267e-08
4.78007e-08 6.7900868e-08
4.830836e-08 6.9350792e-08
4.882141e-08 7.0831681e-08
4.933991e-08 7.2344207e-08
4.986392e-08 7.3889035e-08
5.039349e-08 7.5466848e-08
5.092869e-08 7.7078339e-08
5.146957e-08 7.872423e-08
5.201619e-08 8.0405295e-08
5.256862e-08 8.2122242e-08
5.312692e-08 8.3875845e-08
5.369114e-08 8.5666908e-08
5.426136e-08 8.7496233e-08
5.483763e-08 8.9364605e-08
5.542003e-08 9.1272852e-08
5.600861e-08 9.322186e-08
5.660344e-08 9.5212513e-08
5.720459e-08 9.7245646e-08
5.781212e-08 9.9322197e-08
5.84261e-08 1.014431e-07
5.904661e-08 1.0360931e-07
5.96737e-08 1.0582175e-07
6.030746e-08 1.0808144e-07
6.094795e-08 1.1038938e-07
6.159523e-08 1.1274662e-07
6.22494e-08 1.1515417e-07
6.291051e-08 1.1761313e-07
6.357864e-08 1.2012464e-07
6.425386e-08 1.2268974e-07
6.493626e-08 1.2530962e-07
6.562591e-08 1.2798547e-07
6.632288e-08 1.3071844e-07
6.702725e-08 1.3350974e-07
6.77391e-08 1.3636067e-07
6.845851e-08 1.392725e-07
6.918557e-08 1.422465e-07
6.992034e-08 1.4528398e-07
7.066292e-08 1.4838636e-07
7.141338e-08 1.5155496e-07
7.217182e-08 1.5479123e-07
7.293831e-08 1.5809664e-07
7.371294e-08 1.6147259e-07
7.449579e-08 1.6492061e-07
7.528697e-08 1.6844234e-07
7.608654e-08 1.7203919e-07
7.68946e-08 1.7571289e-07
7.771125e-08 1.7946505e-07
7.853657e-08 1.8329729e-07
7.937066e-08 1.8721143e-07
8.02136e-08 1.9120907e-07
8.10655e-08 1.9529211e-07
8.192644e-08 1.9946238e-07
8.279653e-08 2.0372164e-07
8.367585e-08 2.0807187e-07
8.456452e-08 2.1251503e-07
8.546262e-08 2.1705302e-07
8.637027e-08 2.2168797e-07
8.728755e-08 2.2642185e-07
8.821457e-08 2.3125679e-07
8.915144e-08 2.3619505e-07
9.009826e-08 2.4123872e-07
9.105513e-08 2.4639014e-07
9.202217e-08 2.5165148e-07
9.299948e-08 2.5702526e-07
9.398716e-08 2.6251371e-07
9.498534e-08 2.6811937e-07
9.599412e-08 2.7384469e-07
9.701361e-08 2.7969241e-07
9.804392e-08 2.8566498e-07
9.908518e-08 2.9176495e-07
1.001375e-07 2.9799541e-07
1.01201e-07 3.0435862e-07
1.022758e-07 3.1085798e-07
1.03362e-07 3.1749598e-07
1.044597e-07 3.2427577e-07
1.055691e-07 3.3120037e-07
1.066903e-07 3.3827293e-07
1.078234e-07 3.4549621e-07
1.089685e-07 3.5287389e-07
1.101258e-07 3.6040926e-07
1.112954e-07 3.6810547e-07
1.124774e-07 3.7596582e-07
1.136719e-07 3.8399426e-07
1.148792e-07 3.9219407e-07
1.160992e-07 4.0056896e-07
1.173322e-07 4.0912273e-07
1.185783e-07 4.178591e-07
1.198377e-07 4.2678186e-07
1.211104e-07 4.3589553e-07
1.223966e-07 4.4520365e-07
1.236965e-07 4.5471047e-07
1.250102e-07 4.6442044e-07
1.263379e-07 4.7433772e-07
1.276796e-07 4.8446659e-07
1.290356e-07 4.948119e-07
1.30406e-07 5.053782e-07
1.31791e-07 5.1617006e-07
1.331906e-07 5.2719229e-07
1.346052e-07 5.3845015e-07
1.360347e-07 5.4994805e-07
1.374795e-07 5.6169165e-07
1.389395e-07 5.7368616e-07
1.404151e-07 5.8593654e-07
1.419064e-07 5.9844873e-07
1.434135e-07 6.112282e-07
1.449366e-07 6.2428043e-07
1.464759e-07 6.3761139e-07
1.480315e-07 6.5122709e-07
1.496036e-07 6.6513324e-07
1.511925e-07 6.7933665e-07
1.527982e-07 6.9384331e-07
1.54421e-07 7.0865974e-07
1.56061e-07 7.2379248e-07
1.577184e-07 7.3924861e-07
1.593934e-07 7.5503457e-07
1.610862e-07 7.7115766e-07
1.62797e-07 7.8762499e-07
1.64526e-07 8.0444416e-07
1.662733e-07 8.216224e-07
1.680392e-07 8.3916727e-07
1.698238e-07 8.5708728e-07
1.716274e-07 8.7538971e-07
1.734501e-07 8.9408289e-07
1.752922e-07 9.131754e-07
1.771539e-07 9.3267531e-07
1.790353e-07 9.5259196e-07
1.809367e-07 9.7293373e-07
1.828584e-07 9.9371025e-07
1.848004e-07 1.0149301e-06
1.86763e-07 1.0366033e-06
1.887465e-07 1.0587388e-06
1.907511e-07 1.0813475e-06
1.927769e-07 1.104439e-06
1.948243e-07 1.1280235e-06
1.968934e-07 1.1521118e-06
1.989844e-07 1.1767142e-06
2.010977e-07 1.2018421e-06
2.032334e-07 1.2275067e-06
2.053918e-07 1.2537194e-06
2.075732e-07 1.2804917e-06
2.097777e-07 1.3078358e-06
2.120056e-07 1.3357637e-06
2.142572e-07 1.3642882e-06
2.165326e-07 1.3934216e-06
2.188323e-07 1.4231774e-06
2.211564e-07 1.4535684e-06
2.235051e-07 1.4846084e-06
2.258788e-07 1.5163115e-06
2.282777e-07 1.5486912e-06
2.307021e-07 1.5817626e-06
2.331523e-07 1.6155403e-06
2.356284e-07 1.6500391e-06
2.381309e-07 1.685275e-06
2.406599e-07 1.7212631e-06
2.432158e-07 1.7580195e-06
2.457988e-07 1.7955612e-06
2.484093e-07 1.8339044e-06
2.510475e-07 1.8730669e-06
2.537137e-07 1.9130652e-06
2.564082e-07 1.9539177e-06
2.591314e-07 1.9956428e-06
2.618834e-07 2.0382586e-06
2.646647e-07 2.0817851e-06
2.674756e-07 2.1262406e-06
2.703162e-07 2.1716455e-06
2.731871e-07 2.2180199e-06
2.760884e-07 2.2653852e-06
2.790206e-07 2.3137614e-06
2.819839e-07 2.3631709e-06
2.849786e-07 2.4136352e-06
2.880052e-07 2.465178e-06
2.910639e-07 2.5178208e-06
2.941551e-07 2.5715876e-06
2.972792e-07 2.6265036e-06
3.004364e-07 2.6825916e-06
3.036271e-07 2.7398772e-06
3.068517e-07 2.7983882e-06
3.101106e-07 2.8581445e-06
3.134041e-07 2.9191818e-06
3.167325e-07 2.9815174e-06
3.200963e-07 3.0451877e-06
3.234959e-07 3.110218e-06
3.269315e-07 3.1766368e-06
3.304036e-07 3.2444718e-06
3.339126e-07 3.3137571e-06
3.374589e-07 3.3845203e-06
3.410428e-07 3.4567983e-06
3.446648e-07 3.5306169e-06
3.483253e-07 3.6060128e-06
3.520246e-07 3.6830201e-06
3.557632e-07 3.761669e-06
3.595416e-07 3.8419991e-06
3.6336e-07 3.9240444e-06
3.67219e-07 4.0078413e-06
3.71119e-07 4.0934295e-06
3.750604e-07 4.1808457e-06
3.790437e-07 4.2701272e-06
3.830693e-07 4.361316e-06
3.871376e-07 4.454452e-06
3.912491e-07 4.5495769e-06
3.954043e-07 4.6467337e-06
3.996037e-07 4.7459653e-06
4.038476e-07 4.8473133e-06
4.081366e-07 4.9508289e-06
4.124711e-07 5.0565535e-06
4.168517e-07 5.1645354e-06
4.212788e-07 5.2748258e-06
4.25753e-07 5.3874701e-06
4.302746e-07 5.5025222e-06
4.348443e-07 5.6200277e-06
4.394625e-07 5.7400456e-06
4.441297e-07 5.8626242e-06
4.488465e-07 5.9878225e-06
4.536134e-07 6.1156917e-06
4.584309e-07 6.2462935e-06
4.632996e-07 6.3796869e-06
4.6822e-07 6.5159272e-06
4.731927e-07 6.6550757e-06
4.782182e-07 6.7971956e-06
4.83297e-07 6.9423515e-06
4.884298e-07 7.0906077e-06
4.936171e-07 7.2420331e-06
4.988595e-07 7.3966887e-06
5.041575e-07 7.554646e-06
5.095118e-07 7.7159795e-06
5.14923e-07 7.8807575e-06
5.203917e-07 8.0490521e-06
5.259184e-07 8.2209459e-06
5.315039e-07 8.3965071e-06
5.371486e-07 8.5758204e-06
5.428533e-07 8.7589595e-06
5.486186e-07 8.9460122e-06
5.544451e-07 9.1370569e-06
5.603335e-07 9.3321867e-06
5.662845e-07 9.5314778e-06
5.722986e-07 9.7350291e-06
5.783766e-07 9.9429291e-06
5.845192e-07 1.0155264e-05
5.907269e-07 1.0372135e-05
5.970007e-07 1.059364e-05
6.03341e-07 1.0819875e-05
6.097487e-07 1.1050939e-05
6.162244e-07 1.128694e-05
6.22769e-07 1.1527981e-05
6.29383e-07 1.1774169e-05
6.360672e-07 1.2025618e-05
6.428225e-07 1.2282435e-05
6.496495e-07 1.2544736e-05
6.56549e-07 1.2812638e-05
6.635218e-07 1.3086263e-05
6.705686e-07 1.336573e-05
6.776903e-07 1.3651168e-05
6.848876e-07 1.3942699e-05
6.921613e-07 1.4240459e-05
6.995123e-07 1.454458e-05
7.069414e-07 1.4855191e-05
7.144493e-07 1.5172439e-05
7.22037e-07 1.5496464e-05
7.297053e-07 1.5827404e-05
7.37455e-07 1.6165414e-05
7.45287e-07 1.6510646e-05
7.532022e-07 1.6863246e-05
7.612015e-07 1.722338e-05
7.692857e-07 1.7591202e-05
7.774558e-07 1.7966885e-05
7.857127e-07 1.8350586e-05
7.940572e-07 1.8742488e-05
8.024904e-07 1.9142757e-05
8.110131e-07 1.955157e-05
8.196263e-07 1.9969119e-05
8.28331e-07 2.0395584e-05
8.371282e-07 2.0831159e-05
8.460188e-07 2.1276037e-05
8.550038e-07 2.1730413e-05
8.640842e-07 2.2194496e-05
8.732611e-07 2.2668491e-05
8.825354e-07 2.3152606e-05
8.919082e-07 2.3647064e-05
9.013806e-07 2.4152077e-05
9.109536e-07 2.4667879e-05
9.206282e-07 2.5194697e-05
9.304056e-07 2.5732773e-05
9.402868e-07 2.6282332e-05
9.50273e-07 2.6843617e-05
9.603652e-07 2.7416911e-05
9.705646e-07 2.8002442e-05
9.808724e-07 2.8600492e-05
9.912896e-07 2.9211288e-05
1.001817e-06 2.9835141e-05
1.012457e-06 3.0472331e-05
1.02321e-06 3.1123116e-05
1.034077e-06 3.1787808e-05
1.045059e-06 3.2466679e-05
1.056158e-06 3.3160076e-05
1.067374e-06 3.3868259e-05
1.07871e-06 3.4591568e-05
1.090167e-06 3.5330316e-05
1.101745e-06 3.608488e-05
1.113445e-06 3.6855538e-05
1.125271e-06 3.7642646e-05
1.137221e-06 3.844659e-05
1.149299e-06 3.9267665e-05
1.161505e-06 4.0106312e-05
1.173841e-06 4.096286e-05
1.186307e-06 4.1837692e-05
1.198906e-06 4.2731226e-05
1.211639e-06 4.3643852e-05
1.224507e-06 4.4575934e-05
1.237512e-06 4.5527953e-05
1.250654e-06 4.6500299e-05
1.263937e-06 4.749339e-05
1.27736e-06 4.8507707e-05
1.290926e-06 4.9543696e-05
1.304636e-06 5.0601783e-05
1.318492e-06 5.1682508e-05
1.332495e-06 5.2786275e-05
1.346646e-06 5.3913658e-05
1.360948e-06 5.506509e-05
1.375402e-06 5.6241118e-05
1.390009e-06 5.744228e-05
1.404772e-06 5.8669079e-05
1.419691e-06 5.9922069e-05
1.434768e-06 6.1201849e-05
1.450006e-06 6.2508969e-05
1.465406e-06 6.3843971e-05
1.480969e-06 6.5207483e-05
1.496697e-06 6.6600158e-05
1.512593e-06 6.8022537e-05
1.528657e-06 6.9475313e-05
1.544892e-06 7.0959106e-05
1.561299e-06 7.2474616e-05
1.577881e-06 7.4022478e-05
1.594638e-06 7.5603404e-05
1.611574e-06 7.721806e-05
1.628689e-06 7.8867248e-05
1.645986e-06 8.0551619e-05
1.663467e-06 8.2271997e-05
1.681134e-06 8.4029114e-05
1.698988e-06 8.5823747e-05
1.717032e-06 8.7656709e-05
1.735268e-06 8.9528819e-05
1.753697e-06 9.144089e-05
1.772322e-06 9.339386e-05
1.791144e-06 9.5388484e-05
1.810167e-06 9.7425728e-05
1.829391e-06 9.9506479e-05
1.84882e-06 0.00010163165
1.868455e-06 0.00010380225
1.888299e-06 0.00010601916
1.908353e-06 0.00010828344
1.928621e-06 0.00011059608
1.949103e-06 0.00011295812
1.969803e-06 0.00011537059
1.990723e-06 0.00011783456
2.011865e-06 0.00012035117
2.033232e-06 0.00012292156
2.054826e-06 0.0001255468
2.076649e-06 0.00012822815
2.098703e-06 0.00013096672
2.120992e-06 0.00013376379
2.143518e-06 0.00013662061
2.166283e-06 0.00013953841
2.18929e-06 0.00014251855
2.212541e-06 0.00014556231
2.236039e-06 0.00014867106
2.259786e-06 0.00015184625
2.283786e-06 0.00015508919
2.30804e-06 0.00015840145
2.332553e-06 0.00016178435
2.357325e-06 0.00016523956
2.382361e-06 0.00016876857
2.407662e-06 0.00017237289
2.433232e-06 0.00017605421
2.459074e-06 0.00017981417
2.48519e-06 0.00018365435
2.511584e-06 0.00018757659
2.538258e-06 0.00019158254
2.565215e-06 0.00019567408
2.592458e-06 0.00019985298
2.619991e-06 0.00020412108
2.647816e-06 0.00020848034
2.675937e-06 0.00021293273
2.704357e-06 0.00021748011
2.733078e-06 0.00022212465
2.762104e-06 0.00022686831
2.791438e-06 0.00023171329
2.821084e-06 0.00023666171
2.851045e-06 0.00024171577
2.881324e-06 0.00024687775
2.911925e-06 0.00025215
2.942851e-06 0.00025753476
2.974105e-06 0.00026303451
3.005691e-06 0.00026865165
3.037612e-06 0.00027438893
3.069873e-06 0.00028024837
3.102476e-06 0.00028623318
3.135425e-06 0.00029234549
3.168724e-06 0.00029858837
3.202377e-06 0.00030496465
3.236388e-06 0.00031147705
3.270759e-06 0.00031812848
3.305496e-06 0.00032492165
3.340601e-06 0.00033186004
3.37608e-06 0.00033894668
3.411935e-06 0.00034618435
3.448171e-06 0.00035357671
3.484792e-06 0.00036112688
3.521801e-06 0.0003688381
3.559204e-06 0.00037671393
3.597004e-06 0.00038475765
3.635205e-06 0.00039297352
3.673812e-06 0.00040136434
3.71283e-06 0.00040993442
3.752261e-06 0.0004186875
3.792111e-06 0.00042762709
3.832385e-06 0.00043675782
3.873086e-06 0.00044608308
3.91422e-06 0.00045560769
3.95579e-06 0.00046533539
3.997802e-06 0.00047527047
4.04026e-06 0.0004854179
4.083169e-06 0.00049578179
4.126534e-06 0.00050636672
4.170359e-06 0.0005171775
4.214649e-06 0.00052821894
4.25941e-06 0.00053949601
4.304647e-06 0.00055101351
4.350364e-06 0.00056277707
4.396566e-06 0.00057479152
4.443259e-06 0.00058706216
4.490448e-06 0.00059959438
4.538138e-06 0.00061239404
4.586335e-06 0.00062546695
4.635043e-06 0.00063881851
4.684269e-06 0.00065245476
4.734017e-06 0.00066638228
4.784294e-06 0.0006806065
4.835105e-06 0.00069513387
4.886456e-06 0.00070997149
4.938351e-06 0.00072512512
4.990798e-06 0.00074060212
5.043802e-06 0.00075640921
5.097369e-06 0.00077255326
5.151505e-06 0.00078904157
5.206216e-06 0.0008058811
5.261508e-06 0.00082307999
5.317387e-06 0.0008406453
5.373859e-06 0.00085858497
5.430931e-06 0.00087690727
5.48861e-06 0.00089561997
5.546901e-06 0.00091473129
5.605811e-06 0.00093425001
5.665346e-06 0.00095418499
5.725514e-06 0.00097454441
5.786321e-06 0.00099533763
5.847774e-06 0.0010165743
5.909879e-06 0.001038263
5.972644e-06 0.0010604135
6.036076e-06 0.0010830364
6.100181e-06 0.001106141
6.164967e-06 0.0011297373
6.230441e-06 0.0011538366
6.29661e-06 0.001178449
6.363482e-06 0.0012035856
6.431065e-06 0.0012292573
6.499365e-06 0.0012554755
6.56839e-06 0.0012822519
6.638149e-06 0.0013095981
6.708648e-06 0.0013375264
6.779896e-06 0.0013660492
6.851901e-06 0.0013951791
6.924671e-06 0.0014249284
6.998213e-06 0.0014553108
7.072537e-06 0.00148634
7.147649e-06 0.0015180288
7.22356e-06 0.0015503918
7.300277e-06 0.001583443
7.377808e-06 0.001617197
7.456163e-06 0.0016516692
7.53535e-06 0.0016868737
7.615378e-06 0.0017228266
7.696256e-06 0.0017595442
7.777993e-06 0.0017970415
7.860598e-06 0.0018353359
7.94408e-06 0.0018744444
8.028449e-06 0.0019143831
8.113714e-06 0.0019551703
8.199884e-06 0.0019968241
8.28697e-06 0.0020393621
8.37498e-06 0.0020828031
8.463925e-06 0.0021271666
8.553815e-06 0.0021724715
8.644659e-06 0.0022187384
8.736469e-06 0.0022659866
8.829253e-06 0.0023142377
8.923023e-06 0.0023635119
9.017788e-06 0.0024138311
9.11356e-06 0.0024652176
9.210349e-06 0.0025176932
9.308166e-06 0.0025712814
9.407022e-06 0.0026260052
9.506928e-06 0.0026818883
9.607895e-06 0.0027389561
9.709934e-06 0.0027972312
9.813057e-06 0.0028567404
9.917275e-06 0.0029175122
1.00226e-05 0.0029795694
1.012904e-05 0.0030429377
1.023662e-05 0.0031076491
1.034533e-05 0.0031737268
1.04552e-05 0.0032412039
1.056624e-05 0.0033101059
1.067846e-05 0.0033804675
1.079187e-05 0.0034523143
1.090648e-05 0.003525679
1.102231e-05 0.0036005934
1.113937e-05 0.0036770873
1.125768e-05 0.0037551995
1.137724e-05 0.0038349574
1.149807e-05 0.003916399
1.162018e-05 0.0039995609
1.174359e-05 0.0040844739
1.186831e-05 0.004171174
1.199436e-05 0.0042597056
1.212174e-05 0.0043500991
1.225048e-05 0.0044423969
1.238058e-05 0.0045366383
1.251207e-05 0.0046328624
1.264495e-05 0.0047311112
1.277925e-05 0.0048314277
1.291497e-05 0.004933851
1.305213e-05 0.0050384251
1.319074e-05 0.0051451982
1.333084e-05 0.0052542116
1.347241e-05 0.0053655145
1.361549e-05 0.0054791503
1.37601e-05 0.0055951723
1.390623e-05 0.0057136233
1.405392e-05 0.0058345553
1.420318e-05 0.0059580226
1.435402e-05 0.0060840739
1.450647e-05 0.0062127612
1.466053e-05 0.00634414
1.481623e-05 0.0064782664
1.497358e-05 0.0066151945
1.513261e-05 0.0067549817
1.529332e-05 0.0068976836
1.545574e-05 0.0070433642
1.561989e-05 0.007192082
1.578578e-05 0.007343899
1.595343e-05 0.0074988749
1.612286e-05 0.0076570783
1.629409e-05 0.0078185717
1.646714e-05 0.0079834233
1.664202e-05 0.0081516956
1.681877e-05 0.0083234634
1.699739e-05 0.0084987934
1.717791e-05 0.0086777602
1.736034e-05 0.0088604352
1.754471e-05 0.0090468872
1.773104e-05 0.0092372019
1.791935e-05 0.009431448
1.810966e-05 0.0096297049
1.8302e-05 0.0098320587
1.849637e-05 0.010038583
1.869281e-05 0.010249362
1.889133e-05 0.010464483
1.909196e-05 0.010684029
1.929473e-05 0.010908087
1.949964e-05 0.011136751
1.970674e-05 0.011370101
1.991603e-05 0.011608241
2.012754e-05 0.011851255
2.03413e-05 0.012099239
2.055734e-05 0.012352298
2.077566e-05 0.012610521
2.099631e-05 0.012874012
2.121929e-05 0.013142874
2.144465e-05 0.013417207
2.16724e-05 0.013697121
2.190257e-05 0.013982719
2.213518e-05 0.014274111
2.237026e-05 0.014571407
2.260784e-05 0.014874723
2.284795e-05 0.01518417
2.30906e-05 0.015499865
2.333583e-05 0.015821924
2.358366e-05 0.016150471
2.383413e-05 0.016485625
2.408726e-05 0.016827512
2.434307e-05 0.01717625
2.46016e-05 0.017531979
2.486288e-05 0.01789482
2.512693e-05 0.018264904
2.539379e-05 0.018642373
2.566348e-05 0.019027353
2.593604e-05 0.019419984
2.621149e-05 0.019820408
2.648986e-05 0.020228761
2.677119e-05 0.020645193
2.705551e-05 0.021069846
2.734285e-05 0.021502871
2.763324e-05 0.021944407
2.792672e-05 0.022394618
2.822331e-05 0.022853655
2.852305e-05 0.02332167
2.882597e-05 0.023798817
2.913211e-05 0.02428526
2.944151e-05 0.024781164
2.975419e-05 0.025286692
3.007019e-05 0.025801996
3.038954e-05 0.02632728
3.071229e-05 0.02686265
3.103846e-05 0.027408353
3.13681e-05 0.027964495
3.170124e-05 0.028531289
3.203792e-05 0.029108911
3.237818e-05 0.029697524
3.272204e-05 0.030297328
3.306956e-05 0.030908482
3.342077e-05 0.031531193
3.377571e-05 0.032165633
3.413442e-05 0.032811997
3.449694e-05 0.033470461
3.486331e-05 0.034141221
3.523357e-05 0.034824467
3.560776e-05 0.035520433
3.598593e-05 0.036229261
3.636811e-05 0.036951163
3.675435e-05 0.037686343
3.71447e-05 0.038434995
3.753919e-05 0.039197343
3.793787e-05 0.039973551
3.834078e-05 0.040763815
3.874797e-05 0.0415684
3.915949e-05 0.04238743
3.957538e-05 0.043221182
3.999568e-05 0.044069834
4.042045e-05 0.044933567
4.084973e-05 0.045812612
4.128357e-05 0.046707183
4.172201e-05 0.047617447
4.216511e-05 0.04854367
4.261292e-05 0.049486004
4.306548e-05 0.050444681
4.352285e-05 0.051419917
4.398508e-05 0.052411905
4.445222e-05 0.053420846
4.492432e-05 0.054446951
4.540143e-05 0.055490421
4.588361e-05 0.056551456
4.637091e-05 0.057630259
4.686338e-05 0.058727036
4.736109e-05 0.059841982
4.786408e-05 0.060975288
4.837241e-05 0.062127166
4.888614e-05 0.063297771
4.940533e-05 0.064487317
4.993003e-05 0.065696006
5.046031e-05 0.066924007
5.099621e-05 0.068171475
5.153781e-05 0.069438628
5.208516e-05 0.070725648
5.263832e-05 0.072032652
5.319736e-05 0.07335985
5.376233e-05 0.074707402
5.433331e-05 0.076075463
5.491034e-05 0.077464161
5.549351e-05 0.078873697
5.608287e-05 0.080304164
5.667849e-05 0.081755744
5.728043e-05 0.083228528
5.788877e-05 0.084722662
5.850357e-05 0.086238299
5.91249e-05 0.087775479
5.975283e-05 0.089334386
6.038742e-05 0.090915067
6.102876e-05 0.092517637
6.16769e-05 0.094142187
6.233193e-05 0.095788779
6.299392e-05 0.09745751
6.366294e-05 0.099148401
6.433906e-05 0.10086155
6.502236e-05 0.10259694
6.571292e-05 0.10435468
6.641081e-05 0.10613474
6.711612e-05 0.10793717
6.782892e-05 0.10976194
6.854928e-05 0.11160907
6.92773e-05 0.11347852
7.001305e-05 0.11537031
7.075661e-05 0.11728434
7.150807e-05 0.11922063
7.226751e-05 0.12117907
7.303502e-05 0.12315961
7.381067e-05 0.12516213
7.459457e-05 0.12718658
7.538679e-05 0.12923285
7.618742e-05 0.13130077
7.699656e-05 0.13339027
7.781429e-05 0.13550117
7.86407e-05 0.13763328
7.947589e-05 0.13978652
8.031995e-05 0.14196061
8.117298e-05 0.14415538
8.203506e-05 0.14637063
8.290631e-05 0.14860615
8.37868e-05 0.15086166
8.467664e-05 0.15313688
8.557594e-05 0.15543163
8.648478e-05 0.15774561
8.740328e-05 0.16007844
8.833153e-05 0.16242989
8.926965e-05 0.16479963
9.021772e-05 0.16718729
9.117586e-05 0.16959258
9.214418e-05 0.17201507
9.312278e-05 0.17445442
9.411178e-05 0.17691022
9.511128e-05 0.17938212
9.612139e-05 0.18186954
9.714224e-05 0.18437236
9.817392e-05 0.18688985
9.921656e-05 0.18942159
0.0001002703 0.19196735
0.0001013352 0.19452637
0.0001024114 0.19709829
0.000103499 0.1996827
0.0001045982 0.20227888
0.0001057091 0.20488646
0.0001068318 0.20750489
0.0001079664 0.21013361
0.000109113 0.21277199
0.0001102718 0.21541966
0.0001114429 0.21807586
0.0001126265 0.22074013
0.0001138226 0.22341182
0.0001150315 0.22609043
0.0001162531 0.22877532
0.0001174878 0.23146581
0.0001187356 0.23416148
0.0001199966 0.23686157
0.000121271 0.23956541
0.0001225589 0.24227253
0.0001238605 0.24498232
0.000125176 0.24769399
0.0001265054 0.25040697
0.0001278489 0.25312074
0.0001292067 0.25583452
0.0001305789 0.25854786
0.0001319657 0.2612599
0.0001333672 0.26397017
0.0001347836 0.266678
0.0001362151 0.26938276
0.0001376617 0.27208394
0.0001391238 0.27478071
0.0001406013 0.2774726
0.0001420945 0.28015889
0.0001436036 0.28283907
0.0001451288 0.28551254
0.0001466701 0.28817864
0.0001482278 0.29083676
0.000149802 0.29348639
0.0001513929 0.29612699
0.0001530008 0.29875784
0.0001546257 0.30137855
0.0001562679 0.3039884
0.0001579275 0.30658704
0.0001596047 0.30917375
0.0001612998 0.31174813
0.0001630129 0.31430964
0.0001647441 0.31685777
0.0001664937 0.31939202
0.000168262 0.32191189
0.000170049 0.32441702
0.0001718549 0.32690682
0.0001736801 0.32938088
0.0001755246 0.33183887
0.0001773888 0.33428028
0.0001792727 0.33670476
0.0001811766 0.33911183
0.0001831008 0.34150127
0.0001850454 0.34387252
0.0001870106 0.34622536
0.0001889968 0.34855948
0.000191004 0.35087443
0.0001930325 0.35317001
0.0001950826 0.35544582
0.0001971544 0.3577017
0.0001992483 0.35993733
0.0002013643 0.36215252
0.0002035029 0.36434687
0.0002056642 0.36652029
0.0002078484 0.36867252
0.0002100558 0.37080339
0.0002122867 0.3729127
0.0002145412 0.37500024
0.0002168197 0.37706596
0.0002191224 0.37910963
0.0002214496 0.38113113
0.0002238015 0.38313037
0.0002261783 0.38510717
0.0002285804 0.38706156
0.000231008 0.38899333
0.0002334614 0.39090254
0.0002359408 0.39278904
0.0002384466 0.39465285
0.000240979 0.39649389
0.0002435383 0.39831215
0.0002461247 0.40010758
0.0002487387 0.4018803
0.0002513803 0.40363018
0.0002540501 0.40535736
0.0002567482 0.40706178
0.0002594749 0.40874353
0.0002622307 0.41040267
0.0002650156 0.41203919
0.0002678302 0.4136532
0.0002706746 0.41524484
0.0002735493 0.4168141
0.0002764545 0.41836113
0.0002793905 0.419886
0.0002823578 0.42138882
0.0002853565 0.42286968
0.0002883871 0.4243288
0.0002914498 0.4257662
0.0002945451 0.42718208
0.0002976733 0.42857657
0.0003008347 0.42994972
0.0003040297 0.43130183
0.0003072586 0.43263322
0.0003105218 0.43394342
0.0003138196 0.4352333
0.0003171525 0.43650274
0.0003205207 0.43775166
0.0003239248 0.4389807
0.000327365 0.44018989
0.0003308417 0.44137918
0.0003343554 0.44254913
0.0003379063 0.44369959
0.000341495 0.44483101
0.0003451218 0.44594338
0.0003487871 0.4470372
0.0003524914 0.44811225
0.0003562349 0.44916925
0.0003600183 0.45020789
0.0003638418 0.45122865
0.0003677059 0.45223177
0.0003716111 0.4532175
0.0003755577 0.4541858
0.0003795463 0.45513699
0.0003835772 0.45607145
0.0003876509 0.4569892
0.0003917679 0.45789051
0.0003959286 0.45877564
0.0004001335 0.45964479
0.000404383 0.46049818
0.0004086777 0.46133596
0.000413018 0.4621584
0.0004174044 0.46296569
0.0004218374 0.46375808
0.0004263175 0.46453568
0.0004308451 0.4652988
0.0004354208 0.46604767
0.0004400451 0.46678244
0.0004447186 0.46750339
0.0004494416 0.46821052
0.0004542149 0.46890427
0.0004590388 0.46958489
0.0004639139 0.47025239
0.0004688408 0.47090695
0.0004738201 0.47154898
0.0004788522 0.47217856
0.0004839378 0.47279597
0.0004890774 0.47340115
0.0004942716 0.47399463
0.0004995209 0.47457634
0.000504826 0.47514672
0.0005101874 0.4757057
0.0005156058 0.47625364
0.0005210817 0.47679062
0.0005266157 0.47731691
0.0005322086 0.47783269
0.0005378608 0.47833812
0.0005435731 0.47883338
0.000549346 0.47931857
0.0005551803 0.47979392
0.0005610765 0.48025962
0.0005670353 0.48071594
0.0005730574 0.48116286
0.0005791435 0.4816006
0.0005852942 0.48202945
0.0005915102 0.48244932
0.0005977922 0.48286065
0.000604141 0.48326344
0.0006105572 0.48365781
0.0006170415 0.48404405
0.0006235947 0.48442218
0.0006302175 0.4847924
0.0006369106 0.4851549
0.0006436748 0.48550978
0.0006505109 0.48585711
0.0006574195 0.48619719
0.0006644015 0.48653
0.0006714577 0.48685581
0.0006785888 0.48717467
0.0006857957 0.48748674
0.000693079 0.48779215
0.0007004398 0.48809103
0.0007078787 0.48838344
0.0007153966 0.4886696
0.0007229944 0.48894962
0.0007306728 0.48922354
0.0007384328 0.48949159
0.0007462752 0.48975377
0.0007542009 0.49001025
0.0007622108 0.49026119
0.0007703057 0.49050666
0.0007784866 0.49074668
0.0007867544 0.49098147
0.00079511 0.49121112
0.0008035544 0.49143574
0.0008120884 0.49165539
0.0008207131 0.49187016
0.0008294293 0.49208015
0.0008382381 0.49228552
0.0008471405 0.49248631
0.0008561374 0.49268262
0.0008652299 0.49287455
0.0008744189 0.49306217
0.0008837056 0.49324559
0.0008930908 0.49342487
0.0009025758 0.49360015
0.0009121614 0.49377148
0.0009218489 0.49393888
0.0009316392 0.49410253
0.0009415336 0.49426246
0.000951533 0.49441869
0.0009616386 0.49457154
0.0009718515 0.49472059
0.0009821729 0.49486647
0.0009926039 0.495009
0.001003146 0.49514822
0.001013799 0.49528412
0.001024566 0.49541709
0.001035448 0.49554676
0.001046444 0.49567359
0.001057558 0.49579741
0.00106879 0.49591833
0.001080141 0.4960363
0.001091612 0.49615172
0.001103205 0.49626442
0.001114922 0.49637432
0.001126763 0.49648173
0.001138729 0.49658663
0.001150823 0.49668904
0.001163045 0.49678909
0.001175397 0.49688658
0.00118788 0.49698193
0.001200496 0.4970749
0.001213245 0.49716573
0.001226131 0.49725423
0.001239152 0.49734072
0.001252313 0.49742512
0.001265613 0.49750741
0.001279054 0.49758787
0.001292638 0.49766624
0.001306366 0.49774269
0.00132024 0.49781737
0.001334262 0.49789013
0.001348432 0.4979611
0.001362753 0.49803047
0.001377226 0.49809814
0.001391852 0.49816404
0.001406634 0.49822823
0.001421573 0.49829083
0.001436671 0.49835199
0.001451929 0.49841151
0.001467349 0.49846965
0.001482932 0.49852633
0.001498682 0.49858157
0.001514598 0.49863531
0.001530684 0.49868778
0.00154694 0.49873881
0.001563369 0.49878861
0.001579973 0.49883722
0.001596752 0.49888448
0.001613711 0.49893067
0.001630849 0.49897547
0.001648169 0.49901918
0.001665673 0.49906181
0.001683363 0.49910313
0.001701241 0.49914359
0.001719309 0.49918287
0.001737568 0.49922117
0.001756022 0.49925849
0.001774671 0.49929485
0.001793519 0.49933007
0.001812567 0.49936452
0.001831817 0.49939787
0.001851271 0.49943047
0.001870933 0.49946216
0.001890803 0.49949287
0.001910883 0.49952283
0.001931178 0.49955205
0.001951687 0.49958036
0.001972415 0.49960795
0.001993363 0.49963473
0.002014533 0.49966077
0.002035928 0.49968608
0.00205755 0.49971069
0.002079402 0.49973454
0.002101486 0.49975782
0.002123805 0.49978033
0.00214636 0.49980224
0.002169155 0.49982351
0.002192192 0.49984421
0.002215474 0.49986424
0.002239003 0.49988372
0.002262782 0.49990261
0.002286814 0.49992092
0.002311101 0.49993871
0.002335645 0.49995592
0.002360451 0.4999727
0.002385519 0.49998891
0.002410854 0.50000461
0.002436459 0.50001987
0.002462335 0.50003456
0.002488485 0.50004888
0.002514914 0.50006276
0.002541623 0.50007616
0.002568616 0.50008915
0.002595896 0.50010169
0.002623465 0.50011385
0.002651327 0.50012559
0.002679485 0.50013694
0.002707942 0.50014797
0.002736701 0.50015856
0.002765766 0.50016882
0.00279514 0.50017873
0.002824825 0.50018828
0.002854826 0.50019752
0.002885145 0.50020639
0.002915786 0.50021501
0.002946753 0.50022329
0.002978048 0.50023125
0.003009676 0.50023892
0.00304164 0.50024632
0.003073943 0.50025359
0.003106589 0.50026028
0.003139582 0.50026692
0.003172926 0.50027321
0.003206623 0.50027931
0.003240679 0.50028508
0.003275096 0.50029079
0.003309879 0.50029598
0.003345031 0.50030121
0.003380556 0.50030621
0.003416459 0.50031074
0.003452743 0.5003153
0.003489412 0.50031955
0.003526471 0.50032358
0.003563923 0.50032765
0.003601773 0.50033135
0.003640025 0.5003348
0.003678684 0.50033823
0.003717752 0.50034131
0.003757236 0.50034432
0.003797139 0.50034718
0.003837466 0.5003499
0.003878222 0.50035245
0.00391941 0.50035476
0.003961035 0.50035699
0.004003103 0.50035911
0.004045617 0.50036107
0.004088583 0.50036287
0.004132005 0.50036459
0.004175888 0.50036623
0.004220238 0.50036758
0.004265058 0.50036905
0.004310354 0.50037028
0.004356132 0.50037134
0.004402395 0.50037228
0.00444915 0.5003732
0.004496402 0.50037404
0.004544155 0.50037458
0.004592416 0.50037527
0.004641189 0.50037578
0.00469048 0.50037621
0.004740294 0.50037657
0.004790638 0.50037666
0.004841516 0.50037697
0.004892934 0.50037692
0.004944899 0.500377
0.004997416 0.50037692
0.00505049 0.50037677
0.005104128 0.50037655
0.005158335 0.50037628
0.005213119 0.50037585
0.005268484 0.50037545
0.005324437 0.50037498
0.005380984 0.50037454
0.005438132 0.50037387
0.005495887 0.5003733
0.005554255 0.5003726
0.005613243 0.50037184
0.005672858 0.50037102
0.005733106 0.50037015
0.005793993 0.50036929
0.005855527 0.50036838
0.005917715 0.50036741
0.005980563 0.50036645
0.006044079 0.50036531
0.006108269 0.50036418
0.006173141 0.50036312
0.006238702 0.50036201
0.006304959 0.50036079
0.00637192 0.50035958
0.006439592 0.50035826
0.006507982 0.500357
0.006577099 0.50035569
0.00664695 0.50035438
0.006717543 0.50035298
0.006788886 0.50035163
0.006860986 0.50035023
0.006933852 0.50034883
0.007007492 0.50034733
0.007081914 0.50034589
0.007157126 0.50034444
0.007233138 0.50034294
0.007309956 0.5003414
0.00738759 0.50033986
0.007466049 0.50033835
0.007545341 0.5003368
0.007625475 0.50033524
0.00770646 0.50033364
0.007788305 0.50033206
0.00787102 0.50033049
0.007954613 0.50032883
0.008039094 0.50032723
0.008124472 0.50032563
0.008210756 0.50032405
0.008297957 0.50032239
0.008386084 0.50032076
0.008475147 0.50031914
0.008565156 0.50031748
0.008656121 0.50031584
0.008748052 0.50031419
0.00884096 0.50031255
0.008934854 0.50031093
0.009029745 0.50030926
0.009125644 0.50030764
0.009222561 0.50030599
0.009320508 0.50030439
0.009419495 0.50030273
0.009519533 0.50030106
0.009620634 0.50029955
0.009722808 0.50029792
0.009826068 0.50029617
0.009930424 0.50029459
0.01003589 0.50029313
0.01014247 0.50029144
0.01025019 0.50028986
0.01035905 0.50028817
0.01046907 0.50028659
0.01058025 0.50028504
0.01069262 0.50028361
0.01080618 0.50028196
0.01092094 0.50028041
0.01103693 0.50027895
0.01115414 0.50027745
0.0112726 0.50027595
0.01139232 0.50027438
0.01151331 0.50027291
0.01163559 0.50027155
0.01175916 0.50026997
0.01188405 0.50026863
0.01201026 0.50026725
0.01213781 0.5002657
0.01226672 0.50026442
0.012397 0.50026299
0.01252866 0.5002616
0.01266172 0.50026024
0.01279619 0.50025892
0.01293209 0.50025755
0.01306943 0.50025636
0.01320823 0.50025497
0.01334851 0.50025379
0.01349028 0.50025255
0.01363355 0.50025126
0.01377834 0.50025001
0.01392467 0.50024886
0.01407256 0.50024758
0.01422201 0.50024647
0.01437305 0.50024539
0.0145257 0.50024425
0.01467997 0.50024315
0.01483587 0.50024198
0.01499344 0.50024104
0.01515267 0.50023993
0.0153136 0.50023886
0.01547623 0.500238
0.0156406 0.50023697
0.01580671 0.50023605
0.01597458 0.50023515
0.01614423 0.50023417
0.01631569 0.50023339
0.01648897 0.50023252
0.01666409 0.50023166
0.01684107 0.50023089
0.01701992 0.50023012
0.01720068 0.50022942
0.01738336 0.50022857
0.01756798 0.50022794
0.01775455 0.50022723
0.01794311 0.50022658
0.01813368 0.50022599
0.01832626 0.50022538
0.01852089 0.50022489
0.01871759 0.50022431
0.01891638 0.50022378
0.01911728 0.50022335
0.01932031 0.50022295
0.0195255 0.50022251
0.01973286 0.50022211
0.01994243 0.50022179
0.02015423 0.50022149
0.02036827 0.5002212
0.02058459 0.50022098
0.02080321 0.50022071
0.02102415 0.50022056
0.02124743 0.5002204
0.02147308 0.5002203
0.02170114 0.50022018
0.02193161 0.50022016
0.02216453 0.50022017
0.02239992 0.50022021
0.02263782 0.50022027
0.02287824 0.50022035
0.02312122 0.5002205
0.02336677 0.50022073
0.02361493 0.50022094
0.02386573 0.50022119
0.0241192 0.50022147
0.02437535 0.50022183
0.02463422 0.50022222
0.02489585 0.50022266
0.02516025 0.50022316
0.02542746 0.50022363
0.02569751 0.50022422
0.02597043 0.50022484
0.02624624 0.50022549
0.02652498 0.5002262
0.02680669 0.50022693
0.02709138 0.50022773
0.0273791 0.50022863
0.02766988 0.5002295
0.02796374 0.50023046
0.02826073 0.50023146
0.02856087 0.50023254
0.02886419 0.50023364
0.02917074 0.5002348
0.02948054 0.50023603
0.02979364 0.50023731
0.03011006 0.50023873
0.03042984 0.50024016
0.03075301 0.50024143
0.03107962 0.5002431
0.03140969 0.5002447
0.03174328 0.50024618
0.0320804 0.50024791
0.03242111 0.50024974
0.03276543 0.50025148
0.03311341 0.50025354
0.03346508 0.50025545
0.0338205 0.50025748
0.03417968 0.50025968
0.03454268 0.50026183
0.03490954 0.50026407
0.03528029 0.50026646
0.03565498 0.50026887
0.03603364 0.50027124
0.03641633 0.50027391
0.03680309 0.50027651
0.03719395 0.50027926
0.03758896 0.5002821
0.03798817 0.50028494
0.03839162 0.50028794
0.03879935 0.50029107
0.03921141 0.50029425
0.03962785 0.50029748
0.04004871 0.5003009
0.04047404 0.50030428
0.04090389 0.5003079
0.0413383 0.50031146
0.04177733 0.50031521
0.04222102 0.5003191
0.04266942 0.50032299
0.04312258 0.50032712
0.04358056 0.50033135
0.0440434 0.50033565
0.04451116 0.50034005
0.04498388 0.50034455
0.04546163 0.50034914
0.04594444 0.50035392
0.04643239 0.50035885
0.04692552 0.50036372
0.04742388 0.50036892
0.04792754 0.50037413
0.04843655 0.50037962
0.04895096 0.50038508
0.04947084 0.50039078
0.04999623 0.50039652
0.05052721 0.50040245
0.05106383 0.50040856
0.05160614 0.50041491
0.05215422 0.50042121
0.05270811 0.50042779
0.05326789 0.50043454
0.05383361 0.5004415
0.05440535 0.50044844
0.05498315 0.5004557
0.05556709 0.50046311
0.05615723 0.50047064
0.05675364 0.50047835
0.05735638 0.50048634
0.05796553 0.50049438
0.05858114 0.50050272
0.05920329 0.50051125
0.05983205 0.5005199
0.06046749 0.50052875
0.06110967 0.50053789
0.06175868 0.50054719
0.06241458 0.50055672
0.06307744 0.50056645
0.06374735 0.50057647
0.06442437 0.50058668
0.06510857 0.50059706
0.06580005 0.50060772
0.06649887 0.50061864
0.06720511 0.50062988
0.06791885 0.50064124
0.06864017 0.50065291
0.06936915 0.50066487
0.07010588 0.50067705
0.07085043 0.50068954
0.07160288 0.50070227
0.07236333 0.50071531
0.07313185 0.50072868
0.07390854 0.50074228
0.07469347 0.50075625
0.07548674 0.50077048
0.07628844 0.50078506
0.07709865 0.50079998
0.07791746 0.50081518
0.07874497 0.50083071
0.07958127 0.50084661
0.08042645 0.50086291
0.08128061 0.50087951
0.08214383 0.50089648
0.08301623 0.50091382
0.08389789 0.50093158
0.08478892 0.50094969
0.0856894 0.50096824
0.08659945 0.50098715
0.08751917 0.50100653
0.08844865 0.5010263
0.08938801 0.5010465
0.09033734 0.50106714
0.09129675 0.50108825
0.09226636 0.5011098
0.09324626 0.50113182
0.09423656 0.50115434
0.09523739 0.50117729
0.09624884 0.50120094
0.09727104 0.50122485
0.09830409 0.50124929
0.09934811 0.50127434
0.1004032 0.50129995
0.1014695 0.50132624
0.1025472 0.50135286
0.1036363 0.50138028
0.1047369 0.50140811
0.1058493 0.50143664
0.1069734 0.5014658
0.1081095 0.50149544
0.1092577 0.50152595
0.110418 0.50155689
0.1115907 0.50158871
0.1127758 0.50162108
0.1139736 0.50165404
0.115184 0.50168799
0.1164073 0.5017225
0.1176436 0.50175776
0.118893 0.50179377
0.1201557 0.50183054
0.1214318 0.50186815
0.1227214 0.50190654
0.1240248 0.50194582
0.1253419 0.50198587
0.1266731 0.5020268
0.1280184 0.50206872
0.129378 0.50211134
0.1307521 0.50215495
0.1321407 0.50219957
0.1335441 0.50224503
0.1349624 0.50229151
0.1363957 0.50233898
0.1378443 0.5023875
0.1393082 0.50243704
0.1407877 0.50248765
0.1422829 0.50253935
0.143794 0.5025922
0.1453212 0.50264616
0.1468645 0.50270117
0.1484243 0.50275737
0.1500006 0.50281471

T->th:

1.000049e-10 1.5605954e-13
1.01067e-10 1.5939196e-13
1.021404e-10 1.6279554e-13
1.032251e-10 1.6627179e-13
1.043214e-10 1.6982225e-13
1.054293e-10 1.7344855e-13
1.06549e-10 1.7715228e-13
1.076806e-10 1.8093512e-13
1.088242e-10 1.847987e-13
1.0998e-10 1.8874479e-13
1.11148e-10 1.9277516e-13
1.123284e-10 1.9689158e-13
1.135214e-10 2.0109588e-13
1.14727e-10 2.0538999e-13
1.159455e-10 2.0977579e-13
1.171769e-10 2.1425523e-13
1.184213e-10 2.1883031e-13
1.19679e-10 2.2350311e-13
1.2095e-10 2.2827568e-13
1.222346e-10 2.3315016e-13
1.235327e-10 2.3812872e-13
1.248447e-10 2.4321359e-13
1.261706e-10 2.4840706e-13
1.275106e-10 2.537114e-13
1.288648e-10 2.5912903e-13
1.302333e-10 2.6466233e-13
1.316165e-10 2.7031386e-13
1.330143e-10 2.7608587e-13
1.344269e-10 2.8198131e-13
1.358546e-10 2.8800259e-13
1.372974e-10 2.9415241e-13
1.387556e-10 3.004337e-13
1.402292e-10 3.068489e-13
1.417185e-10 3.134012e-13
1.432236e-10 3.2009358e-13
1.447447e-10 3.2692843e-13
1.462819e-10 3.3390953e-13
1.478355e-10 3.4103982e-13
1.494055e-10 3.4832224e-13
1.509923e-10 3.5576003e-13
1.525959e-10 3.6335667e-13
1.542165e-10 3.7111565e-13
1.558543e-10 3.7904019e-13
1.575095e-10 3.8713405e-13
1.591823e-10 3.954007e-13
1.608729e-10 4.0384392e-13
1.625814e-10 4.1246745e-13
1.643081e-10 4.2127506e-13
1.660531e-10 4.3027076e-13
1.678167e-10 4.3945859e-13
1.695989e-10 4.4884256e-13
1.714001e-10 4.5842671e-13
1.732205e-10 4.6821586e-13
1.750601e-10 4.7821377e-13
1.769193e-10 4.8842527e-13
1.787983e-10 4.9885492e-13
1.806972e-10 5.0950729e-13
1.826162e-10 5.2038692e-13
1.845557e-10 5.314992e-13
1.865157e-10 5.4284841e-13
1.884966e-10 5.5444019e-13
1.904985e-10 5.6627937e-13
1.925216e-10 5.7837131e-13
1.945663e-10 5.9072166e-13
1.966326e-10 6.033355e-13
1.987209e-10 6.1621901e-13
2.008314e-10 6.2937729e-13
2.029643e-10 6.4281678e-13
2.051199e-10 6.5654311e-13
2.072983e-10 6.7056246e-13
2.094999e-10 6.8488153e-13
2.117249e-10 6.9950595e-13
2.139735e-10 7.1444298e-13
2.162459e-10 7.2969878e-13
2.185425e-10 7.4528034e-13
2.208635e-10 7.6119462e-13
2.232092e-10 7.7744887e-13
2.255797e-10 7.9405007e-13
2.279755e-10 8.1100573e-13
2.303966e-10 8.2832364e-13
2.328435e-10 8.4601103e-13
2.353164e-10 8.640765e-13
2.378156e-10 8.8252755e-13
2.403412e-10 9.0137251e-13
2.428937e-10 9.2061997e-13
2.454734e-10 9.402785e-13
2.480804e-10 9.603567e-13
2.507151e-10 9.8086368e-13
2.533777e-10 1.0018083e-12
2.560687e-10 1.0232005e-12
2.587882e-10 1.0450494e-12
2.615367e-10 1.0673649e-12
2.643143e-10 1.0901567e-12
2.671214e-10 1.1134353e-12
2.699583e-10 1.137211e-12
2.728253e-10 1.1614945e-12
2.757228e-10 1.1862966e-12
2.786511e-10 1.2116281e-12
2.816105e-10 1.2375006e-12
2.846013e-10 1.2639256e-12
2.876239e-10 1.2909146e-12
2.906785e-10 1.3184802e-12
2.937656e-10 1.3466343e-12
2.968855e-10 1.3753897e-12
3.000385e-10 1.404759e-12
3.03225e-10 1.4347554e-12
3.064454e-10 1.4653926e-12
3.097e-10 1.4966837e-12
3.129891e-10 1.5286432e-12
3.163131e-10 1.5612851e-12
3.196725e-10 1.5946238e-12
3.230675e-10 1.6286746e-12
3.264986e-10 1.6634524e-12
3.299661e-10 1.6989729e-12
3.334705e-10 1.7352519e-12
3.370121e-10 1.7723057e-12
3.405912e-10 1.8101504e-12
3.442084e-10 1.8488036e-12
3.47864e-10 1.888282e-12
3.515585e-10 1.9286034e-12
3.552922e-10 1.9697856e-12
3.590655e-10 2.0118474e-12
3.628789e-10 2.0548073e-12
3.667328e-10 2.0986846e-12
3.706276e-10 2.1434989e-12
3.745638e-10 2.1892701e-12
3.785418e-10 2.2360185e-12
3.82562e-10 2.2837654e-12
3.86625e-10 2.3325316e-12
3.907311e-10 2.3823395e-12
3.948808e-10 2.4332105e-12
3.990745e-10 2.485168e-12
4.033128e-10 2.538235e-12
4.075962e-10 2.5924352e-12
4.11925e-10 2.6477926e-12
4.162998e-10 2.7043329e-12
4.20721e-10 2.7620798e-12
4.251892e-10 2.8210584e-12
4.297049e-10 2.8812981e-12
4.342685e-10 2.9428257e-12
4.388805e-10 3.0056628e-12
4.435416e-10 3.0698443e-12
4.482522e-10 3.1353969e-12
4.530128e-10 3.2023501e-12
4.578239e-10 3.2707309e-12
4.626862e-10 3.3405714e-12
4.676e-10 3.4119038e-12
4.725661e-10 3.4847603e-12
4.775849e-10 3.5591731e-12
4.82657e-10 3.6351717e-12
4.87783e-10 3.7127964e-12
4.929635e-10 3.7920767e-12
4.981989e-10 3.8730528e-12
5.034899e-10 3.9557542e-12
5.088372e-10 4.040224e-12
5.142412e-10 4.1264969e-12
5.197026e-10 4.2146105e-12
5.25222e-10 4.3046078e-12
5.308001e-10 4.3965264e-12
5.364374e-10 4.4904091e-12
5.421345e-10 4.5862935e-12
5.478922e-10 4.684228e-12
5.53711e-10 4.7842527e-12
5.595916e-10 4.8864133e-12
5.655346e-10 4.9907528e-12
5.715408e-10 5.0973247e-12
5.776107e-10 5.2061694e-12
5.837452e-10 5.3173405e-12
5.899447e-10 5.4308836e-12
5.962102e-10 5.5468524e-12
6.025421e-10 5.6652952e-12
6.089413e-10 5.7862683e-12
6.154085e-10 5.9098255e-12
6.219443e-10 6.0360229e-12
6.285496e-10 6.1649117e-12
6.35225e-10 6.2965536e-12
6.419713e-10 6.4310076e-12
6.487893e-10 6.5683326e-12
6.556796e-10 6.7085878e-12
6.626432e-10 6.8518402e-12
6.696807e-10 6.9981516e-12
6.767929e-10 7.1475863e-12
6.839807e-10 7.3002115e-12
6.912448e-10 7.4560968e-12
6.98586e-10 7.6153094e-12
7.060053e-10 7.7779244e-12
7.135033e-10 7.9440089e-12
7.210809e-10 8.1136407e-12
7.287391e-10 8.2868949e-12
7.364785e-10 8.4638493e-12
7.443002e-10 8.6445819e-12
7.522049e-10 8.8291757e-12
7.601936e-10 9.0177085e-12
7.682671e-10 9.2102689e-12
7.764264e-10 9.4069402e-12
7.846723e-10 9.6078108e-12
7.930058e-10 9.8129692e-12
8.014277e-10 1.0022512e-11
8.099392e-10 1.0236525e-11
8.18541e-10 1.0455111e-11
8.272342e-10 1.0678366e-11
8.360197e-10 1.0906386e-11
8.448985e-10 1.1139276e-11
8.538716e-10 1.1377138e-11
8.6294e-10 1.1620077e-11
8.721048e-10 1.1868208e-11
8.813668e-10 1.2121637e-11
8.907272e-10 1.2380474e-11
9.001871e-10 1.2644839e-11
9.097474e-10 1.2914853e-11
9.194092e-10 1.319063e-11
9.291736e-10 1.3472294e-11
9.390418e-10 1.3759974e-11
9.490147e-10 1.4053799e-11
9.590936e-10 1.4353895e-11
9.692795e-10 1.4660401e-11
9.795736e-10 1.4973452e-11
9.89977e-10 1.5293186e-11
1.000491e-09 1.561975e-11
1.011116e-09 1.5953287e-11
1.021855e-09 1.6293944e-11
1.032707e-09 1.6641877e-11
1.043675e-09 1.699724e-11
1.054759e-09 1.7360189e-11
1.065961e-09 1.773089e-11
1.077282e-09 1.8109507e-11
1.088723e-09 1.8496206e-11
1.100286e-09 1.8891166e-11
1.111971e-09 1.9294557e-11
1.123781e-09 1.9706562e-11
1.135716e-09 2.0127368e-11
1.147777e-09 2.0557155e-11
1.159967e-09 2.0996124e-11
1.172286e-09 2.1444463e-11
1.184736e-09 2.1902376e-11
1.197319e-09 2.237007e-11
1.210035e-09 2.2847748e-11
1.222886e-09 2.3335628e-11
1.235873e-09 2.3833925e-11
1.248998e-09 2.434286e-11
1.262263e-09 2.4862666e-11
1.275669e-09 2.539357e-11
1.289217e-09 2.5935811e-11
1.302909e-09 2.6489632e-11
1.316746e-09 2.7055277e-11
1.33073e-09 2.7633014e-11
1.344863e-09 2.8223068e-11
1.359146e-09 2.8825734e-11
1.373581e-09 2.9441252e-11
1.388169e-09 3.0069919e-11
1.402911e-09 3.0712029e-11
1.417811e-09 3.1367823e-11
1.432869e-09 3.203766e-11
1.448086e-09 3.2721764e-11
1.463465e-09 3.3420491e-11
1.479008e-09 3.4134137e-11
1.494715e-09 3.4863025e-11
1.51059e-09 3.5607475e-11
1.526633e-09 3.6367811e-11
1.542846e-09 3.714438e-11
1.559232e-09 3.7937559e-11
1.575791e-09 3.8747643e-11
1.592527e-09 3.9575034e-11
1.60944e-09 4.0420108e-11
1.626533e-09 4.1283213e-11
1.643807e-09 4.2164753e-11
1.661265e-09 4.3065129e-11
1.678908e-09 4.3984717e-11
1.696739e-09 4.4923948e-11
1.714758e-09 4.5883222e-11
1.73297e-09 4.6862997e-11
1.751375e-09 4.7863674e-11
1.769975e-09 4.8885737e-11
1.788772e-09 4.9929616e-11
1.80777e-09 5.0995792e-11
1.826969e-09 5.2084723e-11
1.846372e-09 5.3196918e-11
1.865981e-09 5.433286e-11
1.885798e-09 5.5493058e-11
1.905826e-09 5.6678024e-11
1.926067e-09 5.7888293e-11
1.946522e-09 5.9124402e-11
1.967195e-09 6.0386914e-11
1.988087e-09 6.1676394e-11
2.009201e-09 6.2993404e-11
2.03054e-09 6.4338535e-11
2.052105e-09 6.5712377e-11
2.073899e-09 6.7115574e-11
2.095925e-09 6.8548717e-11
2.118184e-09 7.0012476e-11
2.14068e-09 7.1507495e-11
2.163415e-09 7.3034419e-11
2.186391e-09 7.4593971e-11
2.209611e-09 7.6186797e-11
2.233078e-09 7.7813646e-11
2.256794e-09 7.9475244e-11
2.280762e-09 8.1172314e-11
2.304984e-09 8.2905636e-11
2.329464e-09 8.4675961e-11
2.354204e-09 8.6484093e-11
2.379206e-09 8.8330811e-11
2.404474e-09 9.0217e-11
2.43001e-09 9.2143438e-11
2.455818e-09 9.4111011e-11
2.4819e-09 9.6120631e-11
2.508258e-09 9.817313e-11
2.534897e-09 1.0026947e-10
2.561818e-09 1.0241057e-10
2.589026e-09 1.045974e-10
2.616522e-09 1.0683091e-10
2.64431e-09 1.0911214e-10
2.672394e-09 1.1144206e-10
2.700776e-09 1.1382173e-10
2.729459e-09 1.1625223e-10
2.758447e-09 1.1873461e-10
2.787742e-09 1.2127e-10
2.817349e-09 1.2385953e-10
2.84727e-09 1.2650436e-10
2.877509e-09 1.2920568e-10
2.908069e-09 1.3196466e-10
2.938954e-09 1.3478257e-10
2.970167e-09 1.3766066e-10
3.001711e-09 1.406002e-10
3.03359e-09 1.4360251e-10
3.065808e-09 1.4666891e-10
3.098368e-09 1.4980079e-10
3.131273e-09 1.5299956e-10
3.164529e-09 1.5626665e-10
3.198137e-09 1.5960348e-10
3.232102e-09 1.6301158e-10
3.266428e-09 1.6649244e-10
3.301119e-09 1.7004764e-10
3.336178e-09 1.7367874e-10
3.371609e-09 1.7738739e-10
3.407417e-09 1.8117523e-10
3.443605e-09 1.8504397e-10
3.480177e-09 1.8899529e-10
3.517138e-09 1.9303101e-10
3.554491e-09 1.9715289e-10
3.592241e-09 2.0136549e-10
3.630392e-09 2.0566852e-10
3.668948e-09 2.1006344e-10
3.707913e-09 2.1455221e-10
3.747293e-09 2.1913685e-10
3.78709e-09 2.2381935e-10
3.82731e-09 2.2860183e-10
3.867958e-09 2.3348375e-10
3.909037e-09 2.3846911e-10
3.950552e-09 2.4356092e-10
3.992508e-09 2.4876145e-10
4.03491e-09 2.5407302e-10
4.077762e-09 2.5949802e-10
4.121069e-09 2.6503884e-10
4.164837e-09 2.7069803e-10
4.209069e-09 2.7647784e-10
4.25377e-09 2.8238403e-10
4.298947e-09 2.8841659e-10
4.344603e-09 2.9457796e-10
4.390744e-09 3.0087108e-10
4.437376e-09 3.0729863e-10
4.484502e-09 3.1386195e-10
4.532129e-09 3.20564e-10
4.580262e-09 3.2740908e-10
4.628906e-09 3.3440039e-10
4.678066e-09 3.4154089e-10
4.727749e-09 3.488338e-10
4.777959e-09 3.5628261e-10
4.828703e-09 3.6389054e-10
4.879985e-09 3.7166081e-10
4.931812e-09 3.795969e-10
4.98419e-09 3.8770259e-10
5.037124e-09 3.9598134e-10
5.09062e-09 4.0443665e-10
5.144684e-09 4.1307282e-10
5.199322e-09 4.2189306e-10
5.254541e-09 4.3090194e-10
5.310346e-09 4.4010321e-10
5.366743e-09 4.4950063e-10
5.42374e-09 4.5909902e-10
5.481342e-09 4.6890216e-10
5.539556e-09 4.7891485e-10
5.598388e-09 4.8914114e-10
5.657844e-09 4.9958585e-10
5.717933e-09 5.1025381e-10
5.778659e-09 5.2114931e-10
5.84003e-09 5.3227745e-10
5.902054e-09 5.4364333e-10
5.964735e-09 5.5525178e-10
6.028083e-09 5.6710832e-10
6.092103e-09 5.7921802e-10
6.156804e-09 5.9158612e-10
6.222191e-09 6.0421825e-10
6.288273e-09 6.1712032e-10
6.355056e-09 6.302977e-10
6.422549e-09 6.4375682e-10
6.490759e-09 6.5750306e-10
6.559693e-09 6.7154285e-10
6.629359e-09 6.8588236e-10
6.699765e-09 7.0052804e-10
6.770919e-09 7.1548659e-10
6.842828e-09 7.3076445e-10
6.915502e-09 7.4636887e-10
6.988947e-09 7.6230602e-10
7.063172e-09 7.7858367e-10
7.138185e-09 7.9520909e-10
7.213995e-09 8.1218923e-10
7.29061e-09 8.2953216e-10
7.368039e-09 8.4724538e-10
7.44629e-09 8.6533695e-10
7.525372e-09 8.8381464e-10
7.605294e-09 9.0268678e-10
7.686065e-09 9.2196222e-10
7.767694e-09 9.4164901e-10
7.850189e-09 9.6175627e-10
7.933561e-09 9.8229286e-10
8.017818e-09 1.0032682e-09
8.10297e-09 1.024691e-09
8.189026e-09 1.0465717e-09
8.275996e-09 1.0689195e-09
8.36389e-09 1.0917447e-09
8.452718e-09 1.1150569e-09
8.542489e-09 1.1388671e-09
8.633213e-09 1.1631856e-09
8.7249e-09 1.1880235e-09
8.817562e-09 1.2133916e-09
8.911207e-09 1.2393018e-09
9.005847e-09 1.265765e-09
9.101493e-09 1.2927933e-09
9.198154e-09 1.3203985e-09
9.295841e-09 1.3485935e-09
9.394566e-09 1.3773904e-09
9.49434e-09 1.4068025e-09
9.595173e-09 1.4368423e-09
9.697077e-09 1.4675236e-09
9.800063e-09 1.4988603e-09
9.904143e-09 1.5308661e-09
1.000933e-08 1.5635551e-09
1.011563e-08 1.5969423e-09
1.022306e-08 1.6310424e-09
1.033163e-08 1.6658708e-09
1.044136e-08 1.7014427e-09
1.055225e-08 1.7377743e-09
1.066432e-08 1.7748821e-09
1.077758e-08 1.8127818e-09
1.089204e-08 1.8514908e-09
1.100772e-08 1.8910266e-09
1.112462e-08 1.9314064e-09
1.124277e-08 1.9726485e-09
1.136217e-08 2.0147715e-09
1.148284e-08 2.0577936e-09
1.160479e-08 2.1017345e-09
1.172804e-08 2.1466138e-09
1.18526e-08 2.1924512e-09
1.197848e-08 2.2392678e-09
1.210569e-08 2.2870837e-09
1.223426e-08 2.3359208e-09
1.236419e-08 2.385801e-09
1.24955e-08 2.4367458e-09
1.262821e-08 2.4887788e-09
1.276232e-08 2.5419229e-09
1.289786e-08 2.5962025e-09
1.303484e-08 2.6516403e-09
1.317328e-08 2.7082623e-09
1.331318e-08 2.7660928e-09
1.345457e-08 2.8251577e-09
1.359747e-08 2.8854864e-09
1.374188e-08 2.9471003e-09
1.388782e-08 3.0100318e-09
1.403531e-08 3.074305e-09
1.418437e-08 3.139952e-09
1.433502e-08 3.2070024e-09
1.448726e-08 3.275483e-09
1.464112e-08 3.345426e-09
1.479661e-08 3.4168609e-09
1.495376e-08 3.4898253e-09
1.511257e-08 3.5643434e-09
1.527307e-08 3.6404563e-09
1.543528e-08 3.7181916e-09
1.55992e-08 3.7975879e-09
1.576487e-08 3.8786801e-09
1.59323e-08 3.961503e-09
1.610151e-08 4.046097e-09
1.627251e-08 4.1324941e-09
1.644533e-08 4.2207373e-09
1.661999e-08 4.3108642e-09
1.67965e-08 4.4029177e-09
1.697488e-08 4.4969354e-09
1.715516e-08 4.5929603e-09
1.733735e-08 4.6910351e-09
1.752148e-08 4.791207e-09
1.770757e-08 4.8935162e-09
1.789563e-08 4.9980096e-09
1.808568e-08 5.1047355e-09
1.827776e-08 5.2137396e-09
1.847188e-08 5.3250728e-09
1.866805e-08 5.4387808e-09
1.886632e-08 5.5549171e-09
1.906668e-08 5.6735355e-09
1.926918e-08 5.7946843e-09
1.947382e-08 5.9184225e-09
1.968064e-08 6.0448011e-09
1.988966e-08 6.1738807e-09
2.010089e-08 6.3057146e-09
2.031437e-08 6.4403632e-09
2.053011e-08 6.5778883e-09
2.074815e-08 6.718349e-09
2.09685e-08 6.8618097e-09
2.11912e-08 7.0083345e-09
2.141625e-08 7.1579856e-09
2.16437e-08 7.3108352e-09
2.187357e-08 7.4669478e-09
2.210587e-08 7.626395e-09
2.234064e-08 7.7892454e-09
2.257791e-08 7.9555735e-09
2.281769e-08 8.1254515e-09
2.306003e-08 8.2989601e-09
2.330493e-08 8.4761717e-09
2.355244e-08 8.6571695e-09
2.380257e-08 8.8420286e-09
2.405536e-08 9.0308375e-09
2.431084e-08 9.223682e-09
2.456903e-08 9.4206403e-09
2.482996e-08 9.6218033e-09
2.509366e-08 9.8272624e-09
2.536017e-08 1.0037111e-08
2.56295e-08 1.0251439e-08
2.590169e-08 1.0470342e-08
2.617678e-08 1.0693921e-08
2.645479e-08 1.0922274e-08
2.673574e-08 1.1155506e-08
2.701969e-08 1.1393718e-08
2.730665e-08 1.1637013e-08
2.759665e-08 1.1885504e-08
2.788974e-08 1.2139304e-08
2.818594e-08 1.2398521e-08
2.848528e-08 1.2663274e-08
2.87878e-08 1.293368e-08
2.909354e-08 1.3209862e-08
2.940252e-08 1.3491942e-08
2.971479e-08 1.3780042e-08
3.003037e-08 1.4074296e-08
3.03493e-08 1.4374831e-08
3.067162e-08 1.4681785e-08
3.099737e-08 1.4995294e-08
3.132657e-08 1.53155e-08
3.165927e-08 1.5642542e-08
3.19955e-08 1.5976565e-08
3.23353e-08 1.6317724e-08
3.267871e-08 1.6666165e-08
3.302577e-08 1.7022047e-08
3.337652e-08 1.7385528e-08
3.373099e-08 1.7756777e-08
3.408922e-08 1.8135946e-08
3.445126e-08 1.8523215e-08
3.481715e-08 1.8918752e-08
3.518692e-08 1.9322736e-08
3.556061e-08 1.9735344e-08
3.593828e-08 2.015677e-08
3.631996e-08 2.0587191e-08
3.670569e-08 2.1026799e-08
3.709551e-08 2.1475796e-08
3.748948e-08 2.1934384e-08
3.788763e-08 2.2402761e-08
3.829001e-08 2.2881147e-08
3.869666e-08 2.336974e-08
3.910764e-08 2.3868769e-08
3.952297e-08 2.4378453e-08
3.994272e-08 2.4899021e-08
4.036693e-08 2.5430711e-08
4.079564e-08 2.597375e-08
4.12289e-08 2.6528383e-08
4.166676e-08 2.7094848e-08
4.210928e-08 2.7673431e-08
4.25565e-08 2.8264357e-08
4.300846e-08 2.8867902e-08
4.346522e-08 2.9484347e-08
4.392684e-08 3.011394e-08
4.439336e-08 3.0756978e-08
4.486483e-08 3.1413754e-08
4.534131e-08 3.2084573e-08
4.582285e-08 3.2769686e-08
4.630951e-08 3.346945e-08
4.680133e-08 3.4184134e-08
4.729837e-08 3.4914095e-08
4.78007e-08 3.5659638e-08
4.830836e-08 3.6421093e-08
4.882141e-08 3.7198836e-08
4.933991e-08 3.7993163e-08
4.986392e-08 3.8804459e-08
5.039349e-08 3.9633079e-08
5.092869e-08 4.0479383e-08
5.146957e-08 4.1343773e-08
5.201619e-08 4.222661e-08
5.256862e-08 4.3128299e-08
5.312692e-08 4.4049255e-08
5.369114e-08 4.4989854e-08
5.426136e-08 4.5950563e-08
5.483763e-08 4.6931788e-08
5.542003e-08 4.7933944e-08
5.600861e-08 4.8957514e-08
5.660344e-08 5.0002939e-08
5.720459e-08 5.1070704e-08
5.781212e-08 5.2161252e-08
5.84261e-08 5.3275064e-08
5.904661e-08 5.4412719e-08
5.96737e-08 5.5574619e-08
6.030746e-08 5.6761339e-08
6.094795e-08 5.7973407e-08
6.159523e-08 5.9211354e-08
6.22494e-08 6.0475733e-08
6.291051e-08 6.1767134e-08
6.357864e-08 6.3086083e-08
6.425386e-08 6.4433219e-08
6.493626e-08 6.5809094e-08
6.562591e-08 6.7214397e-08
6.632288e-08 6.8649654e-08
6.702725e-08 7.0115585e-08
6.77391e-08 7.1612804e-08
6.845851e-08 7.314203e-08
6.918557e-08 7.4703866e-08
6.992034e-08 7.6299085e-08
7.066292e-08 7.7928377e-08
7.141338e-08 7.9592425e-08
7.217182e-08 8.1292029e-08
7.293831e-08 8.3027936e-08
7.371294e-08 8.4800878e-08
7.449579e-08 8.6611684e-08
7.528697e-08 8.8461209e-08
7.608654e-08 9.0350184e-08
7.68946e-08 9.2279491e-08
7.771125e-08 9.4250014e-08
7.853657e-08 9.6262615e-08
7.937066e-08 9.8318205e-08
8.02136e-08 1.0041767e-07
8.10655e-08 1.0256195e-07
8.192644e-08 1.0475206e-07
8.279653e-08 1.0698889e-07
8.367585e-08 1.0927352e-07
8.456452e-08 1.1160696e-07
8.546262e-08 1.1399017e-07
8.637027e-08 1.1642432e-07
8.728755e-08 1.1891042e-07
8.821457e-08 1.2144959e-07
8.915144e-08 1.2404304e-07
9.009826e-08 1.2669181e-07
9.105513e-08 1.2939721e-07
9.202217e-08 1.3216032e-07
9.299948e-08 1.3498248e-07
9.398716e-08 1.3786485e-07
9.498534e-08 1.4080878e-07
9.599412e-08 1.4381562e-07
9.701361e-08 1.4688663e-07
9.804392e-08 1.5002325e-07
9.908518e-08 1.532268e-07
1.001375e-07 1.5649883e-07
1.01201e-07 1.5984066e-07
1.022758e-07 1.6325392e-07
1.03362e-07 1.6674e-07
1.044597e-07 1.7030059e-07
1.055691e-07 1.7393715e-07
1.066903e-07 1.7765142e-07
1.078234e-07 1.8144495e-07
1.089685e-07 1.8531954e-07
1.101258e-07 1.8927681e-07
1.112954e-07 1.9331866e-07
1.124774e-07 1.9744674e-07
1.136719e-07 2.0166302e-07
1.148792e-07 2.0596932e-07
1.160992e-07 2.103676e-07
1.173322e-07 2.1485975e-07
1.185783e-07 2.194479e-07
1.198377e-07 2.2413394e-07
1.211104e-07 2.2892014e-07
1.223966e-07 2.3380846e-07
1.236965e-07 2.3880124e-07
1.250102e-07 2.4390061e-07
1.263379e-07 2.4910884e-07
1.276796e-07 2.5442834e-07
1.290356e-07 2.5986137e-07
1.30406e-07 2.6541049e-07
1.31791e-07 2.710779e-07
1.331906e-07 2.7686676e-07
1.346052e-07 2.827788e-07
1.360347e-07 2.8881743e-07
1.374795e-07 2.9498469e-07
1.389395e-07 3.0128397e-07
1.404151e-07 3.0771763e-07
1.419064e-07 3.142885e-07
1.434135e-07 3.2099999e-07
1.449366e-07 3.2785443e-07
1.464759e-07 3.3485575e-07
1.480315e-07 3.4200629e-07
1.496036e-07 3.4930943e-07
1.511925e-07 3.5676858e-07
1.527982e-07 3.6438714e-07
1.54421e-07 3.7216823e-07
1.56061e-07 3.8011552e-07
1.577184e-07 3.882327e-07
1.593934e-07 3.9652298e-07
1.610862e-07 4.0499027e-07
1.62797e-07 4.1363855e-07
1.64526e-07 4.2247146e-07
1.662733e-07 4.3149304e-07
1.680392e-07 4.4070718e-07
1.698238e-07 4.5011816e-07
1.716274e-07 4.5973014e-07
1.734501e-07 4.6954743e-07
1.752922e-07 4.7957404e-07
1.771539e-07 4.8981495e-07
1.790353e-07 5.002747e-07
1.809367e-07 5.1095774e-07
1.828584e-07 5.2186863e-07
1.848004e-07 5.3301301e-07
1.86763e-07 5.4439489e-07
1.887465e-07 5.5602004e-07
1.907511e-07 5.6789357e-07
1.927769e-07 5.8002045e-07
1.948243e-07 5.9240631e-07
1.968934e-07 6.0505679e-07
1.989844e-07 6.1797752e-07
2.010977e-07 6.3117385e-07
2.032334e-07 6.4465226e-07
2.053918e-07 6.5841837e-07
2.075732e-07 6.7247835e-07
2.097777e-07 6.8683864e-07
2.120056e-07 7.0150568e-07
2.142572e-07 7.1648592e-07
2.165326e-07 7.3178607e-07
2.188323e-07 7.4741283e-07
2.211564e-07 7.6337345e-07
2.235051e-07 7.7967489e-07
2.258788e-07 7.9632418e-07
2.282777e-07 8.1332933e-07
2.307021e-07 8.3069759e-07
2.331523e-07 8.484365e-07
2.356284e-07 8.6655435e-07
2.381309e-07 8.8505921e-07
2.406599e-07 9.0395913e-07
2.432158e-07 9.2326269e-07
2.457988e-07 9.4297846e-07
2.484093e-07 9.6311535e-07
2.510475e-07 9.8368218e-07
2.537137e-07 1.0046884e-06
2.564082e-07 1.026143e-06
2.591314e-07 1.0480555e-06
2.618834e-07 1.0704364e-06
2.646647e-07 1.0932953e-06
2.674756e-07 1.116642e-06
2.703162e-07 1.1404875e-06
2.731871e-07 1.164842e-06
2.760884e-07 1.1897168e-06
2.790206e-07 1.2151226e-06
2.819839e-07 1.2410712e-06
2.849786e-07 1.2675737e-06
2.880052e-07 1.2946425e-06
2.910639e-07 1.3222889e-06
2.941551e-07 1.3505259e-06
2.972792e-07 1.3793662e-06
3.004364e-07 1.4088221e-06
3.036271e-07 1.4389072e-06
3.068517e-07 1.4696344e-06
3.101106e-07 1.5010179e-06
3.134041e-07 1.5330719e-06
3.167325e-07 1.56581e-06
3.200963e-07 1.5992479e-06
3.234959e-07 1.6333991e-06
3.269315e-07 1.6682802e-06
3.304036e-07 1.703906e-06
3.339126e-07 1.7402928e-06
3.374589e-07 1.7774559e-06
3.410428e-07 1.8154135e-06
3.446648e-07 1.8541816e-06
3.483253e-07 1.893777e-06
3.520246e-07 1.9342186e-06
3.557632e-07 1.9755235e-06
3.595416e-07 2.0177105e-06
3.6336e-07 2.0607989e-06
3.67219e-07 2.1048066e-06
3.71119e-07 2.1497548e-06
3.750604e-07 2.1956628e-06
3.790437e-07 2.2425513e-06
3.830693e-07 2.2904404e-06
3.871376e-07 2.339353e-06
3.912491e-07 2.38931e-06
3.954043e-07 2.440334e-06
3.996037e-07 2.4924474e-06
4.038476e-07 2.5456733e-06
4.081366e-07 2.6000363e-06
4.124711e-07 2.6555602e-06
4.168517e-07 2.7122708e-06
4.212788e-07 2.7701898e-06
4.25753e-07 2.8293489e-06
4.302746e-07 2.8897696e-06
4.348443e-07 2.9514813e-06
4.394625e-07 3.0145111e-06
4.441297e-07 3.0788856e-06
4.488465e-07 3.144637e-06
4.536134e-07 3.2117897e-06
4.584309e-07 3.2803785e-06
4.632996e-07 3.3504328e-06
4.6822e-07 3.4219831e-06
4.731927e-07 3.49506e-06
4.782182e-07 3.5696964e-06
4.83297e-07 3.6459299e-06
4.884298e-07 3.7237901e-06
4.936171e-07 3.8033128e-06
4.988595e-07 3.8845338e-06
5.041575e-07 3.9674888e-06
5.095118e-07 4.0522165e-06
5.14923e-07 4.1387523e-06
5.203917e-07 4.2271377e-06
5.259184e-07 4.3174114e-06
5.315039e-07 4.4096113e-06
5.371486e-07 4.5037799e-06
5.428533e-07 4.5999607e-06
5.486186e-07 4.6981963e-06
5.544451e-07 4.7985271e-06
5.603335e-07 4.9010013e-06
5.662845e-07 5.0056648e-06
5.722986e-07 5.1125657e-06
5.783766e-07 5.2217485e-06
5.845192e-07 5.3332598e-06
5.907269e-07 5.4471565e-06
5.970007e-07 5.5634826e-06
6.03341e-07 5.6822945e-06
6.097487e-07 5.8036445e-06
6.162244e-07 5.9275838e-06
6.22769e-07 6.0541729e-06
6.29383e-07 6.1834651e-06
6.360672e-07 6.3155171e-06
6.428225e-07 6.4503907e-06
6.496495e-07 6.5881446e-06
6.56549e-07 6.7288383e-06
6.635218e-07 6.8725387e-06
6.705686e-07 7.0193074e-06
6.776903e-07 7.1692119e-06
6.848876e-07 7.3223165e-06
6.921613e-07 7.4786907e-06
6.995123e-07 7.6384069e-06
7.069414e-07 7.8015305e-06
7.144493e-07 7.9681386e-06
7.22037e-07 8.138309e-06
7.297053e-07 8.3121095e-06
7.37455e-07 8.4896228e-06
7.45287e-07 8.6709293e-06
7.532022e-07 8.8561049e-06
7.612015e-07 9.0452372e-06
7.692857e-07 9.2384079e-06
7.774558e-07 9.4357048e-06
7.857127e-07 9.637214e-06
7.940572e-07 9.8430297e-06
8.024904e-07 1.0053241e-05
8.110131e-07 1.0267937e-05
8.196263e-07 1.0487223e-05
8.28331e-07 1.071119e-05
8.371282e-07 1.0939942e-05
8.460188e-07 1.1173578e-05
8.550038e-07 1.1412205e-05
8.640842e-07 1.1655928e-05
8.732611e-07 1.1904857e-05
8.825354e-07 1.2159102e-05
8.919082e-07 1.2418776e-05
9.013806e-07 1.2683996e-05
9.109536e-07 1.295488e-05
9.206282e-07 1.3231549e-05
9.304056e-07 1.3514131e-05
9.402868e-07 1.3802743e-05
9.50273e-07 1.4097523e-05
9.603652e-07 1.4398599e-05
9.705646e-07 1.47061e-05
9.808724e-07 1.5020175e-05
9.912896e-07 1.5340953e-05
1.001817e-06 1.5668585e-05
1.012457e-06 1.6003209e-05
1.02321e-06 1.6344986e-05
1.034077e-06 1.6694063e-05
1.045059e-06 1.7050595e-05
1.056158e-06 1.7414738e-05
1.067374e-06 1.7786656e-05
1.07871e-06 1.8166523e-05
1.090167e-06 1.8554499e-05
1.101745e-06 1.8950765e-05
1.113445e-06 1.9355497e-05
1.125271e-06 1.9768869e-05
1.137221e-06 2.0191068e-05
1.149299e-06 2.0622283e-05
1.161505e-06 2.1062715e-05
1.173841e-06 2.1512547e-05
1.186307e-06 2.1971987e-05
1.198906e-06 2.2441244e-05
1.211639e-06 2.2920523e-05
1.224507e-06 2.3410032e-05
1.237512e-06 2.3910001e-05
1.250654e-06 2.4420649e-05
1.263937e-06 2.4942196e-05
1.27736e-06 2.5474887e-05
1.290926e-06 2.6018957e-05
1.304636e-06 2.6574646e-05
1.318492e-06 2.7142196e-05
1.332495e-06 2.7721868e-05
1.346646e-06 2.8313953e-05
1.360948e-06 2.8918652e-05
1.375402e-06 2.9536268e-05
1.390009e-06 3.0167068e-05
1.404772e-06 3.0811358e-05
1.419691e-06 3.1469388e-05
1.434768e-06 3.2141498e-05
1.450006e-06 3.2827949e-05
1.465406e-06 3.3529053e-05
1.480969e-06 3.424515e-05
1.496697e-06 3.4976528e-05
1.512593e-06 3.5723536e-05
1.528657e-06 3.6486494e-05
1.544892e-06 3.7265754e-05
1.561299e-06 3.8061637e-05
1.577881e-06 3.8874529e-05
1.594638e-06 3.9704785e-05
1.611574e-06 4.0552765e-05
1.628689e-06 4.1418885e-05
1.645986e-06 4.2303468e-05
1.663467e-06 4.3206942e-05
1.681134e-06 4.4129725e-05
1.698988e-06 4.507222e-05
1.717032e-06 4.6034845e-05
1.735268e-06 4.7018025e-05
1.753697e-06 4.8022206e-05
1.772322e-06 4.904783e-05
1.791144e-06 5.0095356e-05
1.810167e-06 5.1165252e-05
1.829391e-06 5.2258017e-05
1.84882e-06 5.3374104e-05
1.868455e-06 5.4514026e-05
1.888299e-06 5.5678291e-05
1.908353e-06 5.6867439e-05
1.928621e-06 5.8081966e-05
1.949103e-06 5.9322434e-05
1.969803e-06 6.058941e-05
1.990723e-06 6.1883428e-05
2.011865e-06 6.320508e-05
2.033232e-06 6.4554975e-05
2.054826e-06 6.5933668e-05
2.076649e-06 6.734184e-05
2.098703e-06 6.8780044e-05
2.120992e-06 7.0248988e-05
2.143518e-06 7.1749326e-05
2.166283e-06 7.3281673e-05
2.18929e-06 7.4846758e-05
2.212541e-06 7.6445251e-05
2.236039e-06 7.8077875e-05
2.259786e-06 7.9745405e-05
2.283786e-06 8.1448496e-05
2.30804e-06 8.3187996e-05
2.332553e-06 8.4964613e-05
2.357325e-06 8.6779197e-05
2.382361e-06 8.8632532e-05
2.407662e-06 9.0525422e-05
2.433232e-06 9.2458728e-05
2.459074e-06 9.4433356e-05
2.48519e-06 9.6450121e-05
2.511584e-06 9.8509985e-05
2.538258e-06 0.00010061378
2.565215e-06 0.00010276255
2.592458e-06 0.00010495719
2.619991e-06 0.00010719868
2.647816e-06 0.00010948803
2.675937e-06 0.0001118263
2.704357e-06 0.00011421445
2.733078e-06 0.00011665366
2.762104e-06 0.00011914487
2.791438e-06 0.00012168933
2.821084e-06 0.0001242881
2.851045e-06 0.00012694235
2.881324e-06 0.00012965328
2.911925e-06 0.00013242213
2.942851e-06 0.00013525004
2.974105e-06 0.00013813836
3.005691e-06 0.00014108836
3.037612e-06 0.00014410131
3.069873e-06 0.00014717861
3.102476e-06 0.00015032158
3.135425e-06 0.00015353166
3.168724e-06 0.0001568103
3.202377e-06 0.00016015892
3.236388e-06 0.00016357903
3.270759e-06 0.00016707214
3.305496e-06 0.00017063983
3.340601e-06 0.00017428365
3.37608e-06 0.00017800532
3.411935e-06 0.00018180635
3.448171e-06 0.00018568859
3.484792e-06 0.00018965368
3.521801e-06 0.00019370339
3.559204e-06 0.00019783958
3.597004e-06 0.000202064
3.635205e-06 0.00020637864
3.673812e-06 0.00021078533
3.71283e-06 0.00021528609
3.752261e-06 0.00021988291
3.792111e-06 0.00022457781
3.832385e-06 0.00022937295
3.873086e-06 0.00023427041
3.91422e-06 0.00023927239
3.95579e-06 0.0002443811
3.997802e-06 0.00024959881
4.04026e-06 0.0002549279
4.083169e-06 0.00026037072
4.126534e-06 0.00026592964
4.170359e-06 0.0002716072
4.214649e-06 0.00027740591
4.25941e-06 0.00028332834
4.304647e-06 0.00028937701
4.350364e-06 0.00029555475
4.396566e-06 0.00030186451
4.443259e-06 0.00030830853
4.490448e-06 0.00031489018
4.538138e-06 0.00032161225
4.586335e-06 0.00032847766
4.635043e-06 0.00033548962
4.684269e-06 0.00034265117
4.734017e-06 0.00034996532
4.784294e-06 0.00035743547
4.835105e-06 0.00036506482
4.886456e-06 0.00037285722
4.938351e-06 0.00038081539
4.990798e-06 0.00038894355
5.043802e-06 0.00039724479
5.097369e-06 0.00040572323
5.151505e-06 0.0004143825
5.206216e-06 0.00042322622
5.261508e-06 0.00043225847
5.317387e-06 0.00044148343
5.373859e-06 0.00045090482
5.430931e-06 0.00046052702
5.48861e-06 0.0004703546
5.546901e-06 0.00048039126
5.605811e-06 0.00049064194
5.665346e-06 0.00050111132
5.725514e-06 0.00051180335
5.786321e-06 0.00052272353
5.847774e-06 0.00053387626
5.909879e-06 0.00054526655
5.972644e-06 0.00055689948
6.036076e-06 0.00056878025
6.100181e-06 0.0005809143
6.164967e-06 0.00059330641
6.230441e-06 0.00060596285
6.29661e-06 0.0006188885
6.363482e-06 0.00063208951
6.431065e-06 0.00064557156
6.499365e-06 0.00065934063
6.56839e-06 0.00067340281
6.638149e-06 0.00068776421
6.708648e-06 0.00070243136
6.779896e-06 0.00071741071
6.851901e-06 0.00073270908
6.924671e-06 0.00074833242
6.998213e-06 0.00076428857
7.072537e-06 0.00078058414
7.147649e-06 0.00079722631
7.22356e-06 0.00081422252
7.300277e-06 0.00083157989
7.377808e-06 0.00084930655
7.456163e-06 0.00086741048
7.53535e-06 0.00088589882
7.615378e-06 0.00090478023
7.696256e-06 0.00092406347
7.777993e-06 0.0009437559
7.860598e-06 0.00096386699
7.94408e-06 0.00098440574
8.028449e-06 0.0010053805
8.113714e-06 0.0010268008
8.199884e-06 0.0010486762
8.28697e-06 0.001071016
8.37498e-06 0.0010938299
8.463925e-06 0.0011171283
8.553815e-06 0.0011409214
8.644659e-06 0.0011652193
8.736469e-06 0.0011900329
8.829253e-06 0.0012153728
8.923023e-06 0.0012412504
9.017788e-06 0.0012676766
9.11356e-06 0.0012946631
9.210349e-06 0.0013222221
9.308166e-06 0.0013503649
9.407022e-06 0.0013791044
9.506928e-06 0.0014084529
9.607895e-06 0.001438423
9.709934e-06 0.0014690276
9.813057e-06 0.0015002806
9.917275e-06 0.0015321957
1.00226e-05 0.0015647859
1.012904e-05 0.0015980655
1.023662e-05 0.0016320497
1.034533e-05 0.0016667528
1.04552e-05 0.0017021896
1.056624e-05 0.0017383755
1.067846e-05 0.0017753264
1.079187e-05 0.0018130586
1.090648e-05 0.0018515875
1.102231e-05 0.0018909304
1.113937e-05 0.0019311037
1.125768e-05 0.0019721251
1.137724e-05 0.0020140127
1.149807e-05 0.0020567832
1.162018e-05 0.0021004567
1.174359e-05 0.0021450507
1.186831e-05 0.0021905844
1.199436e-05 0.0022370779
1.212174e-05 0.0022845509
1.225048e-05 0.0023330232
1.238058e-05 0.0023825162
1.251207e-05 0.0024330501
1.264495e-05 0.0024846475
1.277925e-05 0.0025373303
1.291497e-05 0.0025911201
1.305213e-05 0.0026460401
1.319074e-05 0.0027021148
1.333084e-05 0.0027593649
1.347241e-05 0.0028178184
1.361549e-05 0.0028774968
1.37601e-05 0.0029384269
1.390623e-05 0.0030006338
1.405392e-05 0.0030641449
1.420318e-05 0.0031289857
1.435402e-05 0.0031951847
1.450647e-05 0.0032627691
1.466053e-05 0.0033317651
1.481623e-05 0.0034022033
1.497358e-05 0.0034741161
1.513261e-05 0.0035475267
1.529332e-05 0.0036224706
1.545574e-05 0.0036989773
1.561989e-05 0.0037770811
1.578578e-05 0.0038568102
1.595343e-05 0.0039381995
1.612286e-05 0.0040212834
1.629409e-05 0.0041060955
1.646714e-05 0.0041926697
1.664202e-05 0.0042810438
1.681877e-05 0.0043712496
1.699739e-05 0.0044633285
1.717791e-05 0.0045573159
1.736034e-05 0.0046532529
1.754471e-05 0.0047511735
1.773104e-05 0.0048511205
1.791935e-05 0.0049531318
1.810966e-05 0.005057251
1.8302e-05 0.0051635207
1.849637e-05 0.0052719829
1.869281e-05 0.0053826796
1.889133e-05 0.0054956535
1.909196e-05 0.0056109543
1.929473e-05 0.0057286226
1.949964e-05 0.00584871
1.970674e-05 0.0059712594
1.991603e-05 0.0060963242
2.012754e-05 0.0062239466
2.03413e-05 0.0063541833
2.055734e-05 0.0064870802
2.077566e-05 0.0066226912
2.099631e-05 0.0067610695
2.121929e-05 0.0069022703
2.144465e-05 0.0070463404
2.16724e-05 0.0071933446
2.190257e-05 0.0073433312
2.213518e-05 0.0074963635
2.237026e-05 0.0076524945
2.260784e-05 0.0078117889
2.284795e-05 0.0079743004
2.30906e-05 0.0081400944
2.333583e-05 0.0083092329
2.358366e-05 0.0084817747
2.383413e-05 0.0086577886
2.408726e-05 0.0088373392
2.434307e-05 0.0090204872
2.46016e-05 0.0092073031
2.486288e-05 0.0093978589
2.512693e-05 0.0095922162
2.539379e-05 0.0097904524
2.566348e-05 0.0099926332
2.593604e-05 0.010198832
2.621149e-05 0.010409123
2.648986e-05 0.010623579
2.677119e-05 0.010842278
2.705551e-05 0.011065294
2.734285e-05 0.011292706
2.763324e-05 0.011524589
2.792672e-05 0.011761026
2.822331e-05 0.012002101
2.852305e-05 0.012247887
2.882597e-05 0.012498472
2.913211e-05 0.012753938
2.944151e-05 0.013014375
2.975419e-05 0.013279864
3.007019e-05 0.01355049
3.038954e-05 0.013826344
3.071229e-05 0.014107518
3.103846e-05 0.014394093
3.13681e-05 0.014686171
3.170124e-05 0.014983835
3.203792e-05 0.015287183
3.237818e-05 0.015596311
3.272204e-05 0.015911307
3.306956e-05 0.016232268
3.342077e-05 0.016559294
3.377571e-05 0.016892484
3.413442e-05 0.017231936
3.449694e-05 0.017577744
3.486331e-05 0.017930013
3.523357e-05 0.018288842
3.560776e-05 0.018654331
3.598593e-05 0.019026589
3.636811e-05 0.019405715
3.675435e-05 0.019791815
3.71447e-05 0.020184988
3.753919e-05 0.020585341
3.793787e-05 0.020992984
3.834078e-05 0.021408018
3.874797e-05 0.021830556
3.915949e-05 0.022260697
3.957538e-05 0.022698559
3.999568e-05 0.023144236
4.042045e-05 0.023597849
4.084973e-05 0.024059497
4.128357e-05 0.0245293
4.172201e-05 0.025007359
4.216511e-05 0.02549378
4.261292e-05 0.025988659
4.306548e-05 0.026492131
4.352285e-05 0.027004309
4.398508e-05 0.027525259
4.445222e-05 0.028055135
4.492432e-05 0.028594022
4.540143e-05 0.029142026
4.588361e-05 0.029699251
4.637091e-05 0.03026579
4.686338e-05 0.030841787
4.736109e-05 0.031427341
4.786408e-05 0.032022504
4.837241e-05 0.032627443
4.888614e-05 0.033242216
4.940533e-05 0.033866941
4.993003e-05 0.034501699
5.046031e-05 0.035146609
5.099621e-05 0.035801752
5.153781e-05 0.036467223
5.208516e-05 0.037143127
5.263832e-05 0.037829531
5.319736e-05 0.038526541
5.376233e-05 0.039234223
5.433331e-05 0.039952688
5.491034e-05 0.04068201
5.549351e-05 0.041422251
5.608287e-05 0.042173488
5.667849e-05 0.042935821
5.728043e-05 0.043709291
5.788877e-05 0.044493977
5.850357e-05 0.045289939
5.91249e-05 0.046097213
5.975283e-05 0.04691592
6.038742e-05 0.047746041
6.102876e-05 0.04858766
6.16769e-05 0.049440849
6.233193e-05 0.050305594
6.299392e-05 0.051181957
6.366294e-05 0.052069962
6.433906e-05 0.052969667
6.502236e-05 0.053881043
6.571292e-05 0.05480415
6.641081e-05 0.055739002
6.711612e-05 0.056685587
6.782892e-05 0.057643898
6.854928e-05 0.058613966
6.92773e-05 0.059595743
7.001305e-05 0.060589258
7.075661e-05 0.061594454
7.150807e-05 0.062611332
7.226751e-05 0.063639864
7.303502e-05 0.06467997
7.381067e-05 0.065731645
7.459457e-05 0.066794824
7.538679e-05 0.067869461
7.618742e-05 0.068955486
7.699656e-05 0.070052828
7.781429e-05 0.071161409
7.86407e-05 0.072281149
7.947589e-05 0.073411959
8.031995e-05 0.07455374
8.117298e-05 0.075706368
8.203506e-05 0.07686977
8.290631e-05 0.078043778
8.37868e-05 0.079228318
8.467664e-05 0.0804232
8.557594e-05 0.081628333
8.648478e-05 0.082843574
8.740328e-05 0.084068725
8.833153e-05 0.085303629
8.926965e-05 0.086548147
9.021772e-05 0.087802094
9.117586e-05 0.089065267
9.214418e-05 0.090337508
9.312278e-05 0.09161858
9.411178e-05 0.092908297
9.511128e-05 0.094206452
9.612139e-05 0.095512832
9.714224e-05 0.096827187
9.817392e-05 0.098149313
9.921656e-05 0.099478962
0.0001002703 0.10081585
0.0001013352 0.10215981
0.0001024114 0.10351052
0.000103499 0.10486774
0.0001045982 0.1062312
0.0001057091 0.10760063
0.0001068318 0.10897573
0.0001079664 0.11035626
0.000109113 0.11174188
0.0001102718 0.11313234
0.0001114429 0.11452732
0.0001126265 0.11592653
0.0001138226 0.11732965
0.0001150315 0.11873636
0.0001162531 0.12014639
0.0001174878 0.12155939
0.0001187356 0.12297505
0.0001199966 0.12439305
0.000121271 0.12581308
0.0001225589 0.12723476
0.0001238605 0.12865783
0.000125176 0.13008192
0.0001265054 0.13150674
0.0001278489 0.13293192
0.0001292067 0.13435714
0.0001305789 0.13578206
0.0001319657 0.13720637
0.0001333672 0.13862971
0.0001347836 0.14005188
0.0001362151 0.14147235
0.0001376617 0.14289081
0.0001391238 0.14430712
0.0001406013 0.14572087
0.0001420945 0.1471316
0.0001436036 0.14853917
0.0001451288 0.14994312
0.0001466701 0.15134337
0.0001482278 0.1527394
0.000149802 0.15413086
0.0001513929 0.15551759
0.0001530008 0.15689925
0.0001546257 0.15827558
0.0001562679 0.15964623
0.0001579275 0.16101094
0.0001596047 0.16236939
0.0001612998 0.1637214
0.0001630129 0.16506665
0.0001647441 0.16640482
0.0001664937 0.16773573
0.000168262 0.16905913
0.000170049 0.17037472
0.0001718549 0.17168231
0.0001736801 0.17298166
0.0001755246 0.17427251
0.0001773888 0.17555467
0.0001792727 0.17682793
0.0001811766 0.17809204
0.0001831008 0.17934691
0.0001850454 0.1805922
0.0001870106 0.18182791
0.0001889968 0.18305365
0.000191004 0.18426941
0.0001930325 0.18547497
0.0001950826 0.18667019
0.0001971544 0.18785492
0.0001992483 0.18902899
0.0002013643 0.19019232
0.0002035029 0.19134476
0.0002056642 0.19248616
0.0002078484 0.1936165
0.0002100558 0.19473556
0.0002122867 0.1958433
0.0002145412 0.19693965
0.0002168197 0.19802447
0.0002191224 0.19909775
0.0002214496 0.20015938
0.0002238015 0.20120931
0.0002261783 0.20224753
0.0002285804 0.20327387
0.000231008 0.20428844
0.0002334614 0.20529109
0.0002359408 0.20628182
0.0002384466 0.2072606
0.000240979 0.20822745
0.0002435383 0.20918237
0.0002461247 0.2101253
0.0002487387 0.21105628
0.0002513803 0.21197527
0.0002540501 0.21288232
0.0002567482 0.21377743
0.0002594749 0.21466067
0.0002622307 0.21553196
0.0002650156 0.21639142
0.0002678302 0.21723906
0.0002706746 0.21807497
0.0002735493 0.21889906
0.0002764545 0.21971152
0.0002793905 0.22051234
0.0002823578 0.22130157
0.0002853565 0.22207933
0.0002883871 0.22284558
0.0002914498 0.22360048
0.0002945451 0.22434404
0.0002976733 0.22507641
0.0003008347 0.22579759
0.0003040297 0.22650771
0.0003072586 0.22720673
0.0003105218 0.22789502
0.0003138196 0.22857232
0.0003171525 0.22923893
0.0003205207 0.22989497
0.0003239248 0.2305404
0.000327365 0.23117535
0.0003308417 0.2318
0.0003343554 0.23241436
0.0003379063 0.23301859
0.000341495 0.23361275
0.0003451218 0.23419701
0.0003487871 0.23477134
0.0003524914 0.23533604
0.0003562349 0.235891
0.0003600183 0.23643656
0.0003638418 0.23697268
0.0003677059 0.23749948
0.0003716111 0.23801704
0.0003755577 0.23852559
0.0003795463 0.23902522
0.0003835772 0.2395159
0.0003876509 0.2399979
0.0003917679 0.24047126
0.0003959286 0.24093612
0.0004001335 0.24139256
0.000404383 0.24184069
0.0004086777 0.24228066
0.000413018 0.24271258
0.0004174044 0.24313649
0.0004218374 0.2435526
0.0004263175 0.24396103
0.0004308451 0.24436183
0.0004354208 0.24475512
0.0004400451 0.24514098
0.0004447186 0.24551956
0.0004494416 0.24589108
0.0004542149 0.24625543
0.0004590388 0.24661274
0.0004639139 0.24696333
0.0004688408 0.24730716
0.0004738201 0.24764424
0.0004788522 0.24797499
0.0004839378 0.24829906
0.0004890774 0.24861695
0.0004942716 0.24892865
0.0004995209 0.2492341
0.000504826 0.24953359
0.0005101874 0.24982723
0.0005156058 0.250115
0.0005210817 0.25039701
0.0005266157 0.25067343
0.0005322086 0.25094425
0.0005378608 0.25120975
0.0005435731 0.25146976
0.000549346 0.25172459
0.0005551803 0.25197431
0.0005610765 0.25221891
0.0005670353 0.2524585
0.0005730574 0.25269321
0.0005791435 0.25292312
0.0005852942 0.25314826
0.0005915102 0.25336886
0.0005977922 0.25358479
0.000604141 0.25379635
0.0006105572 0.25400345
0.0006170415 0.25420628
0.0006235947 0.25440487
0.0006302175 0.25459927
0.0006369106 0.25478967
0.0006436748 0.25497601
0.0006505109 0.25515844
0.0006574195 0.25533704
0.0006644015 0.25551185
0.0006714577 0.25568294
0.0006785888 0.25585036
0.0006857957 0.25601429
0.000693079 0.25617462
0.0007004398 0.25633159
0.0007078787 0.2564852
0.0007153966 0.2566355
0.0007229944 0.25678251
0.0007306728 0.25692636
0.0007384328 0.25706709
0.0007462752 0.25720486
0.0007542009 0.25733954
0.0007622108 0.25747133
0.0007703057 0.25760018
0.0007784866 0.2577263
0.0007867544 0.25784959
0.00079511 0.2579702
0.0008035544 0.2580881
0.0008120884 0.25820345
0.0008207131 0.25831626
0.0008294293 0.25842657
0.0008382381 0.25853438
0.0008471405 0.25863985
0.0008561374 0.25874293
0.0008652299 0.25884371
0.0008744189 0.25894226
0.0008837056 0.25903859
0.0008930908 0.25913276
0.0009025758 0.25922476
0.0009121614 0.25931472
0.0009218489 0.25940267
0.0009316392 0.25948861
0.0009415336 0.25957257
0.000951533 0.25965467
0.0009616386 0.25973481
0.0009718515 0.25981326
0.0009821729 0.2598898
0.0009926039 0.25996459
0.001003146 0.26003767
0.001013799 0.26010912
0.001024566 0.26017882
0.001035448 0.26024702
0.001046444 0.26031354
0.001057558 0.26037855
0.00106879 0.26044207
0.001080141 0.26050416
0.001091612 0.2605647
0.001103205 0.26062384
0.001114922 0.26068164
0.001126763 0.26073804
0.001138729 0.26079311
0.001150823 0.26084686
0.001163045 0.26089932
0.001175397 0.26095062
0.00118788 0.2610006
0.001200496 0.26104944
0.001213245 0.26109709
0.001226131 0.26114366
0.001239152 0.26118905
0.001252313 0.26123334
0.001265613 0.26127661
0.001279054 0.26131875
0.001292638 0.26135993
0.001306366 0.26140014
0.00132024 0.26143923
0.001334262 0.26147756
0.001348432 0.26151491
0.001362753 0.26155113
0.001377226 0.26158656
0.001391852 0.26162128
0.001406634 0.26165496
0.001421573 0.261688
0.001436671 0.26172002
0.001451929 0.26175136
0.001467349 0.26178182
0.001482932 0.26181145
0.001498682 0.26184036
0.001514598 0.2618687
0.001530684 0.26189625
0.00154694 0.26192311
0.001563369 0.26194928
0.001579973 0.26197465
0.001596752 0.26199957
0.001613711 0.26202363
0.001630849 0.26204724
0.001648169 0.26207025
0.001665673 0.26209248
0.001683363 0.26211435
0.001701241 0.26213555
0.001719309 0.26215615
0.001737568 0.26217625
0.001756022 0.26219583
0.001774671 0.26221478
0.001793519 0.2622334
0.001812567 0.26225139
0.001831817 0.26226896
0.001851271 0.26228598
0.001870933 0.26230262
0.001890803 0.26231881
0.001910883 0.26233454
0.001931178 0.26234982
0.001951687 0.26236464
0.001972415 0.26237904
0.001993363 0.26239314
0.002014533 0.2624068
0.002035928 0.26242008
0.00205755 0.26243292
0.002079402 0.26244552
0.002101486 0.26245767
0.002123805 0.26246943
0.00214636 0.26248091
0.002169155 0.26249212
0.002192192 0.26250288
0.002215474 0.26251341
0.002239003 0.26252359
0.002262782 0.26253352
0.002286814 0.26254309
0.002311101 0.26255242
0.002335645 0.26256144
0.002360451 0.26257017
0.002385519 0.26257866
0.002410854 0.26258689
0.002436459 0.26259484
0.002462335 0.26260261
0.002488485 0.26261007
0.002514914 0.2626173
0.002541623 0.26262427
0.002568616 0.26263106
0.002595896 0.26263765
0.002623465 0.26264395
0.002651327 0.26265012
0.002679485 0.26265606
0.002707942 0.26266174
0.002736701 0.26266728
0.002765766 0.26267266
0.00279514 0.26267778
0.002824825 0.2626828
0.002854826 0.26268761
0.002885145 0.26269223
0.002915786 0.26269666
0.002946753 0.26270098
0.002978048 0.26270514
0.003009676 0.26270912
0.00304164 0.26271295
0.003073943 0.26271656
0.003106589 0.26272019
0.003139582 0.26272355
0.003172926 0.26272684
0.003206623 0.26272997
0.003240679 0.26273298
0.003275096 0.26273583
0.003309879 0.26273866
0.003345031 0.26274124
0.003380556 0.2627437
0.003416459 0.2627462
0.003452743 0.26274846
0.003489412 0.26275066
0.003526471 0.26275277
0.003563923 0.26275465
0.003601773 0.26275653
0.003640025 0.26275837
0.003678684 0.26276
0.003717752 0.26276164
0.003757236 0.26276314
0.003797139 0.26276456
0.003837466 0.26276588
0.003878222 0.26276712
0.00391941 0.26276832
0.003961035 0.26276942
0.004003103 0.26277042
0.004045617 0.26277137
0.004088583 0.26277225
0.004132005 0.26277303
0.004175888 0.26277368
0.004220238 0.26277448
0.004265058 0.26277492
0.004310354 0.26277546
0.004356132 0.26277601
0.004402395 0.26277647
0.00444915 0.26277679
0.004496402 0.26277704
0.004544155 0.26277743
0.004592416 0.26277754
0.004641189 0.26277772
0.00469048 0.2627778
0.004740294 0.26277778
0.004790638 0.26277784
0.004841516 0.2627777
0.004892934 0.26277775
0.004944899 0.26277752
0.004997416 0.26277742
0.00505049 0.26277719
0.005104128 0.26277688
0.005158335 0.26277666
0.005213119 0.26277626
0.005268484 0.26277591
0.005324437 0.26277553
0.005380984 0.26277505
0.005438132 0.26277461
0.005495887 0.26277411
0.005554255 0.26277354
0.005613243 0.26277296
0.005672858 0.26277241
0.005733106 0.26277183
0.005793993 0.26277114
0.005855527 0.2627704
0.005917715 0.26276969
0.005980563 0.26276898
0.006044079 0.26276826
0.006108269 0.2627675
0.006173141 0.26276672
0.006238702 0.26276583
0.006304959 0.26276502
0.00637192 0.26276411
0.006439592 0.26276327
0.006507982 0.26276236
0.006577099 0.26276146
0.00664695 0.2627605
0.006717543 0.26275955
0.006788886 0.26275858
0.006860986 0.26275761
0.006933852 0.26275655
0.007007492 0.26275553
0.007081914 0.26275453
0.007157126 0.26275343
0.007233138 0.26275234
0.007309956 0.26275128
0.00738759 0.26275019
0.007466049 0.26274902
0.007545341 0.26274794
0.007625475 0.26274677
0.00770646 0.26274561
0.007788305 0.26274446
0.00787102 0.26274328
0.007954613 0.26274212
0.008039094 0.26274092
0.008124472 0.26273967
0.008210756 0.26273845
0.008297957 0.26273725
0.008386084 0.26273598
0.008475147 0.2627347
0.008565156 0.26273348
0.008656121 0.2627322
0.008748052 0.26273093
0.00884096 0.26272962
0.008934854 0.2627283
0.009029745 0.26272702
0.009125644 0.26272571
0.009222561 0.26272436
0.009320508 0.26272301
0.009419495 0.26272166
0.009519533 0.26272035
0.009620634 0.26271894
0.009722808 0.26271756
0.009826068 0.26271627
0.009930424 0.26271484
0.01003589 0.26271339
0.01014247 0.26271202
0.01025019 0.26271062
0.01035905 0.26270925
0.01046907 0.26270781
0.01058025 0.26270638
0.01069262 0.26270486
0.01080618 0.26270347
0.01092094 0.262702
0.01103693 0.26270049
0.01115414 0.26269901
0.0112726 0.26269752
0.01139232 0.26269607
0.01151331 0.26269455
0.01163559 0.26269299
0.01175916 0.26269153
0.01188405 0.26268994
0.01201026 0.26268839
0.01213781 0.26268689
0.01226672 0.26268528
0.012397 0.26268373
0.01252866 0.26268216
0.01266172 0.26268057
0.01279619 0.26267895
0.01293209 0.26267737
0.01306943 0.26267569
0.01320823 0.26267409
0.01334851 0.2626724
0.01349028 0.2626707
0.01363355 0.26266912
0.01377834 0.26266747
0.01392467 0.26266568
0.01407256 0.26266409
0.01422201 0.26266239
0.01437305 0.26266062
0.0145257 0.26265886
0.01467997 0.26265702
0.01483587 0.26265537
0.01499344 0.26265353
0.01515267 0.26265179
0.0153136 0.26264992
0.01547623 0.26264803
0.0156406 0.26264617
0.01580671 0.26264437
0.01597458 0.26264238
0.01614423 0.26264058
0.01631569 0.26263863
0.01648897 0.26263662
0.01666409 0.26263466
0.01684107 0.26263275
0.01701992 0.26263073
0.01720068 0.26262869
0.01738336 0.2626267
0.01756798 0.26262462
0.01775455 0.26262254
0.01794311 0.26262043
0.01813368 0.26261832
0.01832626 0.26261618
0.01852089 0.26261391
0.01871759 0.26261183
0.01891638 0.26260955
0.01911728 0.26260726
0.01932031 0.262605
0.0195255 0.26260274
0.01973286 0.26260039
0.01994243 0.262598
0.02015423 0.26259564
0.02036827 0.26259315
0.02058459 0.26259072
0.02080321 0.26258828
0.02102415 0.26258575
0.02124743 0.26258312
0.02147308 0.26258056
0.02170114 0.26257792
0.02193161 0.26257525
0.02216453 0.26257254
0.02239992 0.26256982
0.02263782 0.26256703
0.02287824 0.26256427
0.02312122 0.26256137
0.02336677 0.26255845
0.02361493 0.2625555
0.02386573 0.26255254
0.0241192 0.26254952
0.02437535 0.26254641
0.02463422 0.26254326
0.02489585 0.26254013
0.02516025 0.26253687
0.02542746 0.26253362
0.02569751 0.26253025
0.02597043 0.26252687
0.02624624 0.26252348
0.02652498 0.26251998
0.02680669 0.26251642
0.02709138 0.26251281
0.0273791 0.26250912
0.02766988 0.26250539
0.02796374 0.2625016
0.02826073 0.26249775
0.02856087 0.26249382
0.02886419 0.26248981
0.02917074 0.26248579
0.02948054 0.26248163
0.02979364 0.26247742
0.03011006 0.2624731
0.03042984 0.26246874
0.03075301 0.26246443
0.03107962 0.26245983
0.03140969 0.26245522
0.03174328 0.26245063
0.0320804 0.26244587
0.03242111 0.26244099
0.03276543 0.2624361
0.03311341 0.26243101
0.03346508 0.26242594
0.0338205 0.26242073
0.03417968 0.26241537
0.03454268 0.26240999
0.03490954 0.2624045
0.03528029 0.26239885
0.03565498 0.26239315
0.03603364 0.26238738
0.03641633 0.26238139
0.03680309 0.26237536
0.03719395 0.26236919
0.03758896 0.2623629
0.03798817 0.26235654
0.03839162 0.26235
0.03879935 0.26234332
0.03921141 0.26233653
0.03962785 0.26232963
0.04004871 0.26232255
0.04047404 0.26231539
0.04090389 0.26230802
0.0413383 0.26230061
0.04177733 0.26229303
0.04222102 0.26228515
0.04266942 0.26227734
0.04312258 0.26226915
0.04358056 0.2622609
0.0440434 0.26225249
0.04451116 0.26224385
0.04498388 0.26223524
0.04546163 0.26222624
0.04594444 0.26221713
0.04643239 0.26220783
0.04692552 0.26219845
0.04742388 0.2621888
0.04792754 0.26217885
0.04843655 0.26216885
0.04895096 0.26215857
0.04947084 0.26214806
0.04999623 0.26213743
0.05052721 0.26212649
0.05106383 0.26211534
0.05160614 0.26210394
0.05215422 0.26209242
0.05270811 0.26208061
0.05326789 0.26206855
0.05383361 0.26205612
0.05440535 0.26204359
0.05498315 0.26203078
0.05556709 0.26201767
0.05615723 0.26200425
0.05675364 0.26199064
0.05735638 0.26197669
0.05796553 0.26196255
0.05858114 0.26194803
0.05920329 0.26193314
0.05983205 0.26191799
0.06046749 0.26190261
0.06110967 0.26188689
0.06175868 0.2618708
0.06241458 0.26185434
0.06307744 0.26183757
0.06374735 0.26182041
0.06442437 0.26180294
0.06510857 0.26178515
0.06580005 0.2617669
0.06649887 0.26174827
0.06720511 0.26172927
0.06791885 0.26170991
0.06864017 0.26169008
0.06936915 0.26166989
0.07010588 0.26164927
0.07085043 0.26162818
0.07160288 0.26160664
0.07236333 0.2615847
0.07313185 0.26156225
0.07390854 0.26153936
0.07469347 0.26151593
0.07548674 0.26149209
0.07628844 0.26146763
0.07709865 0.26144272
0.07791746 0.26141732
0.07874497 0.26139135
0.07958127 0.26136483
0.08042645 0.26133772
0.08128061 0.26131004
0.08214383 0.26128182
0.08301623 0.26125298
0.08389789 0.26122348
0.08478892 0.2611934
0.0856894 0.26116268
0.08659945 0.26113132
0.08751917 0.26109926
0.08844865 0.26106652
0.08938801 0.26103308
0.09033734 0.26099893
0.09129675 0.26096407
0.09226636 0.26092847
0.09324626 0.26089208
0.09423656 0.26085492
0.09523739 0.26081702
0.09624884 0.2607782
0.09727104 0.26073866
0.09830409 0.26069829
0.09934811 0.26065699
0.1004032 0.26061483
0.1014695 0.26057169
0.1025472 0.26052774
0.1036363 0.26048274
0.1047369 0.26043687
0.1058493 0.26039
0.1069734 0.26034209
0.1081095 0.26029322
0.1092577 0.2602432
0.110418 0.2601922
0.1115907 0.26014002
0.1127758 0.26008679
0.1139736 0.26003247
0.115184 0.25997682
0.1164073 0.2599201
0.1176436 0.25986213
0.118893 0.25980293
0.1201557 0.25974247
0.1214318 0.25968066
0.1227214 0.25961755
0.1240248 0.25955306
0.1253419 0.25948719
0.1266731 0.2594199
0.1280184 0.25935112
0.129378 0.25928094
0.1307521 0.25920922
0.1321407 0.2591359
0.1335441 0.25906104
0.1349624 0.25898463
0.1363957 0.25890652
0.1378443 0.2588267
0.1393082 0.25874523
0.1407877 0.25866175
0.1422829 0.25857674
0.143794 0.25848967
0.1453212 0.25840086
0.1468645 0.25831009
0.1484243 0.25821746
0.1500006 0.25812278



==> Plot_data/HT_region1_7.dat <==
--------- mT (1.5 TeV) -----------
counts: [  0.00000000e+00   5.53580274e-07   2.55288376e-05   1.11265692e-04
   3.29784337e-04   5.09096314e-04   5.82939476e-04   7.73139210e-04
   6.52013479e-04   5.43265514e-04   4.93958125e-04   3.57180164e-04
   2.70497661e-04   1.88350542e-04   7.63101079e-05   2.70931632e-05
   3.07371288e-05   1.65191312e-05   5.32342772e-06   3.11189588e-06
   2.16799034e-06   1.16422311e-06]
bins: [  500.           704.54545455   909.09090909  1113.63636364  1318.18181818
  1522.72727273  1727.27272727  1931.81818182  2136.36363636  2340.90909091
  2545.45454545  2750.          2954.54545455  3159.09090909  3363.63636364
  3568.18181818  3772.72727273  3977.27272727  4181.81818182  4386.36363636
  4590.90909091  4795.45454545  5000.        ]
 
--------- tt -----------
counts: [  0.00000000e+00   7.59648618e-05   9.23099078e-04   1.41093030e-03
   1.05414747e-03   6.60642281e-04   3.86664747e-04   2.07013249e-04
   1.14487327e-04   7.34447005e-05   3.99625576e-05   2.12413594e-05
   1.62010369e-05   7.20046083e-06   5.40034562e-06   1.44009217e-06
   7.20046083e-07   3.60023041e-07   7.20046083e-07   3.60023041e-07
   0.00000000e+00   0.00000000e+00]
bins: [  500.           704.54545455   909.09090909  1113.63636364  1318.18181818
  1522.72727273  1727.27272727  1931.81818182  2136.36363636  2340.90909091
  2545.45454545  2750.          2954.54545455  3159.09090909  3363.63636364
  3568.18181818  3772.72727273  3977.27272727  4181.81818182  4386.36363636
  4590.90909091  4795.45454545  5000.        ]
 
--------- Single t -----------
counts: [  0.00000000e+00   2.11575465e-05   4.01862767e-04   7.23833070e-04
   8.78732369e-04   6.91918992e-04   5.89234089e-04   4.84074361e-04
   3.77720038e-04   2.73102677e-04   1.66165330e-04   1.58263364e-04
   7.65405118e-05   6.17763346e-05   4.00072179e-05   2.34489874e-05
   1.30272152e-05   7.81632912e-06   4.37095072e-06   2.60544304e-06
   2.60544304e-06   1.73696203e-06]
bins: [  500.           704.54545455   909.09090909  1113.63636364  1318.18181818
  1522.72727273  1727.27272727  1931.81818182  2136.36363636  2340.90909091
  2545.45454545  2750.          2954.54545455  3159.09090909  3363.63636364
  3568.18181818  3772.72727273  3977.27272727  4181.81818182  4386.36363636
  4590.90909091  4795.45454545  5000.        ]
 
--------- W -----------
counts: [  0.00000000e+00   7.94281176e-05   9.01509134e-04   1.27879269e-03
   1.01667990e-03   6.75138999e-04   4.05083400e-04   2.97855441e-04
   1.50913423e-04   9.53137411e-05   1.58856235e-05   4.76568705e-05
   1.58856235e-05   7.94281176e-06   7.94281176e-06   0.00000000e+00
   3.97140588e-06   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00]
bins: [  500.           704.54545455   909.09090909  1113.63636364  1318.18181818
  1522.72727273  1727.27272727  1931.81818182  2136.36363636  2340.90909091
  2545.45454545  2750.          2954.54545455  3159.09090909  3363.63636364
  3568.18181818  3772.72727273  3977.27272727  4181.81818182  4386.36363636
  4590.90909091  4795.45454545  5000.        ]
 
--------- VV -----------
counts: [  0.00000000e+00   8.33415342e-05   7.76332488e-04   1.22711423e-03
   1.06147686e-03   6.78347741e-04   4.42139345e-04   2.87071744e-04
   1.24516789e-04   1.29581255e-04   9.14884174e-05   5.28453951e-05
   2.43859768e-05   1.32113488e-05   0.00000000e+00   4.07344157e-06
   0.00000000e+00   2.03672078e-06   0.00000000e+00   0.00000000e+00
   0.00000000e+00   2.03672078e-06]
bins: [  500.           704.54545455   909.09090909  1113.63636364  1318.18181818
  1522.72727273  1727.27272727  1931.81818182  2136.36363636  2340.90909091
  2545.45454545  2750.          2954.54545455  3159.09090909  3363.63636364
  3568.18181818  3772.72727273  3977.27272727  4181.81818182  4386.36363636
  4590.90909091  4795.45454545  5000.        ]
 



==> Plot_data/HT_region1_7_2000.dat <==
--------- mT (2.0 TeV) -----------
counts: [  0.00000000e+00   1.61233428e-06   2.27408976e-05   9.37035688e-05
   1.75369315e-04   3.04920763e-04   5.11621541e-04   5.42647576e-04
   5.61692899e-04   4.84623936e-04   4.60143666e-04   3.66725489e-04
   2.15825430e-04   2.28254826e-04   2.32573461e-04   9.07785586e-05
   5.72329058e-05   5.92117352e-05   2.01899247e-05   8.35971660e-06
   4.30692910e-06   1.26527239e-06   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   6.43698007e-07   0.00000000e+00]
bins: [  500.           732.14285714   964.28571429  1196.42857143  1428.57142857
  1660.71428571  1892.85714286  2125.          2357.14285714  2589.28571429
  2821.42857143  3053.57142857  3285.71428571  3517.85714286  3750.
  3982.14285714  4214.28571429  4446.42857143  4678.57142857  4910.71428571
  5142.85714286  5375.          5607.14285714  5839.28571429  6071.42857143
  6303.57142857  6535.71428571  6767.85714286  7000.        ]
 
--------- tt -----------
counts: [  0.00000000e+00   1.92972350e-04   1.21127752e-03   1.28520225e-03
   8.20852535e-04   4.49628776e-04   2.26894521e-04   1.16487455e-04
   6.78443420e-05   3.29621096e-05   2.01612903e-05   1.05606759e-05
   4.80030722e-06   2.88018433e-06   6.40040963e-07   6.40040963e-07
   3.20020481e-07   3.20020481e-07   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  500.           732.14285714   964.28571429  1196.42857143  1428.57142857
  1660.71428571  1892.85714286  2125.          2357.14285714  2589.28571429
  2821.42857143  3053.57142857  3285.71428571  3517.85714286  3750.
  3982.14285714  4214.28571429  4446.42857143  4678.57142857  4910.71428571
  5142.85714286  5375.          5607.14285714  5839.28571429  6071.42857143
  6303.57142857  6535.71428571  6767.85714286  7000.        ]
 
--------- Single t -----------
counts: [  0.00000000e+00   7.39481451e-05   5.41527816e-04   8.40017837e-04
   7.72271041e-04   6.19097939e-04   4.93650155e-04   3.78873002e-04
   2.51992868e-04   1.80142202e-04   1.21557514e-04   6.81177121e-05
   4.83710881e-05   2.48661192e-05   1.31644160e-05   8.80166800e-06
   2.92542579e-06   2.19406934e-06   2.19406934e-06   7.31356447e-07
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  500.           732.14285714   964.28571429  1196.42857143  1428.57142857
  1660.71428571  1892.85714286  2125.          2357.14285714  2589.28571429
  2821.42857143  3053.57142857  3285.71428571  3517.85714286  3750.
  3982.14285714  4214.28571429  4446.42857143  4678.57142857  4910.71428571
  5142.85714286  5375.          5607.14285714  5839.28571429  6071.42857143
  6303.57142857  6535.71428571  6767.85714286  7000.        ]
 
--------- W -----------
counts: [  0.00000000e+00   1.97687759e-04   1.08728268e-03   1.23201836e-03
   8.26052423e-04   4.94219398e-04   2.96531639e-04   1.55326097e-04
   6.70726326e-05   3.88315241e-05   2.82411085e-05   7.06027712e-06
   1.05904157e-05   0.00000000e+00   3.53013856e-06   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  500.           732.14285714   964.28571429  1196.42857143  1428.57142857
  1660.71428571  1892.85714286  2125.          2357.14285714  2589.28571429
  2821.42857143  3053.57142857  3285.71428571  3517.85714286  3750.
  3982.14285714  4214.28571429  4446.42857143  4678.57142857  4910.71428571
  5142.85714286  5375.          5607.14285714  5839.28571429  6071.42857143
  6303.57142857  6535.71428571  6767.85714286  7000.        ]
 
--------- VV -----------
counts: [  0.00000000e+00   1.85643865e-04   1.01301740e-03   1.26055876e-03
   7.92240471e-04   4.91461867e-04   3.00827202e-04   1.26486304e-04
   1.22865467e-04   9.08155852e-05   3.20498816e-05   1.53642581e-05
   5.87171057e-06   3.62083695e-06   0.00000000e+00   1.81041847e-06
   0.00000000e+00   0.00000000e+00   1.81041847e-06   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  500.           732.14285714   964.28571429  1196.42857143  1428.57142857
  1660.71428571  1892.85714286  2125.          2357.14285714  2589.28571429
  2821.42857143  3053.57142857  3285.71428571  3517.85714286  3750.
  3982.14285714  4214.28571429  4446.42857143  4678.57142857  4910.71428571
  5142.85714286  5375.          5607.14285714  5839.28571429  6071.42857143
  6303.57142857  6535.71428571  6767.85714286  7000.        ]
 
 

 


==> Plot_data/M_S_region1_7.dat <==
--------- mT (1.5 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   5.52237313e-05
   3.84221579e-04   2.53786282e-03   2.27747006e-02   3.49856957e-02
   1.89571761e-02   8.93553449e-03   4.46785097e-03   2.00748494e-03
   1.92560657e-03   1.03528966e-03   7.30858902e-04   3.01697877e-04
   2.45147567e-04   7.55550316e-05   1.91055901e-05   1.17105495e-04
   1.69113803e-05   7.99396304e-05   1.98735661e-04   4.49369133e-05
   0.00000000e+00   1.03358841e-04]
bins: [   0.   10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.
  120.  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.
  240.  250.  260.  270.  280.  290.  300.]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   7.21396624e-06   1.08209494e-04   7.93536286e-04
   3.18135911e-03   7.18511037e-03   1.10301544e-02   1.34829029e-02
   1.41321599e-02   1.38436012e-02   1.19679700e-02   8.94531814e-03
   5.71346126e-03   3.64305295e-03   2.24354350e-03   1.31294186e-03
   8.44034050e-04   4.83335738e-04   3.89554177e-04   1.73135190e-04
   2.09205021e-04   1.22637426e-04   3.60698312e-05   3.60698312e-05
   7.21396624e-05   4.32837974e-05]
bins: [   0.   10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.
  120.  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.
  240.  250.  260.  270.  280.  290.  300.]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   1.73968161e-05   4.36635824e-04   9.55542651e-03
   2.29721318e-02   1.63343107e-02   1.11178823e-02   9.31090066e-03
   7.38843117e-03   6.71877506e-03   5.59737353e-03   3.97342235e-03
   2.04433379e-03   1.51613943e-03   1.13879835e-03   4.96259764e-04
   5.23048098e-04   2.11049021e-04   2.62667663e-04   1.04952704e-04
   6.95872645e-05   1.73968161e-05   7.01590715e-05   3.47936322e-05
   5.21904484e-05   3.59372463e-05]
bins: [   0.   10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.
  120.  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.
  240.  250.  260.  270.  280.  290.  300.]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   7.15990453e-04
   4.21638823e-03   7.47812251e-03   1.37629276e-02   1.39220366e-02
   1.54335720e-02   1.34447096e-02   9.86475736e-03   8.19411297e-03
   4.85282418e-03   3.18217979e-03   1.75019889e-03   1.35242641e-03
   6.36435959e-04   4.77326969e-04   3.97772474e-04   7.95544948e-05
   0.00000000e+00   7.95544948e-05   7.95544948e-05   0.00000000e+00
   7.95544948e-05   0.00000000e+00]
bins: [   0.   10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.
  120.  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.
  240.  250.  260.  270.  280.  290.  300.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   4.37609652e-04   5.68345153e-03
   1.63260911e-02   1.65111932e-02   1.33542452e-02   1.09182070e-02
   8.33333333e-03   8.38294516e-03   6.40874055e-03   5.12786827e-03
   2.91005291e-03   1.70965435e-03   1.46494882e-03   8.44357415e-04
   6.71298028e-04   2.64550265e-04   4.07842554e-05   1.32275132e-04
   2.64550265e-04   0.00000000e+00   4.07842554e-05   1.73059388e-04
   0.00000000e+00   0.00000000e+00]
bins: [   0.   10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.
  120.  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.
  240.  250.  260.  270.  280.  290.  300.]
 


==> Plot_data/M_S_region1_7_2000.dat <==
--------- mT (2.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   2.13559164e-04
   7.66997829e-05   2.11975848e-03   1.98230826e-02   3.43290052e-02
   2.00437804e-02   1.05290904e-02   4.38385786e-03   2.87475832e-03
   1.38478321e-03   1.33146739e-03   1.12089806e-03   4.79877298e-04
   3.41681452e-04   1.57134279e-04   1.23035849e-04   3.02943589e-05
   1.33196366e-04   7.66981065e-05   0.00000000e+00   1.59496684e-04
   1.51817893e-04   1.16026790e-04]
bins: [   0.   10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.
  120.  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.
  240.  250.  260.  270.  280.  290.  300.]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   7.21396624e-06   1.08209494e-04   7.93536286e-04
   3.18135911e-03   7.18511037e-03   1.10301544e-02   1.34829029e-02
   1.41321599e-02   1.38436012e-02   1.19679700e-02   8.94531814e-03
   5.71346126e-03   3.64305295e-03   2.24354350e-03   1.31294186e-03
   8.44034050e-04   4.83335738e-04   3.89554177e-04   1.73135190e-04
   2.09205021e-04   1.22637426e-04   3.60698312e-05   3.60698312e-05
   7.21396624e-05   4.32837974e-05]
bins: [   0.   10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.
  120.  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.
  240.  250.  260.  270.  280.  290.  300.]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   3.29598536e-05   4.13714580e-04   9.43109521e-03
   2.30646838e-02   1.63495677e-02   1.11619357e-02   9.23607279e-03
   7.58018223e-03   6.59928450e-03   5.66839869e-03   3.88158892e-03
   2.06982921e-03   1.50321819e-03   1.14512486e-03   4.70592137e-04
   5.12022003e-04   2.16527595e-04   2.65395239e-04   9.94516974e-05
   8.23996339e-05   1.64799268e-05   6.64918438e-05   4.94397803e-05
   4.94397803e-05   3.41041269e-05]
bins: [   0.   10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.
  120.  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.
  240.  250.  260.  270.  280.  290.  300.]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   7.15990453e-04
   4.21638823e-03   7.47812251e-03   1.37629276e-02   1.39220366e-02
   1.54335720e-02   1.34447096e-02   9.86475736e-03   8.19411297e-03
   4.85282418e-03   3.18217979e-03   1.75019889e-03   1.35242641e-03
   6.36435959e-04   4.77326969e-04   3.97772474e-04   7.95544948e-05
   0.00000000e+00   7.95544948e-05   7.95544948e-05   0.00000000e+00
   7.95544948e-05   0.00000000e+00]
bins: [   0.   10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.
  120.  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.
  240.  250.  260.  270.  280.  290.  300.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   4.37609652e-04   5.68345153e-03
   1.63260911e-02   1.65111932e-02   1.33542452e-02   1.09182070e-02
   8.33333333e-03   8.38294516e-03   6.40874055e-03   5.12786827e-03
   2.91005291e-03   1.70965435e-03   1.46494882e-03   8.44357415e-04
   6.71298028e-04   2.64550265e-04   4.07842554e-05   1.32275132e-04
   2.64550265e-04   0.00000000e+00   4.07842554e-05   1.73059388e-04
   0.00000000e+00   0.00000000e+00]
bins: [   0.   10.   20.   30.   40.   50.   60.   70.   80.   90.  100.  110.
  120.  130.  140.  150.  160.  170.  180.  190.  200.  210.  220.  230.
  240.  250.  260.  270.  280.  290.  300.]
 
 
 

 


==> Plot_data/M_Tprime_region1_7.dat <==
--------- mT (1.5 TeV) -----------
counts: [  0.00000000e+00   1.68690210e-06   4.66413770e-06   1.53684295e-05
   1.52492130e-05   8.40095615e-06   5.86173644e-05   1.14915848e-04
   1.61354947e-04   3.22515677e-04   7.93942530e-04   2.72641242e-03
   5.11796255e-03   2.08845501e-03   4.90387123e-04   1.82543549e-04
   9.64692349e-05   8.49487385e-05   7.51033080e-05   3.05697070e-05
   3.82395260e-05   9.32651709e-06   1.42306902e-05   9.18326411e-06
   1.57413958e-05   9.12198277e-06   0.00000000e+00   9.78900410e-06
   4.79996712e-06   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  500.   580.   660.   740.   820.   900.   980.  1060.  1140.  1220.
  1300.  1380.  1460.  1540.  1620.  1700.  1780.  1860.  1940.  2020.
  2100.  2180.  2260.  2340.  2420.  2500.  2580.  2660.  2740.  2820.
  2900.  2980.  3060.  3140.  3220.  3300.]
 
--------- tt -----------
counts: [  9.00706154e-07   3.60282461e-06   1.98155354e-05   5.22409569e-05
   2.04460297e-04   6.41302781e-04   1.05382620e-03   1.26459144e-03
   1.29791757e-03   1.27539991e-03   1.20784695e-03   1.11057069e-03
   1.03040784e-03   7.46685401e-04   5.98068886e-04   4.83679204e-04
   3.73793054e-04   2.76516789e-04   2.05361003e-04   1.58524283e-04
   1.18893212e-04   9.18720277e-05   7.56593169e-05   5.40423692e-05
   4.23331892e-05   2.16169477e-05   1.98155354e-05   2.61204785e-05
   8.10635538e-06   1.44112985e-05   8.10635538e-06   2.70211846e-06
   5.40423692e-06   3.60282461e-06   1.80141231e-06]
bins: [  500.   580.   660.   740.   820.   900.   980.  1060.  1140.  1220.
  1300.  1380.  1460.  1540.  1620.  1700.  1780.  1860.  1940.  2020.
  2100.  2180.  2260.  2340.  2420.  2500.  2580.  2660.  2740.  2820.
  2900.  2980.  3060.  3140.  3220.  3300.]
 
--------- Single t -----------
counts: [  0.00000000e+00   1.42728282e-07   8.97026670e-06   2.62685228e-05
   1.35613655e-04   3.61174348e-04   6.67140899e-04   9.03129419e-04
   1.12726283e-03   1.18510029e-03   1.21838197e-03   1.27671898e-03
   1.21635350e-03   1.02047600e-03   7.21665333e-04   6.64643154e-04
   4.73934151e-04   3.77616234e-04   2.63928697e-04   2.09434541e-04
   1.74338480e-04   1.24543550e-04   9.19755120e-05   8.08340427e-05
   6.08650351e-05   2.62685228e-05   1.97549152e-05   1.96121869e-05
   1.09987410e-05   1.30985793e-05   8.68481014e-06   4.34240507e-06
   2.24256667e-06   7.13641408e-08   4.41376921e-06]
bins: [  500.   580.   660.   740.   820.   900.   980.  1060.  1140.  1220.
  1300.  1380.  1460.  1540.  1620.  1700.  1780.  1860.  1940.  2020.
  2100.  2180.  2260.  2340.  2420.  2500.  2580.  2660.  2740.  2820.
  2900.  2980.  3060.  3140.  3220.  3300.]
 
--------- W -----------
counts: [  0.00000000e+00   9.97605746e-06   9.97605746e-06   4.98802873e-05
   1.89545092e-04   5.68635275e-04   7.08300080e-04   1.00758180e-03
   1.09736632e-03   1.06743815e-03   1.16719872e-03   1.13727055e-03
   8.77893057e-04   6.38467678e-04   6.68395850e-04   5.68635275e-04
   5.58659218e-04   5.28731045e-04   3.39185954e-04   1.89545092e-04
   1.39664804e-04   1.69592977e-04   1.79569034e-04   5.98563448e-05
   6.98324022e-05   1.19712690e-04   8.97845172e-05   6.98324022e-05
   9.97605746e-06   6.98324022e-05   4.98802873e-05   1.99521149e-05
   9.97605746e-06   1.99521149e-05   3.99042298e-05]
bins: [  500.   580.   660.   740.   820.   900.   980.  1060.  1140.  1220.
  1300.  1380.  1460.  1540.  1620.  1700.  1780.  1860.  1940.  2020.
  2100.  2180.  2260.  2340.  2420.  2500.  2580.  2660.  2740.  2820.
  2900.  2980.  3060.  3140.  3220.  3300.]
 
--------- VV -----------
counts: [  1.14479694e-05   0.00000000e+00   5.10320725e-06   2.16543839e-05
   2.57232509e-04   5.92117694e-04   1.01072634e-03   1.20575278e-03
   1.06548308e-03   1.31113063e-03   1.19678792e-03   7.65352765e-04
   8.39143788e-04   9.07694617e-04   6.51840650e-04   5.50050481e-04
   3.64262873e-04   3.18334008e-04   2.86473210e-04   1.90890815e-04
   1.80821388e-04   1.82062943e-04   1.39995730e-04   6.49631516e-05
   9.42038525e-05   5.47567371e-05   3.18607984e-05   3.82055605e-05
   7.88942307e-05   2.79991460e-05   2.67575911e-05   1.65511766e-05
   1.14479694e-05   0.00000000e+00   0.00000000e+00]
bins: [  500.   580.   660.   740.   820.   900.   980.  1060.  1140.  1220.
  1300.  1380.  1460.  1540.  1620.  1700.  1780.  1860.  1940.  2020.
  2100.  2180.  2260.  2340.  2420.  2500.  2580.  2660.  2740.  2820.
  2900.  2980.  3060.  3140.  3220.  3300.]
 


==> Plot_data/M_Tprime_region1_7_2000.dat <==
--------- mT (2.0 TeV) -----------
counts: [  0.00000000e+00   2.46088758e-06   0.00000000e+00   7.47152391e-06
   5.95622977e-06   1.81194844e-05   2.26870208e-05   4.18359642e-05
   5.64142102e-05   8.31795186e-05   1.90039215e-04   2.36354494e-04
   4.16146121e-04   1.24193860e-03   3.38099445e-03   3.09536375e-03
   8.02951569e-04   1.52430026e-04   1.15555690e-04   3.28481642e-05
   1.88936908e-05   3.14373263e-05   1.95164052e-06   1.50614758e-05
   1.59703104e-05   5.06869047e-06   0.00000000e+00   0.00000000e+00
   0.00000000e+00   8.86995271e-06   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  500.   600.   700.   800.   900.  1000.  1100.  1200.  1300.  1400.
  1500.  1600.  1700.  1800.  1900.  2000.  2100.  2200.  2300.  2400.
  2500.  2600.  2700.  2800.  2900.  3000.  3100.  3200.  3300.  3400.
  3500.  3600.  3700.  3800.  3900.  4000.]
 
--------- tt -----------
counts: [  7.20149791e-07   4.32089875e-06   2.52052427e-05   1.67794901e-04
   6.71899755e-04   1.06654184e-03   1.18896731e-03   1.10615008e-03
   1.00172836e-03   8.98026790e-04   7.08627394e-04   5.96284027e-04
   5.32190696e-04   4.36410773e-04   3.65115944e-04   2.94541265e-04
   2.23246435e-04   1.77156849e-04   1.36108311e-04   1.07302319e-04
   6.48134812e-05   5.61716837e-05   4.68097364e-05   3.60074896e-05
   2.08843439e-05   1.80037448e-05   1.29626962e-05   6.48134812e-06
   9.36194729e-06   6.48134812e-06   6.48134812e-06   7.20149791e-07
   1.44029958e-06   4.32089875e-06   7.20149791e-07]
bins: [  500.   600.   700.   800.   900.  1000.  1100.  1200.  1300.  1400.
  1500.  1600.  1700.  1800.  1900.  2000.  2100.  2200.  2300.  2400.
  2500.  2600.  2700.  2800.  2900.  3000.  3100.  3200.  3300.  3400.
  3500.  3600.  3700.  3800.  3900.  4000.]
 
--------- Single t -----------
counts: [  0.00000000e+00   1.14277984e-07   9.98932784e-06   9.12069582e-05
   3.50415231e-04   6.40494522e-04   8.65186071e-04   9.52129983e-04
   9.09623795e-04   8.65803410e-04   8.53653990e-04   7.29244504e-04
   7.48308936e-04   6.19087392e-04   5.20554260e-04   4.62664108e-04
   3.51935606e-04   2.85701967e-04   1.98700916e-04   1.60046612e-04
   1.12317205e-04   7.91718158e-05   5.94788551e-05   5.12496469e-05
   2.48019026e-05   1.48697138e-05   1.16923085e-05   9.93218885e-06
   8.22920821e-06   3.29168329e-06   3.34882228e-06   3.34882228e-06
   1.64584164e-06   1.14277984e-07   1.64584164e-06]
bins: [  500.   600.   700.   800.   900.  1000.  1100.  1200.  1300.  1400.
  1500.  1600.  1700.  1800.  1900.  2000.  2100.  2200.  2300.  2400.
  2500.  2600.  2700.  2800.  2900.  3000.  3100.  3200.  3300.  3400.
  3500.  3600.  3700.  3800.  3900.  4000.]
 
--------- W -----------
counts: [  0.00000000e+00   7.95544948e-06   1.59108990e-05   9.54653938e-05
   4.69371519e-04   8.03500398e-04   8.27366746e-04   9.30787589e-04
   1.09785203e-03   8.43277645e-04   6.60302307e-04   6.44391408e-04
   6.12569610e-04   5.88703262e-04   4.93237868e-04   3.26173429e-04
   2.54574383e-04   2.70485282e-04   1.82975338e-04   1.03420843e-04
   2.22752586e-04   9.54653938e-05   1.03420843e-04   6.36435959e-05
   1.03420843e-04   4.77326969e-05   1.59108990e-05   5.56881464e-05
   3.97772474e-05   0.00000000e+00   7.95544948e-06   0.00000000e+00
   7.95544948e-06   7.95544948e-06   0.00000000e+00]
bins: [  500.   600.   700.   800.   900.  1000.  1100.  1200.  1300.  1400.
  1500.  1600.  1700.  1800.  1900.  2000.  2100.  2200.  2300.  2400.
  2500.  2600.  2700.  2800.  2900.  3000.  3100.  3200.  3300.  3400.
  3500.  3600.  3700.  3800.  3900.  4000.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   4.08089974e-06   1.93459329e-04
   6.06849062e-04   9.66194259e-04   1.01196745e-03   1.04439556e-03
   1.01715073e-03   6.62879274e-04   8.11448706e-04   6.76998105e-04
   5.85451724e-04   3.66623704e-04   4.46036931e-04   2.72763010e-04
   2.77946294e-04   2.19930404e-04   1.96437844e-04   1.37429116e-04
   7.94132268e-05   9.57368258e-05   1.29267317e-04   5.29421512e-05
   3.87137748e-05   4.06994520e-05   2.13973373e-05   4.08089974e-06
   9.15463806e-06   4.08089974e-06   4.08089974e-06   9.15463806e-06
   1.32355378e-05   0.00000000e+00   0.00000000e+00]
bins: [  500.   600.   700.   800.   900.  1000.  1100.  1200.  1300.  1400.
  1500.  1600.  1700.  1800.  1900.  2000.  2100.  2200.  2300.  2400.
  2500.  2600.  2700.  2800.  2900.  3000.  3100.  3200.  3300.  3400.
  3500.  3600.  3700.  3800.  3900.  4000.]
 
 

 


==> Plot_data/M_Tpt_region1_7.dat <==
--------- mT (1.5 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   3.08275272e-06   4.17783812e-06
   1.84930925e-05   9.87252748e-05   3.10118388e-04   4.09923393e-04
   4.70315179e-04   4.96997336e-04   4.77698808e-04   6.22194079e-04
   7.07909455e-04   5.13778133e-04   3.78635519e-04   1.97290122e-04
   1.01079304e-04   9.04400003e-05   3.33343493e-05   2.10166607e-05
   1.15073683e-05   1.15585026e-05   5.91570508e-06   8.20480370e-06
   3.66557353e-06   2.08515869e-06   1.85320395e-06]
bins: [  500.           703.7037037    907.40740741  1111.11111111  1314.81481481
  1518.51851852  1722.22222222  1925.92592593  2129.62962963  2333.33333333
  2537.03703704  2740.74074074  2944.44444444  3148.14814815  3351.85185185
  3555.55555556  3759.25925926  3962.96296296  4166.66666667  4370.37037037
  4574.07407407  4777.77777778  4981.48148148  5185.18518519  5388.88888889
  5592.59259259  5796.2962963   6000.        ]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   2.73676629e-05   3.55779618e-04
   7.55131437e-04   8.53438963e-04   7.63413756e-04   6.26215340e-04
   4.44004321e-04   3.31292762e-04   2.52790781e-04   1.70687793e-04
   1.27115592e-04   8.75045013e-05   6.37378466e-05   4.17716961e-05
   3.06085704e-05   2.30464530e-05   1.58444364e-05   1.08030248e-05
   5.76161325e-06   3.24090745e-06   6.48181491e-06   1.44040331e-06
   1.80050414e-06   7.20201656e-07   0.00000000e+00]
bins: [  500.           703.7037037    907.40740741  1111.11111111  1314.81481481
  1518.51851852  1722.22222222  1925.92592593  2129.62962963  2333.33333333
  2537.03703704  2740.74074074  2944.44444444  3148.14814815  3351.85185185
  3555.55555556  3759.25925926  3962.96296296  4166.66666667  4370.37037037
  4574.07407407  4777.77777778  4981.48148148  5185.18518519  5388.88888889
  5592.59259259  5796.2962963   6000.        ]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   3.56017941e-06   1.67507526e-04
   4.39850441e-04   5.98569559e-04   6.33755208e-04   6.03679262e-04
   5.36692517e-04   4.56664180e-04   4.01369359e-04   3.09363593e-04
   2.24620939e-04   2.03076446e-04   1.20242359e-04   8.45713503e-05
   6.97475069e-05   4.89003415e-05   4.01854719e-05   2.09328172e-05
   1.13493158e-05   1.30865796e-05   6.10897386e-06   3.47452757e-06
   9.25733123e-07   0.00000000e+00   1.76581440e-06]
bins: [  500.           703.7037037    907.40740741  1111.11111111  1314.81481481
  1518.51851852  1722.22222222  1925.92592593  2129.62962963  2333.33333333
  2537.03703704  2740.74074074  2944.44444444  3148.14814815  3351.85185185
  3555.55555556  3759.25925926  3962.96296296  4166.66666667  4370.37037037
  4574.07407407  4777.77777778  4981.48148148  5185.18518519  5388.88888889
  5592.59259259  5796.2962963   6000.        ]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   1.98728140e-05   2.70270270e-04
   5.56438792e-04   8.02861685e-04   6.87599364e-04   5.72337043e-04
   5.80286169e-04   3.49761526e-04   3.10015898e-04   2.38473768e-04
   1.43084261e-04   1.15262321e-04   8.74403816e-05   8.74403816e-05
   5.56438792e-05   4.37201908e-05   7.94912560e-06   2.38473768e-05
   1.58982512e-05   7.94912560e-06   3.97456280e-06   3.97456280e-06
   7.94912560e-06   3.97456280e-06   3.97456280e-06]
bins: [  500.           703.7037037    907.40740741  1111.11111111  1314.81481481
  1518.51851852  1722.22222222  1925.92592593  2129.62962963  2333.33333333
  2537.03703704  2740.74074074  2944.44444444  3148.14814815  3351.85185185
  3555.55555556  3759.25925926  3962.96296296  4166.66666667  4370.37037037
  4574.07407407  4777.77777778  4981.48148148  5185.18518519  5388.88888889
  5592.59259259  5796.2962963   6000.        ]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   1.72847903e-05   3.33806976e-04
   6.80989319e-04   8.29177883e-04   7.30202112e-04   5.87905021e-04
   4.59864974e-04   3.81147066e-04   2.41823047e-04   2.01693489e-04
   1.84463371e-04   1.04149581e-04   8.13048134e-05   4.67352328e-05
   4.82764415e-05   2.84594183e-05   1.06791160e-05   1.06791160e-05
   8.64239517e-06   0.00000000e+00   0.00000000e+00   4.56895361e-06
   0.00000000e+00   4.07344157e-06   4.07344157e-06]
bins: [  500.           703.7037037    907.40740741  1111.11111111  1314.81481481
  1518.51851852  1722.22222222  1925.92592593  2129.62962963  2333.33333333
  2537.03703704  2740.74074074  2944.44444444  3148.14814815  3351.85185185
  3555.55555556  3759.25925926  3962.96296296  4166.66666667  4370.37037037
  4574.07407407  4777.77777778  4981.48148148  5185.18518519  5388.88888889
  5592.59259259  5796.2962963   6000.        ]
 

 


==> Plot_data/M_Tpt_region1_7_2000.dat <==
--------- mT (2.0 TeV) -----------
counts: [  0.00000000e+00   9.84355031e-07   1.20231229e-06   3.21006644e-06
   1.20779088e-05   3.39260288e-05   1.78770571e-04   3.68065172e-04
   4.41563361e-04   4.43296786e-04   4.14259429e-04   3.44666994e-04
   3.73576761e-04   3.92039983e-04   3.76239936e-04   2.99033456e-04
   1.37729556e-04   8.67328803e-05   5.22682561e-05   2.21429286e-05
   1.21505316e-05   3.38536623e-06   2.67736197e-06   0.00000000e+00
   0.00000000e+00   0.00000000e+00]
bins: [  500.   750.  1000.  1250.  1500.  1750.  2000.  2250.  2500.  2750.
  3000.  3250.  3500.  3750.  4000.  4250.  4500.  4750.  5000.  5250.
  5500.  5750.  6000.  6250.  6500.  6750.  7000.]
 
--------- tt -----------
counts: [  0.00000000e+00   1.15207373e-06   1.63882488e-04   6.84043779e-04
   8.35253456e-04   7.04205069e-04   5.46082949e-04   3.37269585e-04
   2.60656682e-04   1.62154378e-04   1.08870968e-04   7.25806452e-05
   4.23387097e-05   2.93778802e-05   2.04493088e-05   1.32488479e-05
   6.04838710e-06   3.45622120e-06   5.76036866e-06   1.15207373e-06
   1.15207373e-06   0.00000000e+00   0.00000000e+00   2.88018433e-07
   5.76036866e-07   0.00000000e+00]
bins: [  500.   750.  1000.  1250.  1500.  1750.  2000.  2250.  2500.  2750.
  3000.  3250.  3500.  3750.  4000.  4250.  4500.  4750.  5000.  5250.
  5500.  5750.  6000.  6250.  6500.  6750.  7000.]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   7.51330526e-05   3.66015992e-04
   5.89385835e-04   6.43515427e-04   5.51926854e-04   4.63835049e-04
   3.95467017e-04   2.90462661e-04   2.11224798e-04   1.49214933e-04
   8.85443611e-05   6.80481100e-05   4.36939403e-05   2.64659415e-05
   1.45494124e-05   1.32101192e-05   3.97217639e-06   2.65573478e-06
   6.81072377e-07   1.33929318e-06   6.58220802e-07   0.00000000e+00
   0.00000000e+00   0.00000000e+00]
bins: [  500.   750.  1000.  1250.  1500.  1750.  2000.  2250.  2500.  2750.
  3000.  3250.  3500.  3750.  4000.  4250.  4500.  4750.  5000.  5250.
  5500.  5750.  6000.  6250.  6500.  6750.  7000.]
 
--------- W -----------
counts: [  0.00000000e+00   3.17712470e-06   1.30262113e-04   5.01985703e-04
   7.65687053e-04   6.22716442e-04   5.78236696e-04   4.35266084e-04
   2.89118348e-04   1.96981732e-04   1.42970612e-04   1.04845115e-04
   7.62509929e-05   6.03653693e-05   2.85941223e-05   1.27084988e-05
   2.22398729e-05   6.35424940e-06   6.35424940e-06   3.17712470e-06
   6.35424940e-06   3.17712470e-06   0.00000000e+00   0.00000000e+00
   3.17712470e-06   0.00000000e+00]
bins: [  500.   750.  1000.  1250.  1500.  1750.  2000.  2250.  2500.  2750.
  3000.  3250.  3500.  3750.  4000.  4250.  4500.  4750.  5000.  5250.
  5500.  5750.  6000.  6250.  6500.  6750.  7000.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   1.65450101e-04   6.00851866e-04
   8.22274901e-04   6.69947289e-04   5.07359531e-04   3.74409486e-04
   2.73122940e-04   1.92269209e-04   1.39423814e-04   1.11371739e-04
   4.79572652e-05   4.02505298e-05   2.27675347e-05   1.18020460e-05
   1.05690790e-05   0.00000000e+00   3.65516288e-06   0.00000000e+00
   3.25875325e-06   3.25875325e-06   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00]
bins: [  500.   750.  1000.  1250.  1500.  1750.  2000.  2250.  2500.  2750.
  3000.  3250.  3500.  3750.  4000.  4250.  4500.  4750.  5000.  5250.
  5500.  5750.  6000.  6250.  6500.  6750.  7000.]
 

 


==> Plot_data/M_thad_region1_7.dat <==
--------- mT (1.5 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   1.06876703e-05   4.56995753e-04   2.65413693e-03   1.11552848e-02
   1.88591466e-02   1.34730595e-02   7.45062100e-03   4.07042003e-03
   2.97820084e-03   1.89461045e-03   1.60518281e-03   9.48001579e-04
   4.71951814e-04   3.42082438e-04   1.62671931e-04   6.43807289e-05
   5.97741118e-06   6.32544388e-05   0.00000000e+00]
bins: [  50.           65.2173913    80.43478261   95.65217391  110.86956522
  126.08695652  141.30434783  156.52173913  171.73913043  186.95652174
  202.17391304  217.39130435  232.60869565  247.82608696  263.04347826
  278.26086957  293.47826087  308.69565217  323.91304348  339.13043478
  354.34782609  369.56521739  384.7826087   400.        ]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   1.44071459e-05   5.04250108e-04   3.19838640e-03   1.09062095e-02
   1.75190895e-02   1.28415694e-02   8.03438505e-03   5.30663209e-03
   3.25601498e-03   2.16587427e-03   1.13336215e-03   7.68381117e-04
   4.41819142e-04   2.40119099e-04   1.68083369e-04   9.12452576e-05
   2.88142919e-05   2.40119099e-05   2.40119099e-05]
bins: [  50.           65.2173913    80.43478261   95.65217391  110.86956522
  126.08695652  141.30434783  156.52173913  171.73913043  186.95652174
  202.17391304  217.39130435  232.60869565  247.82608696  263.04347826
  278.26086957  293.47826087  308.69565217  323.91304348  339.13043478
  354.34782609  369.56521739  384.7826087   400.        ]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   4.63353485e-05
   4.41708783e-04   2.42009893e-03   6.38297111e-03   1.08729887e-02
   1.39509203e-02   1.13825159e-02   8.46164682e-03   5.16819119e-03
   3.13889678e-03   1.87756230e-03   1.01198200e-03   7.21243847e-04
   3.35931276e-04   2.32818972e-04   8.10868598e-05   2.31676742e-05
   4.70968349e-05   2.31676742e-05   4.63353485e-05]
bins: [  50.           65.2173913    80.43478261   95.65217391  110.86956522
  126.08695652  141.30434783  156.52173913  171.73913043  186.95652174
  202.17391304  217.39130435  232.60869565  247.82608696  263.04347826
  278.26086957  293.47826087  308.69565217  323.91304348  339.13043478
  354.34782609  369.56521739  384.7826087   400.        ]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   3.17712470e-04   1.90627482e-03   5.93063278e-03   1.17024093e-02
   1.27614509e-02   1.06433678e-02   8.84299709e-03   5.13635160e-03
   4.60683082e-03   2.06513106e-03   1.32380196e-03   9.00185332e-04
   3.17712470e-04   1.05904157e-04   5.29520784e-05   0.00000000e+00
   0.00000000e+00   5.29520784e-05   0.00000000e+00]
bins: [  50.           65.2173913    80.43478261   95.65217391  110.86956522
  126.08695652  141.30434783  156.52173913  171.73913043  186.95652174
  202.17391304  217.39130435  232.60869565  247.82608696  263.04347826
  278.26086957  293.47826087  308.69565217  323.91304348  339.13043478
  354.34782609  369.56521739  384.7826087   400.        ]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   2.71673436e-05
   3.73004025e-04   1.43695215e-03   5.91008339e-03   1.01519276e-02
   1.19148878e-02   1.07165615e-02   9.17827879e-03   7.67965318e-03
   4.44523463e-03   2.17562141e-03   1.31506373e-03   5.89613508e-04
   2.91501994e-04   1.15278894e-04   1.08669374e-04   2.71673436e-05
   1.82832620e-04   2.71673436e-05   0.00000000e+00]
bins: [  50.           65.2173913    80.43478261   95.65217391  110.86956522
  126.08695652  141.30434783  156.52173913  171.73913043  186.95652174
  202.17391304  217.39130435  232.60869565  247.82608696  263.04347826
  278.26086957  293.47826087  308.69565217  323.91304348  339.13043478
  354.34782609  369.56521739  384.7826087   400.        ]

==> Plot_data/M_thad_region1_7_2000.dat <==
--------- mT (2.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   9.48843513e-05
   1.77477442e-04   2.87639516e-04   2.02224894e-03   9.70677129e-03
   1.75907842e-02   1.36264985e-02   7.42557534e-03   4.78718691e-03
   3.23969028e-03   2.36854250e-03   1.54931736e-03   1.11281099e-03
   9.79390128e-04   4.74485471e-04   4.62485845e-04   4.36728593e-04
   1.91484685e-04   2.95761591e-05   1.03088221e-04]
bins: [  50.           65.2173913    80.43478261   95.65217391  110.86956522
  126.08695652  141.30434783  156.52173913  171.73913043  186.95652174
  202.17391304  217.39130435  232.60869565  247.82608696  263.04347826
  278.26086957  293.47826087  308.69565217  323.91304348  339.13043478
  354.34782609  369.56521739  384.7826087   400.        ]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   1.44071459e-05   5.04250108e-04   3.19838640e-03   1.09062095e-02
   1.75190895e-02   1.28415694e-02   8.03438505e-03   5.30663209e-03
   3.25601498e-03   2.16587427e-03   1.13336215e-03   7.68381117e-04
   4.41819142e-04   2.40119099e-04   1.68083369e-04   9.12452576e-05
   2.88142919e-05   2.40119099e-05   2.40119099e-05]
bins: [  50.           65.2173913    80.43478261   95.65217391  110.86956522
  126.08695652  141.30434783  156.52173913  171.73913043  186.95652174
  202.17391304  217.39130435  232.60869565  247.82608696  263.04347826
  278.26086957  293.47826087  308.69565217  323.91304348  339.13043478
  354.34782609  369.56521739  384.7826087   400.        ]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   4.38960843e-05
   4.40484791e-04   2.46884836e-03   6.30121684e-03   1.09180000e-02
   1.39337191e-02   1.13683905e-02   8.46888841e-03   5.16144260e-03
   3.15045523e-03   1.86718214e-03   9.91852754e-04   7.49281329e-04
   3.29220632e-04   2.31597404e-04   7.68181474e-05   2.19480421e-05
   7.75801217e-05   2.19480421e-05   4.38960843e-05]
bins: [  50.           65.2173913    80.43478261   95.65217391  110.86956522
  126.08695652  141.30434783  156.52173913  171.73913043  186.95652174
  202.17391304  217.39130435  232.60869565  247.82608696  263.04347826
  278.26086957  293.47826087  308.69565217  323.91304348  339.13043478
  354.34782609  369.56521739  384.7826087   400.        ]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   3.17712470e-04   1.90627482e-03   5.93063278e-03   1.17024093e-02
   1.27614509e-02   1.06433678e-02   8.84299709e-03   5.13635160e-03
   4.60683082e-03   2.06513106e-03   1.32380196e-03   9.00185332e-04
   3.17712470e-04   1.05904157e-04   5.29520784e-05   0.00000000e+00
   0.00000000e+00   5.29520784e-05   0.00000000e+00]
bins: [  50.           65.2173913    80.43478261   95.65217391  110.86956522
  126.08695652  141.30434783  156.52173913  171.73913043  186.95652174
  202.17391304  217.39130435  232.60869565  247.82608696  263.04347826
  278.26086957  293.47826087  308.69565217  323.91304348  339.13043478
  354.34782609  369.56521739  384.7826087   400.        ]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   2.71673436e-05
   3.73004025e-04   1.43695215e-03   5.91008339e-03   1.01519276e-02
   1.19148878e-02   1.07165615e-02   9.17827879e-03   7.67965318e-03
   4.44523463e-03   2.17562141e-03   1.31506373e-03   5.89613508e-04
   2.91501994e-04   1.15278894e-04   1.08669374e-04   2.71673436e-05
   1.82832620e-04   2.71673436e-05   0.00000000e+00]
bins: [  50.           65.2173913    80.43478261   95.65217391  110.86956522
  126.08695652  141.30434783  156.52173913  171.73913043  186.95652174
  202.17391304  217.39130435  232.60869565  247.82608696  263.04347826
  278.26086957  293.47826087  308.69565217  323.91304348  339.13043478
  354.34782609  369.56521739  384.7826087   400.        ]
 
 

 


==> Plot_data/PT_S_region1_7.dat <==
--------- mT (1.5 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   1.51373473e-04   1.18631080e-03   1.34671121e-03   1.66067054e-03
   1.78127653e-03   1.37029519e-03   1.36901835e-03   1.01373902e-03
   8.62765212e-04   5.56058556e-04   3.11082959e-04   3.73887759e-04
   2.00828486e-04   1.25941691e-04   4.74907059e-05   5.82010641e-05
   5.59903610e-05   1.50841860e-05   6.43557240e-06   6.83833773e-06
   0.00000000e+00]
bins: [    0.    80.   160.   240.   320.   400.   480.   560.   640.   720.
   800.   880.   960.  1040.  1120.  1200.  1280.  1360.  1440.  1520.
  1600.  1680.  1760.  1840.  1920.  2000.]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   9.00252071e-07
   5.73460569e-04   3.56679870e-03   2.87810587e-03   1.96164926e-03
   1.27925819e-03   8.01224343e-04   5.26647461e-04   3.12387468e-04
   2.07958228e-04   1.44040331e-04   8.28231905e-05   6.03168887e-05
   3.69103349e-05   2.43068059e-05   1.89052935e-05   9.00252071e-06
   9.90277278e-06   4.50126035e-06   0.00000000e+00   9.00252071e-07
   0.00000000e+00]
bins: [    0.    80.   160.   240.   320.   400.   480.   560.   640.   720.
   800.   880.   960.  1040.  1120.  1200.  1280.  1360.  1440.  1520.
  1600.  1680.  1760.  1840.  1920.  2000.]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   2.29422766e-04   1.76694672e-03   1.94938275e-03   1.88181498e-03
   1.70331471e-03   1.21129328e-03   9.57689091e-04   7.66593964e-04
   5.79272316e-04   4.14031147e-04   3.57335921e-04   2.04486218e-04
   1.67627722e-04   1.23966578e-04   7.16874484e-05   3.91022446e-05
   2.17234692e-05   3.04128569e-05   1.08617346e-05   8.68938769e-06
   4.34469384e-06]
bins: [    0.    80.   160.   240.   320.   400.   480.   560.   640.   720.
   800.   880.   960.  1040.  1120.  1200.  1280.  1360.  1440.  1520.
  1600.  1680.  1760.  1840.  1920.  2000.]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   4.56711676e-04   2.98848292e-03   2.78991263e-03   1.99563145e-03
   1.42970612e-03   9.92851469e-04   6.05639396e-04   3.87212073e-04
   2.77998411e-04   1.88641779e-04   1.68784750e-04   6.94996029e-05
   6.94996029e-05   2.97855441e-05   1.98570294e-05   9.92851469e-06
   0.00000000e+00   1.98570294e-05   0.00000000e+00   0.00000000e+00
   0.00000000e+00]
bins: [    0.    80.   160.   240.   320.   400.   480.   560.   640.   720.
   800.   880.   960.  1040.  1120.  1200.  1280.  1360.  1440.  1520.
  1600.  1680.  1760.  1840.  1920.  2000.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   5.22336140e-04   2.91525360e-03   2.63701335e-03   1.92757978e-03
   1.45273803e-03   1.02939065e-03   6.10034595e-04   5.08293794e-04
   2.16147926e-04   2.14771904e-04   1.42355079e-04   1.16885695e-04
   7.62714165e-05   6.48443778e-05   1.14270388e-05   3.93749932e-05
   1.01877538e-05   0.00000000e+00   0.00000000e+00   5.09387692e-06
   0.00000000e+00]
bins: [    0.    80.   160.   240.   320.   400.   480.   560.   640.   720.
   800.   880.   960.  1040.  1120.  1200.  1280.  1360.  1440.  1520.
  1600.  1680.  1760.  1840.  1920.  2000.]


==> Plot_data/PT_S_region1_7_2000.dat <==
--------- mT (2.0 TeV) -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   4.09254103e-05
   5.58647413e-04   7.91863200e-04   9.40166970e-04   1.20598405e-03
   1.54575892e-03   1.16317258e-03   9.88978761e-04   7.39306694e-04
   5.94504736e-04   3.79312262e-04   3.61975296e-04   1.61428779e-04
   1.86450119e-04   1.51794276e-04   9.00285760e-05   4.84271221e-05
   3.90487271e-05   9.28616746e-06   0.00000000e+00   2.93994235e-06
   0.00000000e+00]
bins: [    0.   100.   200.   300.   400.   500.   600.   700.   800.   900.
  1000.  1100.  1200.  1300.  1400.  1500.  1600.  1700.  1800.  1900.
  2000.  2100.  2200.  2300.  2400.  2500.]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   4.59389401e-04
   3.48790323e-03   2.53312212e-03   1.51569700e-03   8.51094470e-04
   4.96111751e-04   2.68577189e-04   1.62010369e-04   9.21658986e-05
   5.90437788e-05   2.95218894e-05   1.80011521e-05   1.29608295e-05
   8.64055300e-06   2.88018433e-06   7.20046083e-07   0.00000000e+00
   1.44009217e-06   0.00000000e+00   7.20046083e-07   0.00000000e+00
   0.00000000e+00]
bins: [    0.   100.   200.   300.   400.   500.   600.   700.   800.   900.
  1000.  1100.  1200.  1300.  1400.  1500.  1600.  1700.  1800.  1900.
  2000.  2100.  2200.  2300.  2400.  2500.]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   1.82164487e-04
   1.76670324e-03   1.95126833e-03   1.79774140e-03   1.26921119e-03
   9.44957941e-04   7.04364575e-04   4.55257803e-04   3.59930045e-04
   2.09327878e-04   1.45037092e-04   1.03726905e-04   4.44299042e-05
   2.13921761e-05   2.30377281e-05   9.87331203e-06   6.58220802e-06
   1.64555201e-06   1.70268094e-06   1.64555201e-06   0.00000000e+00
   0.00000000e+00]
bins: [    0.   100.   200.   300.   400.   500.   600.   700.   800.   900.
  1000.  1100.  1200.  1300.  1400.  1500.  1600.  1700.  1800.  1900.
  2000.  2100.  2200.  2300.  2400.  2500.]
 
--------- W -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   3.65369341e-04
   2.92295473e-03   2.61318507e-03   1.57267673e-03   1.04845115e-03
   5.48054011e-04   3.25655282e-04   2.85941223e-04   1.42970612e-04
   6.35424940e-05   6.35424940e-05   1.58856235e-05   1.58856235e-05
   7.94281176e-06   7.94281176e-06   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00]
bins: [    0.   100.   200.   300.   400.   500.   600.   700.   800.   900.
  1000.  1100.  1200.  1300.  1400.  1500.  1600.  1700.  1800.  1900.
  2000.  2100.  2200.  2300.  2400.  2500.]
 
--------- VV -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   4.17698695e-04
   2.87192715e-03   2.45213706e-03   1.61872172e-03   1.02354804e-03
   5.84381764e-04   4.13625254e-04   1.87050276e-04   1.67674093e-04
   1.05690790e-04   9.65528830e-05   1.32113488e-05   3.14871632e-05
   8.14688313e-06   0.00000000e+00   4.07344157e-06   0.00000000e+00
   4.07344157e-06   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00]
bins: [    0.   100.   200.   300.   400.   500.   600.   700.   800.   900.
  1000.  1100.  1200.  1300.  1400.  1500.  1600.  1700.  1800.  1900.
  2000.  2100.  2200.  2300.  2400.  2500.]
 
 
 

 


==> Plot_data/PT_thad_region1_7.dat <==
--------- mT (1.5 TeV) -----------
counts: [  1.65102115e-05   7.79286232e-04   1.09170210e-03   1.60674745e-03
   1.59041210e-03   1.50424941e-03   1.19633129e-03   9.61756043e-04
   9.68172947e-04   8.19129672e-04   5.54534667e-04   4.19626731e-04
   3.61285934e-04   2.17600058e-04   2.03939414e-04   6.20622236e-05
   6.96573521e-05   4.04503529e-05   1.54549407e-05   1.05870140e-05
   8.06870766e-06   2.43514906e-06   0.00000000e+00]
bins: [  300.           382.60869565   465.2173913    547.82608696   630.43478261
   713.04347826   795.65217391   878.26086957   960.86956522  1043.47826087
  1126.08695652  1208.69565217  1291.30434783  1373.91304348  1456.52173913
  1539.13043478  1621.73913043  1704.34782609  1786.95652174  1869.56521739
  1952.17391304  2034.7826087   2117.39130435  2200.        ]
 
--------- tt -----------
counts: [  1.73711118e-04   2.90448589e-03   3.24200749e-03   2.32574885e-03
   1.50219614e-03   9.43260369e-04   5.60735887e-04   3.50122408e-04
   1.98012673e-04   1.09807028e-04   7.02044931e-05   4.41028226e-05
   2.97019009e-05   2.07013249e-05   9.90063364e-06   5.40034562e-06
   6.30040323e-06   2.70017281e-06   0.00000000e+00   9.00057604e-07
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  300.           382.60869565   465.2173913    547.82608696   630.43478261
   713.04347826   795.65217391   878.26086957   960.86956522  1043.47826087
  1126.08695652  1208.69565217  1291.30434783  1373.91304348  1456.52173913
  1539.13043478  1621.73913043  1704.34782609  1786.95652174  1869.56521739
  1952.17391304  2034.7826087   2117.39130435  2200.        ]
 
--------- Single t -----------
counts: [  8.82040200e-05   1.76451725e-03   2.21256998e-03   1.98305398e-03
   1.58681385e-03   1.31198805e-03   8.62650769e-04   7.42306896e-04
   5.61097988e-04   4.41039571e-04   2.86955555e-04   1.73910295e-04
   1.87080239e-04   9.13332347e-05   6.31076018e-05   5.21088608e-05
   3.91530097e-05   1.51984177e-05   8.68481014e-06   8.68481014e-06
   1.08560127e-05   8.68481014e-06   0.00000000e+00]
bins: [  300.           382.60869565   465.2173913    547.82608696   630.43478261
   713.04347826   795.65217391   878.26086957   960.86956522  1043.47826087
  1126.08695652  1208.69565217  1291.30434783  1373.91304348  1456.52173913
  1539.13043478  1621.73913043  1704.34782609  1786.95652174  1869.56521739
  1952.17391304  2034.7826087   2117.39130435  2200.        ]
 
--------- W -----------
counts: [  1.48927720e-04   2.09491660e-03   2.84948372e-03   2.21405878e-03
   1.71763304e-03   1.24106434e-03   8.43923749e-04   4.66640191e-04
   3.17712470e-04   2.28355838e-04   9.92851469e-05   9.92851469e-05
   9.92851469e-05   4.96425735e-05   0.00000000e+00   1.98570294e-05
   0.00000000e+00   0.00000000e+00   9.92851469e-06   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [  300.           382.60869565   465.2173913    547.82608696   630.43478261
   713.04347826   795.65217391   878.26086957   960.86956522  1043.47826087
  1126.08695652  1208.69565217  1291.30434783  1373.91304348  1456.52173913
  1539.13043478  1621.73913043  1704.34782609  1786.95652174  1869.56521739
  1952.17391304  2034.7826087   2117.39130435  2200.        ]
 
--------- VV -----------
counts: [  1.48688241e-04   2.10462619e-03   2.82466637e-03   2.10944659e-03
   1.69545789e-03   1.31148550e-03   7.57483551e-04   4.10544322e-04
   3.55887698e-04   3.46939229e-04   1.60115280e-04   1.19501002e-04
   6.99382547e-05   4.70841772e-05   1.65209157e-05   0.00000000e+00
   1.65209157e-05   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   5.09387692e-06]
bins: [  300.           382.60869565   465.2173913    547.82608696   630.43478261
   713.04347826   795.65217391   878.26086957   960.86956522  1043.47826087
  1126.08695652  1208.69565217  1291.30434783  1373.91304348  1456.52173913
  1539.13043478  1621.73913043  1704.34782609  1786.95652174  1869.56521739
  1952.17391304  2034.7826087   2117.39130435  2200.        ]


==> Plot_data/PT_thad_region1_7_2000.dat <==
--------- mT (2.0 TeV) -----------
counts: [  1.82244546e-04   7.86028360e-04   8.86461752e-04   1.23899064e-03
   1.24890786e-03   1.06275747e-03   7.54856877e-04   6.66190172e-04
   3.65901276e-04   3.60110719e-04   1.78455416e-04   9.02186519e-05
   9.66919192e-05   6.56732689e-05   1.00523630e-05   4.50857053e-06
   1.95013808e-06]
bins: [  300.           429.41176471   558.82352941   688.23529412   817.64705882
   947.05882353  1076.47058824  1205.88235294  1335.29411765  1464.70588235
  1594.11764706  1723.52941176  1852.94117647  1982.35294118  2111.76470588
  2241.17647059  2370.58823529  2500.        ]
 
--------- tt -----------
counts: [  9.48156682e-04   3.31854839e-03   1.98271889e-03   9.76958525e-04
   4.26267281e-04   1.89516129e-04   8.00691244e-05   3.85944700e-05
   2.41935484e-05   7.48847926e-06   6.33640553e-06   5.76036866e-07
   5.76036866e-07   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00]
bins: [  300.           429.41176471   558.82352941   688.23529412   817.64705882
   947.05882353  1076.47058824  1205.88235294  1335.29411765  1464.70588235
  1594.11764706  1723.52941176  1852.94117647  1982.35294118  2111.76470588
  2241.17647059  2370.58823529  2500.        ]
 
--------- Single t -----------
counts: [  5.51085343e-04   2.24792201e-03   1.79806556e-03   1.29250724e-03
   7.93557968e-04   5.32619362e-04   3.54442714e-04   1.96515424e-04
   1.05498141e-04   6.45513418e-05   3.55896265e-05   9.21509123e-06
   9.21509123e-06   9.21509123e-06   0.00000000e+00   0.00000000e+00
   0.00000000e+00]
bins: [  300.           429.41176471   558.82352941   688.23529412   817.64705882
   947.05882353  1076.47058824  1205.88235294  1335.29411765  1464.70588235
  1594.11764706  1723.52941176  1852.94117647  1982.35294118  2111.76470588
  2241.17647059  2370.58823529  2500.        ]
 
--------- W -----------
counts: [  7.24384432e-04   2.68784750e-03   2.11596505e-03   1.18189039e-03
   6.54487689e-04   3.30420969e-04   1.27084988e-04   9.53137411e-05
   6.35424940e-05   1.27084988e-05   0.00000000e+00   6.35424940e-06
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00]
bins: [  300.           429.41176471   558.82352941   688.23529412   817.64705882
   947.05882353  1076.47058824  1205.88235294  1335.29411765  1464.70588235
  1594.11764706  1723.52941176  1852.94117647  1982.35294118  2111.76470588
  2241.17647059  2370.58823529  2500.        ]
 
--------- VV -----------
counts: [  6.38283790e-04   2.81349105e-03   1.94479802e-03   1.26740919e-03
   5.69232105e-04   3.68332127e-04   2.16225972e-04   1.04105152e-04
   5.37256906e-05   7.31032577e-06   1.05690790e-05   0.00000000e+00
   0.00000000e+00   0.00000000e+00   3.25875325e-06   3.25875325e-06
   0.00000000e+00]
bins: [  300.           429.41176471   558.82352941   688.23529412   817.64705882
   947.05882353  1076.47058824  1205.88235294  1335.29411765  1464.70588235
  1594.11764706  1723.52941176  1852.94117647  1982.35294118  2111.76470588
  2241.17647059  2370.58823529  2500.        ]
 
 
 

 


==> Plot_data/R_thS_region1_7.dat <==
--------- mT (1.5 TeV) -----------
counts: [ 0.          0.          0.          0.02770594  0.08377841  0.27055579
  0.47796909  0.50704137  0.65262622  0.7458784   0.44869271  0.09916585
  0.01459583  0.00210926  0.00321448  0.          0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   1.12807220e-02
   3.00019201e-02   4.63229647e-02   8.88056836e-02   1.97052611e-01
   3.62903226e-01   8.99337558e-01   1.06998848e+00   3.73223886e-01
   1.61530338e-01   6.09639017e-02   2.18413978e-02   7.92050691e-03
   1.92012289e-03   2.40015361e-04   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   1.56897496e-02
   5.35142312e-02   9.63402641e-02   1.38891797e-01   2.48198147e-01
   4.74223502e-01   9.39327376e-01   1.06476406e+00   2.12901832e-01
   5.96195478e-02   2.31133586e-02   5.42022089e-03   1.27215731e-03
   5.70913127e-05   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- W -----------
counts: [ 0.          0.          0.          0.01323802  0.02912364  0.02647604
  0.07148531  0.10060895  0.25152237  0.78633836  1.13846968  0.49245433
  0.24093196  0.11914218  0.04500927  0.01588562  0.0026476   0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- VV -----------
counts: [ 0.          0.          0.          0.01321135  0.02811085  0.02913833
  0.08334153  0.1805551   0.30892549  0.95903365  1.06512768  0.38070738
  0.17035327  0.07926809  0.02675304  0.0057616   0.00304597  0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]


==> Plot_data/R_thS_region1_7_2000.dat <==
--------- mT (2.0 TeV) -----------
counts: [ 0.          0.          0.          0.04329479  0.10110221  0.23041676
  0.40889345  0.48290867  0.59857642  0.70280105  0.54680888  0.15522061
  0.04109806  0.02221243  0.          0.          0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- tt -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   1.12807220e-02
   3.00019201e-02   4.63229647e-02   8.88056836e-02   1.97052611e-01
   3.62903226e-01   8.99337558e-01   1.06998848e+00   3.73223886e-01
   1.61530338e-01   6.09639017e-02   2.18413978e-02   7.92050691e-03
   1.92012289e-03   2.40015361e-04   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- Single t -----------
counts: [  0.00000000e+00   0.00000000e+00   0.00000000e+00   1.70611663e-02
   5.40022576e-02   9.34764627e-02   1.40386081e-01   2.46706958e-01
   4.74592940e-01   9.44972857e-01   1.05843565e+00   2.13879548e-01
   6.14794856e-02   2.19253795e-02   5.14612878e-03   1.21129254e-03
   5.71289365e-05   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- W -----------
counts: [ 0.          0.          0.          0.01323802  0.02912364  0.02647604
  0.07148531  0.10060895  0.25152237  0.78633836  1.13846968  0.49245433
  0.24093196  0.11914218  0.04500927  0.01588562  0.0026476   0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- VV -----------
counts: [ 0.          0.          0.          0.01321135  0.02811085  0.02913833
  0.08334153  0.1805551   0.30892549  0.95903365  1.06512768  0.38070738
  0.17035327  0.07926809  0.02675304  0.0057616   0.00304597  0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 

 
 

 


==> Plot_data/R_thtl_region1_7.dat <==
--------- mT (1.5 TeV) -----------
counts: [ 0.01339504  0.04294934  0.03089482  0.07450582  0.15177884  0.30582797
  0.41379141  0.59875195  0.67613451  0.53146904  0.29724373  0.13823678
  0.04406881  0.01428528  0.          0.          0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- tt -----------
counts: [  4.53629032e-02   1.18327573e-01   1.58650154e-01   2.17213902e-01
   2.92818740e-01   3.47302227e-01   4.06586022e-01   4.19546851e-01
   4.02985791e-01   4.23627112e-01   3.18740399e-01   1.13287250e-01
   4.44028418e-02   1.75211214e-02   5.04032258e-03   1.68010753e-03
   2.40015361e-04   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- Single t -----------
counts: [  5.20436953e-02   1.43336273e-01   1.79546049e-01   2.28200017e-01
   2.66850881e-01   3.55995902e-01   4.25360200e-01   4.84512061e-01
   4.66925032e-01   3.84918164e-01   2.17229244e-01   8.30725723e-02
   3.52530624e-02   7.13815248e-03   2.91396715e-03   3.80608751e-05
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- W -----------
counts: [ 0.01853323  0.08472333  0.12973259  0.19857029  0.22504633  0.29388403
  0.42891183  0.41832142  0.39978819  0.45538787  0.36007413  0.17209425
  0.05824729  0.05295208  0.02118083  0.01323802  0.          0.0026476   0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- VV -----------
counts: [ 0.02946867  0.08469935  0.1449945   0.21406076  0.25710756  0.28859473
  0.40918502  0.42147824  0.41399204  0.46918628  0.32110936  0.16701341
  0.06840558  0.02946867  0.01049572  0.00407344  0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
 


==> Plot_data/R_thtl_region1_7_2000.dat <==
--------- mT (2.0 TeV) -----------
counts: [ 0.01080234  0.02765713  0.040352    0.06213354  0.17766077  0.33649774
  0.4310772   0.55706167  0.6274481   0.55355918  0.31984612  0.1087863
  0.06717707  0.01176274  0.00151143  0.          0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- tt -----------
counts: [  4.53629032e-02   1.18327573e-01   1.58650154e-01   2.17213902e-01
   2.92818740e-01   3.47302227e-01   4.06586022e-01   4.19546851e-01
   4.02985791e-01   4.23627112e-01   3.18740399e-01   1.13287250e-01
   4.44028418e-02   1.75211214e-02   5.04032258e-03   1.68010753e-03
   2.40015361e-04   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- Single t -----------
counts: [  5.31718246e-02   1.46293929e-01   1.76195781e-01   2.25581384e-01
   2.69900759e-01   3.57095972e-01   4.24997864e-01   4.87624055e-01
   4.73175904e-01   3.78491878e-01   2.16317447e-01   8.03919477e-02
   3.39737179e-02   7.32115515e-03   2.76162966e-03   3.80859577e-05
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- W -----------
counts: [ 0.01853323  0.08472333  0.12973259  0.19857029  0.22504633  0.29388403
  0.42891183  0.41832142  0.39978819  0.45538787  0.36007413  0.17209425
  0.05824729  0.05295208  0.02118083  0.01323802  0.          0.0026476   0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- VV -----------
counts: [ 0.02946867  0.08469935  0.1449945   0.21406076  0.25710756  0.28859473
  0.40918502  0.42147824  0.41399204  0.46918628  0.32110936  0.16701341
  0.06840558  0.02946867  0.01049572  0.00407344  0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
 

 


==> Plot_data/R_tlS_region1_7.dat <==
--------- mT (1.5 TeV) -----------
counts: [ 0.02310802  0.02221054  0.02385184  0.02842625  0.11694881  0.3546695
  0.62343262  0.64758674  0.64794938  0.45579134  0.25152851  0.09173168
  0.02946581  0.01165497  0.00497733  0.          0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- tt -----------
counts: [ 0.06696429  0.16417051  0.15288978  0.13728879  0.18193164  0.26281682
  0.328101    0.43778802  0.46130952  0.45578917  0.34802227  0.17137097
  0.09384601  0.04104263  0.02232143  0.00600038  0.00168011  0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- Single t -----------
counts: [ 0.01269159  0.05300329  0.05307941  0.10023286  0.18460469  0.32869642
  0.43244126  0.4924766   0.51412749  0.52639234  0.40432923  0.15156435
  0.0554415   0.01939204  0.00304718  0.00181308  0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- W -----------
counts: [ 0.05559968  0.1376754   0.2038655   0.23563675  0.28594122  0.33359809
  0.34418851  0.42361663  0.4024358   0.37860736  0.28858883  0.12708499
  0.05824729  0.03706645  0.01588562  0.          0.0026476   0.0026476   0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- VV -----------
counts: [ 0.05622171  0.16870157  0.16701341  0.23582223  0.28121787  0.33032017
  0.41626798  0.43733232  0.41021249  0.37564291  0.2371436   0.12293913
  0.05148758  0.02946867  0.00609194  0.00744975  0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 

 


==> Plot_data/R_tlS_region1_7_2000.dat <==
--------- mT (2.0 TeV) -----------
counts: [  1.00087566e-02   2.84699559e-02   2.53508960e-02   3.74246109e-02
   1.32089949e-01   2.40129147e-01   4.52285286e-01   5.94249472e-01
   7.23570466e-01   5.88452060e-01   3.17497138e-01   1.13078013e-01
   3.87916016e-02   1.99439751e-02   1.13018654e-02   6.90140788e-04
   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00
   0.00000000e+00   0.00000000e+00   0.00000000e+00]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- tt -----------
counts: [ 0.06696429  0.16417051  0.15288978  0.13728879  0.18193164  0.26281682
  0.328101    0.43778802  0.46130952  0.45578917  0.34802227  0.17137097
  0.09384601  0.04104263  0.02232143  0.00600038  0.00168011  0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- Single t -----------
counts: [ 0.01424614  0.05355268  0.05362886  0.0999291   0.18317416  0.33119767
  0.43171337  0.48696501  0.51242532  0.52901787  0.40786798  0.14967652
  0.05419269  0.02058079  0.00289493  0.00227024  0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- W -----------
counts: [ 0.05559968  0.1376754   0.2038655   0.23563675  0.28594122  0.33359809
  0.34418851  0.42361663  0.4024358   0.37860736  0.28858883  0.12708499
  0.05824729  0.03706645  0.01588562  0.          0.0026476   0.0026476   0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
--------- VV -----------
counts: [ 0.05622171  0.16870157  0.16701341  0.23582223  0.28121787  0.33032017
  0.41626798  0.43733232  0.41021249  0.37564291  0.2371436   0.12293913
  0.05148758  0.02946867  0.00609194  0.00744975  0.          0.          0.
  0.          0.          0.          0.        ]
bins: [ 0.          0.30434783  0.60869565  0.91304348  1.2173913   1.52173913
  1.82608696  2.13043478  2.43478261  2.73913043  3.04347826  3.34782609
  3.65217391  3.95652174  4.26086957  4.56521739  4.86956522  5.17391304
  5.47826087  5.7826087   6.08695652  6.39130435  6.69565217  7.        ]
 
 
 

 


==> Plot_data/dec_length.dat <==
ms=10 TeV, lam1=lam2=0.1:

100 0.0023331251
200 0.055973748
300 0.00055420633
400 9.284175e-05
500 2.9344792e-05
600 1.2446211e-05
700 6.2742105e-06
800 3.5474293e-06
900 2.1775571e-06
1000 1.4221465e-06
1100 9.7495326e-07
1200 6.9497872e-07
1300 5.1156634e-07
1400 3.8681609e-07
1500 2.9924328e-07
1600 2.3608834e-07
1700 1.8946844e-07
1800 1.5434803e-07
1900 1.2741266e-07
2000 1.0642366e-07
2100 8.9834745e-08
2200 7.6555352e-08
2300 6.5802117e-08
2400 5.7002882e-08
2500 4.9733638e-08
2600 4.3675786e-08
2700 3.8586865e-08
2800 3.4280142e-08
2900 3.061041e-08
3000 2.7463601e-08

ms=2.5 TeV, lam1=lam2=0.1:

100 2.1381975e-05
200 0.00063861916
300 7.5132526e-06
400 1.4605049e-06
500 5.2735425e-07
600 2.5252177e-07
700 1.4236488e-07
800 8.9313037e-08
900 6.0422253e-08
1000 4.3235636e-08
1100 3.2306534e-08
1200 2.4984161e-08
1300 1.986817e-08
1400 1.6168354e-08
1500 1.3414559e-08
1600 1.1314261e-08
1700 9.6784452e-09
1800 8.3810516e-09
1900 7.3355999e-09
2000 6.4812569e-09
2100 5.7743534e-09
2200 5.1829139e-09
2300 4.6831113e-09
2400 4.2569143e-09
2500 3.8905007e-09
2600 3.5731318e-09
2700 3.2963654e-09
2800 3.0534913e-09
2900 2.8391279e-09
3000 2.6489224e-09

ms = 10 TeV, lam1=lam2=0.01:

100 23.331251
200 559.73748
300 5.5420633
400 0.9284175
500 0.29344792
600 0.12446211
700 0.062742105
800 0.035474293
900 0.021775571
1000 0.014221465
1100 0.0097495326
1200 0.0069497872
1300 0.0051156634
1400 0.0038681609
1500 0.0029924328
1600 0.0023608834
1700 0.0018946844
1800 0.0015434803
1900 0.0012741266
2000 0.0010642366
2100 0.00089834745
2200 0.00076555352
2300 0.00065802117
2400 0.00057002882
2500 0.00049733638
2600 0.00043675786
2700 0.00038586865
2800 0.00034280142
2900 0.0003061041
3000 0.00027463601

ms = 2.5 TeV, lam1=lam2=0.01:

100 0.21381975
200 6.3861916
300 0.075132526
400 0.014605049
500 0.0052735425
600 0.0025252177
700 0.0014236488
800 0.00089313037
900 0.00060422253
1000 0.00043235636
1100 0.00032306534
1200 0.00024984161
1300 0.0001986817
1400 0.00016168354
1500 0.00013414559
1600 0.00011314261
1700 9.6784452e-05
1800 8.3810516e-05
1900 7.3355999e-05
2000 6.4812569e-05
2100 5.7743534e-05
2200 5.1829139e-05
2300 4.6831113e-05
2400 4.2569143e-05
2500 3.8905007e-05
2600 3.5731318e-05
2700 3.2963654e-05
2800 3.0534913e-05
2900 2.8391279e-05
3000 2.6489224e-05

ms = 10 TeV, lam1=lam2=0.001:

100 233312.51
200 5597374.8
300 55420.633
400 9284.175
500 2934.4792
600 1244.6211
700 627.42105
800 354.74293
900 217.75571
1000 142.21465
1100 97.495326
1200 69.497872
1300 51.156634
1400 38.681609
1500 29.924328
1600 23.608834
1700 18.946844
1800 15.434803
1900 12.741266
2000 10.642366
2100 8.9834745
2200 7.6555352
2300 6.5802117
2400 5.7002882
2500 4.9733638
2600 4.3675786
2700 3.8586865
2800 3.4280142
2900 3.061041
3000 2.7463601

ms = 2.5 TeV, lam1=lam2=0.001:

100 2138.1975
200 63861.916
300 751.32526
400 146.05049
500 52.735425
600 25.252177
700 14.236488
800 8.9313037
900 6.0422253
1000 4.3235636
1100 3.2306534
1200 2.4984161
1300 1.986817
1400 1.6168354
1500 1.3414559
1600 1.1314261
1700 0.96784452
1800 0.83810516
1900 0.73355999
2000 0.64812569
2100 0.57743534
2200 0.51829139
2300 0.46831113
2400 0.42569143
2500 0.38905007
2600 0.35731318
2700 0.32963654
2800 0.30534913
2900 0.28391279
3000 0.26489224



==> Plot_data/prod_MSc.dat <==
sth = -0.15:

100 2.5218912
200 2.3375412
300 2.1819788
400 2.0074666
500 1.8826874
600 1.7655658
700 1.667721
800 1.5848324
900 1.5402532
1000 1.4930858
1100 1.4792774
1200 1.475841
1300 1.5005834
1400 1.4075264
1500 1.4610536

sth = 0:

100 2.3109444
200 2.1518106
300 1.980344
400 1.829249
500 1.6711372
600 1.5296028
700 1.4155114
800 1.307758
900 1.2223238
1000 1.1412318

sth = 0.15:

100 2.0557454
200 1.9228862
300 1.772567
400 1.621076
500 1.4809414
600 1.3586906
700 1.2525476
800 1.1664798
900 1.0945126
1000 1.0387146
1100 1.0056603
1200 0.99306366
1300 1.0081625
1400 1.0979113
1500 1.3018806



==> Plot_data/prod_lambda_15TeV.dat <==

0.01 fb:

0.0001 6108.0639
0.05060404 12.070309
0.10110808 6.0411233
0.15161212 4.0287438
0.20211616 3.0220561
0.2526202 2.4178842
0.30312424 2.0150364
0.35362828 1.7272555
0.40413232 1.511402
0.45463636 1.3435053
0.5051404 1.2091814
0.55564444 1.0992756
0.60614848 1.0076844
0.65665253 0.93018204
0.70715657 0.86374986
0.75766061 0.80617414
0.80816465 0.75579449
0.85866869 0.71134117
0.90917273 0.67182656
0.95967677 0.63647095
1.0101808 0.60465056
1.0606848 0.57586039
1.1111889 0.54968727
1.1616929 0.52578988
1.212197 0.50388378
1.262701 0.48373002
1.3132051 0.46512644
1.3637091 0.4479008
1.4142131 0.43190547
1.4647172 0.41701319
1.5152212 0.40311367
1.5657253 0.39011084
1.6162293 0.37792063
1.6667333 0.36646917
1.7172374 0.3556913
1.7677414 0.34552926
1.8182455 0.33593176
1.8687495 0.326853
1.9192535 0.31825206
1.9697576 0.31009216
2.0202616 0.30234024
2.0707657 0.29496645
2.1212697 0.28794377
2.1717737 0.28124771
2.2222778 0.274856
2.2727818 0.26874836
2.3232859 0.26290626
2.3737899 0.25731274
2.4242939 0.25195228
2.474798 0.2468106
2.525302 0.24187459
2.5758061 0.23713213
2.6263101 0.23257207
2.6768141 0.22818409
2.7273182 0.22395861
2.7778222 0.21988678
2.8283263 0.21596037
2.8788303 0.21217172
2.9293343 0.20851372
2.9798384 0.2049797
3.0303424 0.20156349
3.0808465 0.19825928
3.1313505 0.19506165
3.1818545 0.19196553
3.2323586 0.18896616
3.2828626 0.18605908
3.3333667 0.18324008
3.3838707 0.18050524
3.4343747 0.17785083
3.4848788 0.17527335
3.5353828 0.17276952
3.5858869 0.17033621
3.6363909 0.1679705
3.6868949 0.16566959
3.737399 0.16343087
3.787903 0.16125185
3.8384071 0.15913017
3.8889111 0.1570636
3.9394152 0.15505002
3.9899192 0.15308741
4.0404232 0.15117386
4.0909273 0.14930756
4.1414313 0.14748678
4.1919354 0.14570988
4.2424394 0.14397528
4.2929434 0.14228149
4.3434475 0.14062709
4.3939515 0.13901073
4.4444556 0.13743109
4.4949596 0.13588696
4.5454636 0.13437714
4.5959677 0.1329005
4.6464717 0.13145596
4.6969758 0.13004248
4.7474798 0.12865908
4.7979838 0.1273048
4.8484879 0.12597874
4.8989919 0.12468002
4.949496 0.1234078
5 0.12216128

0.0001 -6108.0639
0.05060404 -12.070309
0.10110808 -6.0411233
0.15161212 -4.0287438
0.20211616 -3.0220561
0.2526202 -2.4178842
0.30312424 -2.0150364
0.35362828 -1.7272555
0.40413232 -1.511402
0.45463636 -1.3435053
0.5051404 -1.2091814
0.55564444 -1.0992756
0.60614848 -1.0076844
0.65665253 -0.93018204
0.70715657 -0.86374986
0.75766061 -0.80617414
0.80816465 -0.75579449
0.85866869 -0.71134117
0.90917273 -0.67182656
0.95967677 -0.63647095
1.0101808 -0.60465056
1.0606848 -0.57586039
1.1111889 -0.54968727
1.1616929 -0.52578988
1.212197 -0.50388378
1.262701 -0.48373002
1.3132051 -0.46512644
1.3637091 -0.4479008
1.4142131 -0.43190547
1.4647172 -0.41701319
1.5152212 -0.40311367
1.5657253 -0.39011084
1.6162293 -0.37792063
1.6667333 -0.36646917
1.7172374 -0.3556913
1.7677414 -0.34552926
1.8182455 -0.33593176
1.8687495 -0.326853
1.9192535 -0.31825206
1.9697576 -0.31009216
2.0202616 -0.30234024
2.0707657 -0.29496645
2.1212697 -0.28794377
2.1717737 -0.28124771
2.2222778 -0.274856
2.2727818 -0.26874836
2.3232859 -0.26290626
2.3737899 -0.25731274
2.4242939 -0.25195228
2.474798 -0.2468106
2.525302 -0.24187459
2.5758061 -0.23713213
2.6263101 -0.23257207
2.6768141 -0.22818409
2.7273182 -0.22395861
2.7778222 -0.21988678
2.8283263 -0.21596037
2.8788303 -0.21217172
2.9293343 -0.20851372
2.9798384 -0.2049797
3.0303424 -0.20156349
3.0808465 -0.19825928
3.1313505 -0.19506165
3.1818545 -0.19196553
3.2323586 -0.18896616
3.2828626 -0.18605908
3.3333667 -0.18324008
3.3838707 -0.18050524
3.4343747 -0.17785083
3.4848788 -0.17527335
3.5353828 -0.17276952
3.5858869 -0.17033621
3.6363909 -0.1679705
3.6868949 -0.16566959
3.737399 -0.16343087
3.787903 -0.16125185
3.8384071 -0.15913017
3.8889111 -0.1570636
3.9394152 -0.15505002
3.9899192 -0.15308741
4.0404232 -0.15117386
4.0909273 -0.14930756
4.1414313 -0.14748678
4.1919354 -0.14570988
4.2424394 -0.14397528
4.2929434 -0.14228149
4.3434475 -0.14062709
4.3939515 -0.13901073
4.4444556 -0.13743109
4.4949596 -0.13588696
4.5454636 -0.13437714
4.5959677 -0.1329005
4.6464717 -0.13145596
4.6969758 -0.13004248
4.7474798 -0.12865908
4.7979838 -0.1273048
4.8484879 -0.12597874
4.8989919 -0.12468002
4.949496 -0.1234078
5 -0.12216128

-5 0.12216128
-4.9494951 0.12340782
-4.8989901 0.12468006
-4.8484852 0.12597881
-4.7979802 0.1273049
-4.7474753 0.1286592
-4.6969703 0.13004263
-4.6464654 0.13145614
-4.5959604 0.13290071
-4.5454555 0.13437738
-4.4949505 0.13588723
-4.4444456 0.1374314
-4.3939406 0.13901107
-4.3434357 0.14062747
-4.2929307 0.14228191
-4.2424258 0.14397574
-4.1919208 0.14571038
-4.1414159 0.14748733
-4.0909109 0.14930816
-4.040406 0.15117451
-3.989901 0.15308811
-3.9393961 0.15505077
-3.8888911 0.15706441
-3.8383862 0.15913104
-3.7878812 0.16125278
-3.7373763 0.16343187
-3.6868713 0.16567066
-3.6363664 0.16797163
-3.5858614 0.17033742
-3.5353565 0.17277081
-3.4848515 0.17527472
-3.4343466 0.17785229
-3.3838416 0.18050679
-3.3333367 0.18324173
-3.2828317 0.18606083
-3.2323268 0.18896802
-3.1818218 0.1919675
-3.1313169 0.19506374
-3.0808119 0.1982615
-3.030307 0.20156585
-2.979802 0.2049822
-2.9292971 0.20851637
-2.8787921 0.21217454
-2.8282872 0.21596336
-2.7777822 0.21988995
-2.7272773 0.22396197
-2.6767723 0.22818765
-2.6262674 0.23257586
-2.5757624 0.23713615
-2.5252575 0.24187886
-2.4747525 0.24681514
-2.4242476 0.2519571
-2.3737426 0.25731787
-2.3232377 0.26291171
-2.2727327 0.26875417
-2.2222278 0.27486219
-2.1717228 0.2812543
-2.1212179 0.2879508
-2.0707129 0.29497396
-2.020208 0.30234827
-1.969703 0.31010075
-1.9191981 0.31826125
-1.8686931 0.32686286
-1.8181882 0.33594234
-1.7676832 0.34554064
-1.7171783 0.35570354
-1.6666733 0.36648237
-1.6161684 0.37793487
-1.5656634 0.39012624
-1.5151585 0.40313036
-1.4646535 0.41703131
-1.4141486 0.43192518
-1.3636436 0.44792229
-1.3131387 0.46514994
-1.2626337 0.48375579
-1.2121288 0.50391212
-1.1616238 0.52582115
-1.1111189 0.5497219
-1.0606139 0.57589889
-1.010109 0.60469355
-0.95960404 0.63651919
-0.90909909 0.67188098
-0.85859414 0.71140293
-0.80808919 0.75586506
-0.75758424 0.8062554
-0.70707929 0.86384426
-0.65657434 0.9302928
-0.60606939 1.0078159
-0.55556444 1.0994339
-0.50505949 1.2093751
-0.45455455 1.3437472
-0.4040496 1.5117114
-0.35354465 1.7276641
-0.3030397 2.0155986
-0.25253475 2.4187023
-0.2020298 3.023348
-0.15152485 4.0310642
-0.1010199 6.0463967
-0.050514949 12.091597
-1e-05 61080.639

-5 -0.12216128
-4.9494951 -0.12340782
-4.8989901 -0.12468006
-4.8484852 -0.12597881
-4.7979802 -0.1273049
-4.7474753 -0.1286592
-4.6969703 -0.13004263
-4.6464654 -0.13145614
-4.5959604 -0.13290071
-4.5454555 -0.13437738
-4.4949505 -0.13588723
-4.4444456 -0.1374314
-4.3939406 -0.13901107
-4.3434357 -0.14062747
-4.2929307 -0.14228191
-4.2424258 -0.14397574
-4.1919208 -0.14571038
-4.1414159 -0.14748733
-4.0909109 -0.14930816
-4.040406 -0.15117451
-3.989901 -0.15308811
-3.9393961 -0.15505077
-3.8888911 -0.15706441
-3.8383862 -0.15913104
-3.7878812 -0.16125278
-3.7373763 -0.16343187
-3.6868713 -0.16567066
-3.6363664 -0.16797163
-3.5858614 -0.17033742
-3.5353565 -0.17277081
-3.4848515 -0.17527472
-3.4343466 -0.17785229
-3.3838416 -0.18050679
-3.3333367 -0.18324173
-3.2828317 -0.18606083
-3.2323268 -0.18896802
-3.1818218 -0.1919675
-3.1313169 -0.19506374
-3.0808119 -0.1982615
-3.030307 -0.20156585
-2.979802 -0.2049822
-2.9292971 -0.20851637
-2.8787921 -0.21217454
-2.8282872 -0.21596336
-2.7777822 -0.21988995
-2.7272773 -0.22396197
-2.6767723 -0.22818765
-2.6262674 -0.23257586
-2.5757624 -0.23713615
-2.5252575 -0.24187886
-2.4747525 -0.24681514
-2.4242476 -0.2519571
-2.3737426 -0.25731787
-2.3232377 -0.26291171
-2.2727327 -0.26875417
-2.2222278 -0.27486219
-2.1717228 -0.2812543
-2.1212179 -0.2879508
-2.0707129 -0.29497396
-2.020208 -0.30234827
-1.969703 -0.31010075
-1.9191981 -0.31826125
-1.8686931 -0.32686286
-1.8181882 -0.33594234
-1.7676832 -0.34554064
-1.7171783 -0.35570354
-1.6666733 -0.36648237
-1.6161684 -0.37793487
-1.5656634 -0.39012624
-1.5151585 -0.40313036
-1.4646535 -0.41703131
-1.4141486 -0.43192518
-1.3636436 -0.44792229
-1.3131387 -0.46514994
-1.2626337 -0.48375579
-1.2121288 -0.50391212
-1.1616238 -0.52582115
-1.1111189 -0.5497219
-1.0606139 -0.57589889
-1.010109 -0.60469355
-0.95960404 -0.63651919
-0.90909909 -0.67188098
-0.85859414 -0.71140293
-0.80808919 -0.75586506
-0.75758424 -0.8062554
-0.70707929 -0.86384426
-0.65657434 -0.9302928
-0.60606939 -1.0078159
-0.55556444 -1.0994339
-0.50505949 -1.2093751
-0.45455455 -1.3437472
-0.4040496 -1.5117114
-0.35354465 -1.7276641
-0.3030397 -2.0155986
-0.25253475 -2.4187023
-0.2020298 -3.023348
-0.15152485 -4.0310642
-0.1010199 -6.0463967
-0.050514949 -12.091597
-1e-05 -61080.639


0.1 fb:

-5 -0.38630816
-4.9494951 -0.39025008
-4.8989901 -0.39427326
-4.8484852 -0.39838027
-4.7979802 -0.40257374
-4.7474753 -0.40685643
-4.6969703 -0.41123122
-4.6464654 -0.41570111
-4.5959604 -0.42026925
-4.5454555 -0.4249389
-4.4949505 -0.42971348
-4.4444456 -0.43459658
-4.3939406 -0.43959193
-4.3434357 -0.44470345
-4.2929307 -0.44993524
-4.2424258 -0.4552916
-4.1919208 -0.46077703
-4.1414159 -0.46639625
-4.0909109 -0.47215421
-4.040406 -0.47805613
-3.989901 -0.48410745
-3.9393961 -0.49031394
-3.8888911 -0.49668164
-3.8383862 -0.50321691
-3.7878812 -0.50992645
-3.7373763 -0.51681733
-3.6868713 -0.523897
-3.6363664 -0.53117333
-3.5858614 -0.53865462
-3.5353565 -0.54634967
-3.4848515 -0.55426775
-3.4343466 -0.56241873
-3.3838416 -0.57081301
-3.3333367 -0.57946167
-3.2828317 -0.58837643
-3.2323268 -0.59756979
-3.1818218 -0.60705499
-3.1313169 -0.61684617
-3.0808119 -0.62695837
-3.030307 -0.63740764
-2.979802 -0.64821113
-2.9292971 -0.65938714
-2.8787921 -0.6709553
-2.8282872 -0.6829366
-2.7777822 -0.69535358
-2.7272773 -0.70823045
-2.6767723 -0.72159324
-2.6262674 -0.73546998
-2.5757624 -0.74989091
-2.5252575 -0.76488867
-2.4747525 -0.78049858
-2.4242476 -0.7967589
-2.3737426 -0.81371114
-2.3232377 -0.83140044
-2.2727327 -0.84987592
-2.2222278 -0.8691912
-2.1717228 -0.88940485
-2.1212179 -0.91058106
-2.0707129 -0.93279024
-2.020208 -0.95610989
-1.969703 -0.9806254
-1.9191981 -1.0064312
-1.8686931 -1.0336319
-1.8181882 -1.0623437
-1.7676832 -1.0926962
-1.7171783 -1.1248342
-1.6666733 -1.1589199
-1.6161684 -1.1951359
-1.5656634 -1.2336884
-1.5151585 -1.2748111
-1.4646535 -1.3187698
-1.4141486 -1.3658684
-1.3636436 -1.4164557
-1.3131387 -1.4709344
-1.2626337 -1.5297713
-1.2121288 -1.5935112
-1.1616238 -1.6627937
-1.1111189 -1.7383746
-1.0606139 -1.8211535
-1.010109 -1.9122103
-0.95960404 -2.0128519
-0.90909909 -2.1246758
-0.85859414 -2.2496553
-0.80808919 -2.390257
-0.75758424 -2.5496053
-0.70707929 -2.7317174
-0.65657434 -2.9418463
-0.60606939 -3.1869961
-0.55556444 -3.4767178
-0.50505949 -3.8243827
-0.45455455 -4.2493048
-0.4040496 -4.7804548
-0.35354465 -5.4633576
-0.3030397 -6.3738871
-0.25253475 -7.6486141
-0.2020298 -9.5606729
-0.15152485 -12.747354
-0.1010199 -19.120399
-0.050514949 -38.237014
-1e-05 -193154.08

-5 0.38630816
-4.9494951 0.39025008
-4.8989901 0.39427326
-4.8484852 0.39838027
-4.7979802 0.40257374
-4.7474753 0.40685643
-4.6969703 0.41123122
-4.6464654 0.41570111
-4.5959604 0.42026925
-4.5454555 0.4249389
-4.4949505 0.42971348
-4.4444456 0.43459658
-4.3939406 0.43959193
-4.3434357 0.44470345
-4.2929307 0.44993524
-4.2424258 0.4552916
-4.1919208 0.46077703
-4.1414159 0.46639625
-4.0909109 0.47215421
-4.040406 0.47805613
-3.989901 0.48410745
-3.9393961 0.49031394
-3.8888911 0.49668164
-3.8383862 0.50321691
-3.7878812 0.50992645
-3.7373763 0.51681733
-3.6868713 0.523897
-3.6363664 0.53117333
-3.5858614 0.53865462
-3.5353565 0.54634967
-3.4848515 0.55426775
-3.4343466 0.56241873
-3.3838416 0.57081301
-3.3333367 0.57946167
-3.2828317 0.58837643
-3.2323268 0.59756979
-3.1818218 0.60705499
-3.1313169 0.61684617
-3.0808119 0.62695837
-3.030307 0.63740764
-2.979802 0.64821113
-2.9292971 0.65938714
-2.8787921 0.6709553
-2.8282872 0.6829366
-2.7777822 0.69535358
-2.7272773 0.70823045
-2.6767723 0.72159324
-2.6262674 0.73546998
-2.5757624 0.74989091
-2.5252575 0.76488867
-2.4747525 0.78049858
-2.4242476 0.7967589
-2.3737426 0.81371114
-2.3232377 0.83140044
-2.2727327 0.84987592
-2.2222278 0.8691912
-2.1717228 0.88940485
-2.1212179 0.91058106
-2.0707129 0.93279024
-2.020208 0.95610989
-1.969703 0.9806254
-1.9191981 1.0064312
-1.8686931 1.0336319
-1.8181882 1.0623437
-1.7676832 1.0926962
-1.7171783 1.1248342
-1.6666733 1.1589199
-1.6161684 1.1951359
-1.5656634 1.2336884
-1.5151585 1.2748111
-1.4646535 1.3187698
-1.4141486 1.3658684
-1.3636436 1.4164557
-1.3131387 1.4709344
-1.2626337 1.5297713
-1.2121288 1.5935112
-1.1616238 1.6627937
-1.1111189 1.7383746
-1.0606139 1.8211535
-1.010109 1.9122103
-0.95960404 2.0128519
-0.90909909 2.1246758
-0.85859414 2.2496553
-0.80808919 2.390257
-0.75758424 2.5496053
-0.70707929 2.7317174
-0.65657434 2.9418463
-0.60606939 3.1869961
-0.55556444 3.4767178
-0.50505949 3.8243827
-0.45455455 4.2493048
-0.4040496 4.7804548
-0.35354465 5.4633576
-0.3030397 6.3738871
-0.25253475 7.6486141
-0.2020298 9.5606729
-0.15152485 12.747354
-0.1010199 19.120399
-0.050514949 38.237014
-1e-05 193154.08

1e-05 -193154.08
0.050514949 -38.237014
0.1010199 -19.120399
0.15152485 -12.747354
0.2020298 -9.5606729
0.25253475 -7.6486141
0.3030397 -6.3738871
0.35354465 -5.4633576
0.4040496 -4.7804548
0.45455455 -4.2493048
0.50505949 -3.8243827
0.55556444 -3.4767178
0.60606939 -3.1869961
0.65657434 -2.9418463
0.70707929 -2.7317174
0.75758424 -2.5496053
0.80808919 -2.390257
0.85859414 -2.2496553
0.90909909 -2.1246758
0.95960404 -2.0128519
1.010109 -1.9122103
1.0606139 -1.8211535
1.1111189 -1.7383746
1.1616238 -1.6627937
1.2121288 -1.5935112
1.2626337 -1.5297713
1.3131387 -1.4709344
1.3636436 -1.4164557
1.4141486 -1.3658684
1.4646535 -1.3187698
1.5151585 -1.2748111
1.5656634 -1.2336884
1.6161684 -1.1951359
1.6666733 -1.1589199
1.7171783 -1.1248342
1.7676832 -1.0926962
1.8181882 -1.0623437
1.8686931 -1.0336319
1.9191981 -1.0064312
1.969703 -0.9806254
2.020208 -0.95610989
2.0707129 -0.93279024
2.1212179 -0.91058106
2.1717228 -0.88940485
2.2222278 -0.8691912
2.2727327 -0.84987592
2.3232377 -0.83140044
2.3737426 -0.81371114
2.4242476 -0.7967589
2.4747525 -0.78049858
2.5252575 -0.76488867
2.5757624 -0.74989091
2.6262674 -0.73546998
2.6767723 -0.72159324
2.7272773 -0.70823045
2.7777822 -0.69535358
2.8282872 -0.6829366
2.8787921 -0.6709553
2.9292971 -0.65938714
2.979802 -0.64821113
3.030307 -0.63740764
3.0808119 -0.62695837
3.1313169 -0.61684617
3.1818218 -0.60705499
3.2323268 -0.59756979
3.2828317 -0.58837643
3.3333367 -0.57946167
3.3838416 -0.57081301
3.4343466 -0.56241873
3.4848515 -0.55426775
3.5353565 -0.54634967
3.5858614 -0.53865462
3.6363664 -0.53117333
3.6868713 -0.523897
3.7373763 -0.51681733
3.7878812 -0.50992645
3.8383862 -0.50321691
3.8888911 -0.49668164
3.9393961 -0.49031394
3.989901 -0.48410745
4.040406 -0.47805613
4.0909109 -0.47215421
4.1414159 -0.46639625
4.1919208 -0.46077703
4.2424258 -0.4552916
4.2929307 -0.44993524
4.3434357 -0.44470345
4.3939406 -0.43959193
4.4444456 -0.43459658
4.4949505 -0.42971348
4.5454555 -0.4249389
4.5959604 -0.42026925
4.6464654 -0.41570111
4.6969703 -0.41123122
4.7474753 -0.40685643
4.7979802 -0.40257374
4.8484852 -0.39838027
4.8989901 -0.39427326
4.9494951 -0.39025008
5 -0.38630816

1e-05 193154.08
0.050514949 38.237014
0.1010199 19.120399
0.15152485 12.747354
0.2020298 9.5606729
0.25253475 7.6486141
0.3030397 6.3738871
0.35354465 5.4633576
0.4040496 4.7804548
0.45455455 4.2493048
0.50505949 3.8243827
0.55556444 3.4767178
0.60606939 3.1869961
0.65657434 2.9418463
0.70707929 2.7317174
0.75758424 2.5496053
0.80808919 2.390257
0.85859414 2.2496553
0.90909909 2.1246758
0.95960404 2.0128519
1.010109 1.9122103
1.0606139 1.8211535
1.1111189 1.7383746
1.1616238 1.6627937
1.2121288 1.5935112
1.2626337 1.5297713
1.3131387 1.4709344
1.3636436 1.4164557
1.4141486 1.3658684
1.4646535 1.3187698
1.5151585 1.2748111
1.5656634 1.2336884
1.6161684 1.1951359
1.6666733 1.1589199
1.7171783 1.1248342
1.7676832 1.0926962
1.8181882 1.0623437
1.8686931 1.0336319
1.9191981 1.0064312
1.969703 0.9806254
2.020208 0.95610989
2.0707129 0.93279024
2.1212179 0.91058106
2.1717228 0.88940485
2.2222278 0.8691912
2.2727327 0.84987592
2.3232377 0.83140044
2.3737426 0.81371114
2.4242476 0.7967589
2.4747525 0.78049858
2.5252575 0.76488867
2.5757624 0.74989091
2.6262674 0.73546998
2.6767723 0.72159324
2.7272773 0.70823045
2.7777822 0.69535358
2.8282872 0.6829366
2.8787921 0.6709553
2.9292971 0.65938714
2.979802 0.64821113
3.030307 0.63740764
3.0808119 0.62695837
3.1313169 0.61684617
3.1818218 0.60705499
3.2323268 0.59756979
3.2828317 0.58837643
3.3333367 0.57946167
3.3838416 0.57081301
3.4343466 0.56241873
3.4848515 0.55426775
3.5353565 0.54634967
3.5858614 0.53865462
3.6363664 0.53117333
3.6868713 0.523897
3.7373763 0.51681733
3.7878812 0.50992645
3.8383862 0.50321691
3.8888911 0.49668164
3.9393961 0.49031394
3.989901 0.48410745
4.040406 0.47805613
4.0909109 0.47215421
4.1414159 0.46639625
4.1919208 0.46077703
4.2424258 0.4552916
4.2929307 0.44993524
4.3434357 0.44470345
4.3939406 0.43959193
4.4444456 0.43459658
4.4949505 0.42971348
4.5454555 0.4249389
4.5959604 0.42026925
4.6464654 0.41570111
4.6969703 0.41123122
4.7474753 0.40685643
4.7979802 0.40257374
4.8484852 0.39838027
4.8989901 0.39427326
4.9494951 0.39025008
5 0.38630816

0.5 fb:

1e-05 431905.47
0.050514949 85.500525
0.1010199 42.754495
0.15152485 28.503937
0.2020298 21.378305
0.25253475 17.102814
0.3030397 14.252439
0.35354465 12.216434
0.4040496 10.689417
0.45455455 9.5017303
0.50505949 8.5515761
0.55556444 7.7741741
0.60606939 7.1263369
0.65657434 6.5781655
0.70707929 6.1083032
0.75758424 5.7010884
0.80808919 5.3447748
0.85859414 5.0303799
0.90909909 4.7509174
0.95960404 4.5008717
1.010109 4.2758304
1.0606139 4.0722213
1.1111189 3.887122
1.1616238 3.7181182
1.2121288 3.5631979
1.2626337 3.4206711
1.3131387 3.2891078
1.3636436 3.1672899
1.4141486 3.0541732
1.4646535 2.9488576
1.5151585 2.850563
1.5656634 2.7586099
1.6161684 2.6724039
1.6666733 2.5914225
1.7171783 2.5152046
1.7676832 2.443342
1.8181882 2.3754718
1.8686931 2.3112702
1.9191981 2.2504476
1.969703 2.1927441
2.020208 2.1379258
2.0707129 2.0857815
2.1212179 2.0361203
2.1717228 1.9887689
2.2222278 1.9435698
2.2727327 1.9003795
2.3232377 1.8590671
2.3737426 1.8195126
2.4242476 1.7816063
2.4747525 1.7452471
2.5252575 1.7103423
2.5757624 1.6768063
2.6262674 1.6445602
2.6767723 1.6135308
2.7272773 1.5836508
2.7777822 1.5548572
2.8282872 1.527092
2.8787921 1.500301
2.9292971 1.4744338
2.979802 1.4494435
3.030307 1.4252862
3.0808119 1.4019209
3.1313169 1.3793094
3.1818218 1.3574156
3.2323268 1.3362061
3.2828317 1.3156491
3.3333367 1.2957151
3.3838416 1.2763761
3.4343466 1.257606
3.4848515 1.2393798
3.5353565 1.2216745
3.5858614 1.2044678
3.6363664 1.1877392
3.6868713 1.1714688
3.7373763 1.1556382
3.7878812 1.1402297
3.8383862 1.1252267
3.8888911 1.1106134
3.9393961 1.0963748
3.989901 1.0824967
4.040406 1.0689655
4.0909109 1.0557685
4.1414159 1.0428933
4.1919208 1.0303283
4.2424258 1.0180625
4.2929307 1.0060854
4.3434357 0.99438672
4.3939406 0.98295701
4.4444456 0.97178707
4.4949505 0.96086814
4.5454555 0.95019185
4.5959604 0.9397502
4.6464654 0.92953555
4.6969703 0.91954056
4.7474753 0.90975824
4.7979802 0.90018185
4.8484852 0.89080498
4.8989901 0.88162144
4.9494951 0.87262532
5 0.86381094

1e-05 -431905.47
0.050514949 -85.500525
0.1010199 -42.754495
0.15152485 -28.503937
0.2020298 -21.378305
0.25253475 -17.102814
0.3030397 -14.252439
0.35354465 -12.216434
0.4040496 -10.689417
0.45455455 -9.5017303
0.50505949 -8.5515761
0.55556444 -7.7741741
0.60606939 -7.1263369
0.65657434 -6.5781655
0.70707929 -6.1083032
0.75758424 -5.7010884
0.80808919 -5.3447748
0.85859414 -5.0303799
0.90909909 -4.7509174
0.95960404 -4.5008717
1.010109 -4.2758304
1.0606139 -4.0722213
1.1111189 -3.887122
1.1616238 -3.7181182
1.2121288 -3.5631979
1.2626337 -3.4206711
1.3131387 -3.2891078
1.3636436 -3.1672899
1.4141486 -3.0541732
1.4646535 -2.9488576
1.5151585 -2.850563
1.5656634 -2.7586099
1.6161684 -2.6724039
1.6666733 -2.5914225
1.7171783 -2.5152046
1.7676832 -2.443342
1.8181882 -2.3754718
1.8686931 -2.3112702
1.9191981 -2.2504476
1.969703 -2.1927441
2.020208 -2.1379258
2.0707129 -2.0857815
2.1212179 -2.0361203
2.1717228 -1.9887689
2.2222278 -1.9435698
2.2727327 -1.9003795
2.3232377 -1.8590671
2.3737426 -1.8195126
2.4242476 -1.7816063
2.4747525 -1.7452471
2.5252575 -1.7103423
2.5757624 -1.6768063
2.6262674 -1.6445602
2.6767723 -1.6135308
2.7272773 -1.5836508
2.7777822 -1.5548572
2.8282872 -1.527092
2.8787921 -1.500301
2.9292971 -1.4744338
2.979802 -1.4494435
3.030307 -1.4252862
3.0808119 -1.4019209
3.1313169 -1.3793094
3.1818218 -1.3574156
3.2323268 -1.3362061
3.2828317 -1.3156491
3.3333367 -1.2957151
3.3838416 -1.2763761
3.4343466 -1.257606
3.4848515 -1.2393798
3.5353565 -1.2216745
3.5858614 -1.2044678
3.6363664 -1.1877392
3.6868713 -1.1714688
3.7373763 -1.1556382
3.7878812 -1.1402297
3.8383862 -1.1252267
3.8888911 -1.1106134
3.9393961 -1.0963748
3.989901 -1.0824967
4.040406 -1.0689655
4.0909109 -1.0557685
4.1414159 -1.0428933
4.1919208 -1.0303283
4.2424258 -1.0180625
4.2929307 -1.0060854
4.3434357 -0.99438672
4.3939406 -0.98295701
4.4444456 -0.97178707
4.4949505 -0.96086814
4.5454555 -0.95019185
4.5959604 -0.9397502
4.6464654 -0.92953555
4.6969703 -0.91954056
4.7474753 -0.90975824
4.7979802 -0.90018185
4.8484852 -0.89080498
4.8989901 -0.88162144
4.9494951 -0.87262532
5 -0.86381094

-5 0.86381094
-4.9494951 0.87262532
-4.8989901 0.88162144
-4.8484852 0.89080498
-4.7979802 0.90018185
-4.7474753 0.90975824
-4.6969703 0.91954056
-4.6464654 0.92953555
-4.5959604 0.9397502
-4.5454555 0.95019185
-4.4949505 0.96086814
-4.4444456 0.97178707
-4.3939406 0.98295701
-4.3434357 0.99438672
-4.2929307 1.0060854
-4.2424258 1.0180625
-4.1919208 1.0303283
-4.1414159 1.0428933
-4.0909109 1.0557685
-4.040406 1.0689655
-3.989901 1.0824967
-3.9393961 1.0963748
-3.8888911 1.1106134
-3.8383862 1.1252267
-3.7878812 1.1402297
-3.7373763 1.1556382
-3.6868713 1.1714688
-3.6363664 1.1877392
-3.5858614 1.2044678
-3.5353565 1.2216745
-3.4848515 1.2393798
-3.4343466 1.257606
-3.3838416 1.2763761
-3.3333367 1.2957151
-3.2828317 1.3156491
-3.2323268 1.3362061
-3.1818218 1.3574156
-3.1313169 1.3793094
-3.0808119 1.4019209
-3.030307 1.4252862
-2.979802 1.4494435
-2.9292971 1.4744338
-2.8787921 1.500301
-2.8282872 1.527092
-2.7777822 1.5548572
-2.7272773 1.5836508
-2.6767723 1.6135308
-2.6262674 1.6445602
-2.5757624 1.6768063
-2.5252575 1.7103423
-2.4747525 1.7452471
-2.4242476 1.7816063
-2.3737426 1.8195126
-2.3232377 1.8590671
-2.2727327 1.9003795
-2.2222278 1.9435698
-2.1717228 1.9887689
-2.1212179 2.0361203
-2.0707129 2.0857815
-2.020208 2.1379258
-1.969703 2.1927441
-1.9191981 2.2504476
-1.8686931 2.3112702
-1.8181882 2.3754718
-1.7676832 2.443342
-1.7171783 2.5152046
-1.6666733 2.5914225
-1.6161684 2.6724039
-1.5656634 2.7586099
-1.5151585 2.850563
-1.4646535 2.9488576
-1.4141486 3.0541732
-1.3636436 3.1672899
-1.3131387 3.2891078
-1.2626337 3.4206711
-1.2121288 3.5631979
-1.1616238 3.7181182
-1.1111189 3.887122
-1.0606139 4.0722213
-1.010109 4.2758304
-0.95960404 4.5008717
-0.90909909 4.7509174
-0.85859414 5.0303799
-0.80808919 5.3447748
-0.75758424 5.7010884
-0.70707929 6.1083032
-0.65657434 6.5781655
-0.60606939 7.1263369
-0.55556444 7.7741741
-0.50505949 8.5515761
-0.45455455 9.5017303
-0.4040496 10.689417
-0.35354465 12.216434
-0.3030397 14.252439
-0.25253475 17.102814
-0.2020298 21.378305
-0.15152485 28.503937
-0.1010199 42.754495
-0.050514949 85.500525
-1e-05 431905.47

-5 -0.86381094
-4.9494951 -0.87262532
-4.8989901 -0.88162144
-4.8484852 -0.89080498
-4.7979802 -0.90018185
-4.7474753 -0.90975824
-4.6969703 -0.91954056
-4.6464654 -0.92953555
-4.5959604 -0.9397502
-4.5454555 -0.95019185
-4.4949505 -0.96086814
-4.4444456 -0.97178707
-4.3939406 -0.98295701
-4.3434357 -0.99438672
-4.2929307 -1.0060854
-4.2424258 -1.0180625
-4.1919208 -1.0303283
-4.1414159 -1.0428933
-4.0909109 -1.0557685
-4.040406 -1.0689655
-3.989901 -1.0824967
-3.9393961 -1.0963748
-3.8888911 -1.1106134
-3.8383862 -1.1252267
-3.7878812 -1.1402297
-3.7373763 -1.1556382
-3.6868713 -1.1714688
-3.6363664 -1.1877392
-3.5858614 -1.2044678
-3.5353565 -1.2216745
-3.4848515 -1.2393798
-3.4343466 -1.257606
-3.3838416 -1.2763761
-3.3333367 -1.2957151
-3.2828317 -1.3156491
-3.2323268 -1.3362061
-3.1818218 -1.3574156
-3.1313169 -1.3793094
-3.0808119 -1.4019209
-3.030307 -1.4252862
-2.979802 -1.4494435
-2.9292971 -1.4744338
-2.8787921 -1.500301
-2.8282872 -1.527092
-2.7777822 -1.5548572
-2.7272773 -1.5836508
-2.6767723 -1.6135308
-2.6262674 -1.6445602
-2.5757624 -1.6768063
-2.5252575 -1.7103423
-2.4747525 -1.7452471
-2.4242476 -1.7816063
-2.3737426 -1.8195126
-2.3232377 -1.8590671
-2.2727327 -1.9003795
-2.2222278 -1.9435698
-2.1717228 -1.9887689
-2.1212179 -2.0361203
-2.0707129 -2.0857815
-2.020208 -2.1379258
-1.969703 -2.1927441
-1.9191981 -2.2504476
-1.8686931 -2.3112702
-1.8181882 -2.3754718
-1.7676832 -2.443342
-1.7171783 -2.5152046
-1.6666733 -2.5914225
-1.6161684 -2.6724039
-1.5656634 -2.7586099
-1.5151585 -2.850563
-1.4646535 -2.9488576
-1.4141486 -3.0541732
-1.3636436 -3.1672899
-1.3131387 -3.2891078
-1.2626337 -3.4206711
-1.2121288 -3.5631979
-1.1616238 -3.7181182
-1.1111189 -3.887122
-1.0606139 -4.0722213
-1.010109 -4.2758304
-0.95960404 -4.5008717
-0.90909909 -4.7509174
-0.85859414 -5.0303799
-0.80808919 -5.3447748
-0.75758424 -5.7010884
-0.70707929 -6.1083032
-0.65657434 -6.5781655
-0.60606939 -7.1263369
-0.55556444 -7.7741741
-0.50505949 -8.5515761
-0.45455455 -9.5017303
-0.4040496 -10.689417
-0.35354465 -12.216434
-0.3030397 -14.252439
-0.25253475 -17.102814
-0.2020298 -21.378305
-0.15152485 -28.503937
-0.1010199 -42.754495
-0.050514949 -85.500525
-1e-05 -431905.47


1 fb:

-5 -1.2216128
-4.9494951 -1.2340782
-4.8989901 -1.2468006
-4.8484852 -1.2597881
-4.7979802 -1.273049
-4.7474753 -1.286592
-4.6969703 -1.3004263
-4.6464654 -1.3145614
-4.5959604 -1.3290071
-4.5454555 -1.3437738
-4.4949505 -1.3588723
-4.4444456 -1.374314
-4.3939406 -1.3901107
-4.3434357 -1.4062747
-4.2929307 -1.4228191
-4.2424258 -1.4397574
-4.1919208 -1.4571038
-4.1414159 -1.4748733
-4.0909109 -1.4930816
-4.040406 -1.5117451
-3.989901 -1.5308811
-3.9393961 -1.5505077
-3.8888911 -1.5706441
-3.8383862 -1.5913104
-3.7878812 -1.6125278
-3.7373763 -1.6343187
-3.6868713 -1.6567066
-3.6363664 -1.6797163
-3.5858614 -1.7033742
-3.5353565 -1.7277081
-3.4848515 -1.7527472
-3.4343466 -1.7785229
-3.3838416 -1.8050679
-3.3333367 -1.8324173
-3.2828317 -1.8606083
-3.2323268 -1.8896802
-3.1818218 -1.919675
-3.1313169 -1.9506374
-3.0808119 -1.982615
-3.030307 -2.0156585
-2.979802 -2.049822
-2.9292971 -2.0851637
-2.8787921 -2.1217454
-2.8282872 -2.1596336
-2.7777822 -2.1988995
-2.7272773 -2.2396197
-2.6767723 -2.2818765
-2.6262674 -2.3257586
-2.5757624 -2.3713615
-2.5252575 -2.4187886
-2.4747525 -2.4681514
-2.4242476 -2.519571
-2.3737426 -2.5731787
-2.3232377 -2.6291171
-2.2727327 -2.6875417
-2.2222278 -2.7486219
-2.1717228 -2.812543
-2.1212179 -2.879508
-2.0707129 -2.9497396
-2.020208 -3.0234827
-1.969703 -3.1010075
-1.9191981 -3.1826125
-1.8686931 -3.2686286
-1.8181882 -3.3594234
-1.7676832 -3.4554064
-1.7171783 -3.5570354
-1.6666733 -3.6648237
-1.6161684 -3.7793487
-1.5656634 -3.9012624
-1.5151585 -4.0313036
-1.4646535 -4.1703131
-1.4141486 -4.3192518
-1.3636436 -4.4792229
-1.3131387 -4.6514994
-1.2626337 -4.8375579
-1.2121288 -5.0391212
-1.1616238 -5.2582115
-1.1111189 -5.497219
-1.0606139 -5.7589889
-1.010109 -6.0469355
-0.95960404 -6.3651919
-0.90909909 -6.7188098
-0.85859414 -7.1140293
-0.80808919 -7.5586506
-0.75758424 -8.062554
-0.70707929 -8.6384426
-0.65657434 -9.302928
-0.60606939 -10.078159
-0.55556444 -10.994339
-0.50505949 -12.093751
-0.45455455 -13.437472
-0.4040496 -15.117114
-0.35354465 -17.276641
-0.3030397 -20.155986
-0.25253475 -24.187023
-0.2020298 -30.23348
-0.15152485 -40.310642
-0.1010199 -60.463967
-0.050514949 -120.91597
-1e-05 -610806.39

-5 1.2216128
-4.9494951 1.2340782
-4.8989901 1.2468006
-4.8484852 1.2597881
-4.7979802 1.273049
-4.7474753 1.286592
-4.6969703 1.3004263
-4.6464654 1.3145614
-4.5959604 1.3290071
-4.5454555 1.3437738
-4.4949505 1.3588723
-4.4444456 1.374314
-4.3939406 1.3901107
-4.3434357 1.4062747
-4.2929307 1.4228191
-4.2424258 1.4397574
-4.1919208 1.4571038
-4.1414159 1.4748733
-4.0909109 1.4930816
-4.040406 1.5117451
-3.989901 1.5308811
-3.9393961 1.5505077
-3.8888911 1.5706441
-3.8383862 1.5913104
-3.7878812 1.6125278
-3.7373763 1.6343187
-3.6868713 1.6567066
-3.6363664 1.6797163
-3.5858614 1.7033742
-3.5353565 1.7277081
-3.4848515 1.7527472
-3.4343466 1.7785229
-3.3838416 1.8050679
-3.3333367 1.8324173
-3.2828317 1.8606083
-3.2323268 1.8896802
-3.1818218 1.919675
-3.1313169 1.9506374
-3.0808119 1.982615
-3.030307 2.0156585
-2.979802 2.049822
-2.9292971 2.0851637
-2.8787921 2.1217454
-2.8282872 2.1596336
-2.7777822 2.1988995
-2.7272773 2.2396197
-2.6767723 2.2818765
-2.6262674 2.3257586
-2.5757624 2.3713615
-2.5252575 2.4187886
-2.4747525 2.4681514
-2.4242476 2.519571
-2.3737426 2.5731787
-2.3232377 2.6291171
-2.2727327 2.6875417
-2.2222278 2.7486219
-2.1717228 2.812543
-2.1212179 2.879508
-2.0707129 2.9497396
-2.020208 3.0234827
-1.969703 3.1010075
-1.9191981 3.1826125
-1.8686931 3.2686286
-1.8181882 3.3594234
-1.7676832 3.4554064
-1.7171783 3.5570354
-1.6666733 3.6648237
-1.6161684 3.7793487
-1.5656634 3.9012624
-1.5151585 4.0313036
-1.4646535 4.1703131
-1.4141486 4.3192518
-1.3636436 4.4792229
-1.3131387 4.6514994
-1.2626337 4.8375579
-1.2121288 5.0391212
-1.1616238 5.2582115
-1.1111189 5.497219
-1.0606139 5.7589889
-1.010109 6.0469355
-0.95960404 6.3651919
-0.90909909 6.7188098
-0.85859414 7.1140293
-0.80808919 7.5586506
-0.75758424 8.062554
-0.70707929 8.6384426
-0.65657434 9.302928
-0.60606939 10.078159
-0.55556444 10.994339
-0.50505949 12.093751
-0.45455455 13.437472
-0.4040496 15.117114
-0.35354465 17.276641
-0.3030397 20.155986
-0.25253475 24.187023
-0.2020298 30.23348
-0.15152485 40.310642
-0.1010199 60.463967
-0.050514949 120.91597
-1e-05 610806.39

1e-05 -610806.39
0.050514949 -120.91597
0.1010199 -60.463967
0.15152485 -40.310642
0.2020298 -30.23348
0.25253475 -24.187023
0.3030397 -20.155986
0.35354465 -17.276641
0.4040496 -15.117114
0.45455455 -13.437472
0.50505949 -12.093751
0.55556444 -10.994339
0.60606939 -10.078159
0.65657434 -9.302928
0.70707929 -8.6384426
0.75758424 -8.062554
0.80808919 -7.5586506
0.85859414 -7.1140293
0.90909909 -6.7188098
0.95960404 -6.3651919
1.010109 -6.0469355
1.0606139 -5.7589889
1.1111189 -5.497219
1.1616238 -5.2582115
1.2121288 -5.0391212
1.2626337 -4.8375579
1.3131387 -4.6514994
1.3636436 -4.4792229
1.4141486 -4.3192518
1.4646535 -4.1703131
1.5151585 -4.0313036
1.5656634 -3.9012624
1.6161684 -3.7793487
1.6666733 -3.6648237
1.7171783 -3.5570354
1.7676832 -3.4554064
1.8181882 -3.3594234
1.8686931 -3.2686286
1.9191981 -3.1826125
1.969703 -3.1010075
2.020208 -3.0234827
2.0707129 -2.9497396
2.1212179 -2.879508
2.1717228 -2.812543
2.2222278 -2.7486219
2.2727327 -2.6875417
2.3232377 -2.6291171
2.3737426 -2.5731787
2.4242476 -2.519571
2.4747525 -2.4681514
2.5252575 -2.4187886
2.5757624 -2.3713615
2.6262674 -2.3257586
2.6767723 -2.2818765
2.7272773 -2.2396197
2.7777822 -2.1988995
2.8282872 -2.1596336
2.8787921 -2.1217454
2.9292971 -2.0851637
2.979802 -2.049822
3.030307 -2.0156585
3.0808119 -1.982615
3.1313169 -1.9506374
3.1818218 -1.919675
3.2323268 -1.8896802
3.2828317 -1.8606083
3.3333367 -1.8324173
3.3838416 -1.8050679
3.4343466 -1.7785229
3.4848515 -1.7527472
3.5353565 -1.7277081
3.5858614 -1.7033742
3.6363664 -1.6797163
3.6868713 -1.6567066
3.7373763 -1.6343187
3.7878812 -1.6125278
3.8383862 -1.5913104
3.8888911 -1.5706441
3.9393961 -1.5505077
3.989901 -1.5308811
4.040406 -1.5117451
4.0909109 -1.4930816
4.1414159 -1.4748733
4.1919208 -1.4571038
4.2424258 -1.4397574
4.2929307 -1.4228191
4.3434357 -1.4062747
4.3939406 -1.3901107
4.4444456 -1.374314
4.4949505 -1.3588723
4.5454555 -1.3437738
4.5959604 -1.3290071
4.6464654 -1.3145614
4.6969703 -1.3004263
4.7474753 -1.286592
4.7979802 -1.273049
4.8484852 -1.2597881
4.8989901 -1.2468006
4.9494951 -1.2340782
5 -1.2216128

1e-05 610806.39
0.050514949 120.91597
0.1010199 60.463967
0.15152485 40.310642
0.2020298 30.23348
0.25253475 24.187023
0.3030397 20.155986
0.35354465 17.276641
0.4040496 15.117114
0.45455455 13.437472
0.50505949 12.093751
0.55556444 10.994339
0.60606939 10.078159
0.65657434 9.302928
0.70707929 8.6384426
0.75758424 8.062554
0.80808919 7.5586506
0.85859414 7.1140293
0.90909909 6.7188098
0.95960404 6.3651919
1.010109 6.0469355
1.0606139 5.7589889
1.1111189 5.497219
1.1616238 5.2582115
1.2121288 5.0391212
1.2626337 4.8375579
1.3131387 4.6514994
1.3636436 4.4792229
1.4141486 4.3192518
1.4646535 4.1703131
1.5151585 4.0313036
1.5656634 3.9012624
1.6161684 3.7793487
1.6666733 3.6648237
1.7171783 3.5570354
1.7676832 3.4554064
1.8181882 3.3594234
1.8686931 3.2686286
1.9191981 3.1826125
1.969703 3.1010075
2.020208 3.0234827
2.0707129 2.9497396
2.1212179 2.879508
2.1717228 2.812543
2.2222278 2.7486219
2.2727327 2.6875417
2.3232377 2.6291171
2.3737426 2.5731787
2.4242476 2.519571
2.4747525 2.4681514
2.5252575 2.4187886
2.5757624 2.3713615
2.6262674 2.3257586
2.6767723 2.2818765
2.7272773 2.2396197
2.7777822 2.1988995
2.8282872 2.1596336
2.8787921 2.1217454
2.9292971 2.0851637
2.979802 2.049822
3.030307 2.0156585
3.0808119 1.982615
3.1313169 1.9506374
3.1818218 1.919675
3.2323268 1.8896802
3.2828317 1.8606083
3.3333367 1.8324173
3.3838416 1.8050679
3.4343466 1.7785229
3.4848515 1.7527472
3.5353565 1.7277081
3.5858614 1.7033742
3.6363664 1.6797163
3.6868713 1.6567066
3.7373763 1.6343187
3.7878812 1.6125278
3.8383862 1.5913104
3.8888911 1.5706441
3.9393961 1.5505077
3.989901 1.5308811
4.040406 1.5117451
4.0909109 1.4930816
4.1414159 1.4748733
4.1919208 1.4571038
4.2424258 1.4397574
4.2929307 1.4228191
4.3434357 1.4062747
4.3939406 1.3901107
4.4444456 1.374314
4.4949505 1.3588723
4.5454555 1.3437738
4.5959604 1.3290071
4.6464654 1.3145614
4.6969703 1.3004263
4.7474753 1.286592
4.7979802 1.273049
4.8484852 1.2597881
4.8989901 1.2468006
4.9494951 1.2340782
5 1.2216128


2 fb:

1e-05 863283.21
0.050514949 170.89658
0.1010199 85.456748
0.15152485 56.973045
0.2020298 42.730489
0.25253475 34.18473
0.3030397 28.487463
0.35354465 24.41794
0.4040496 21.365773
0.45455455 18.991851
0.50505949 17.092703
0.55556444 15.538849
0.60606939 14.243966
0.65657434 13.148293
0.70707929 12.209143
0.75758424 11.395211
0.80808919 10.683019
0.85859414 10.054613
0.90909909 9.4960298
0.95960404 8.996244
1.010109 8.5464362
1.0606139 8.1394669
1.1111189 7.7694945
1.1616238 7.4316933
1.2121288 7.1220419
1.2626337 6.8371625
1.3131387 6.5741967
1.3636436 6.3307098
1.4141486 6.1046146
1.4646535 5.8941121
1.5151585 5.697643
1.5656634 5.5138492
1.6161684 5.3415425
1.6666733 5.1796785
1.7171783 5.0273359
1.7676832 4.8836986
1.8181882 4.748041
1.8686931 4.6197163
1.9191981 4.4981454
1.969703 4.3828089
2.020208 4.2732393
2.0707129 4.1690144
2.1212179 4.0697526
2.1717228 3.9751077
2.2222278 3.8847647
2.2727327 3.798437
2.3232377 3.7158626
2.3737426 3.6368021
2.4242476 3.5610357
2.4747525 3.4883618
2.5252575 3.4185948
2.5757624 3.3515638
2.6262674 3.2871109
2.6767723 3.2250902
2.7272773 3.1653665
2.7777822 3.1078146
2.8282872 3.0523181
2.8787921 2.9987688
2.9292971 2.9470661
2.979802 2.897116
3.030307 2.8488309
3.0808119 2.8021289
3.1313169 2.7569334
3.1818218 2.7131727
3.2323268 2.6707795
3.2828317 2.6296907
3.3333367 2.589847
3.3838416 2.5511927
3.4343466 2.5136753
3.4848515 2.4772453
3.5353565 2.4418562
3.5858614 2.4074639
3.6363664 2.374027
3.6868713 2.3415062
3.7373763 2.3098643
3.7878812 2.2790662
3.8383862 2.2490786
3.8888911 2.2198698
3.9393961 2.19141
3.989901 2.1636707
4.040406 2.1366249
4.0909109 2.1102469
4.1414159 2.0845122
4.1919208 2.0593977
4.2424258 2.0348811
4.2929307 2.0109414
4.3434357 1.9875584
4.3939406 1.964713
4.4444456 1.9423867
4.4949505 1.9205622
4.5454555 1.8992227
4.5959604 1.8783521
4.6464654 1.8579353
4.6969703 1.8379576
4.7474753 1.8184049
4.7979802 1.7992638
4.8484852 1.7805215
4.8989901 1.7621656
4.9494951 1.7441844
5 1.7265664

1e-05 -863283.21
0.050514949 -170.89658
0.1010199 -85.456748
0.15152485 -56.973045
0.2020298 -42.730489
0.25253475 -34.18473
0.3030397 -28.487463
0.35354465 -24.41794
0.4040496 -21.365773
0.45455455 -18.991851
0.50505949 -17.092703
0.55556444 -15.538849
0.60606939 -14.243966
0.65657434 -13.148293
0.70707929 -12.209143
0.75758424 -11.395211
0.80808919 -10.683019
0.85859414 -10.054613
0.90909909 -9.4960298
0.95960404 -8.996244
1.010109 -8.5464362
1.0606139 -8.1394669
1.1111189 -7.7694945
1.1616238 -7.4316933
1.2121288 -7.1220419
1.2626337 -6.8371625
1.3131387 -6.5741967
1.3636436 -6.3307098
1.4141486 -6.1046146
1.4646535 -5.8941121
1.5151585 -5.697643
1.5656634 -5.5138492
1.6161684 -5.3415425
1.6666733 -5.1796785
1.7171783 -5.0273359
1.7676832 -4.8836986
1.8181882 -4.748041
1.8686931 -4.6197163
1.9191981 -4.4981454
1.969703 -4.3828089
2.020208 -4.2732393
2.0707129 -4.1690144
2.1212179 -4.0697526
2.1717228 -3.9751077
2.2222278 -3.8847647
2.2727327 -3.798437
2.3232377 -3.7158626
2.3737426 -3.6368021
2.4242476 -3.5610357
2.4747525 -3.4883618
2.5252575 -3.4185948
2.5757624 -3.3515638
2.6262674 -3.2871109
2.6767723 -3.2250902
2.7272773 -3.1653665
2.7777822 -3.1078146
2.8282872 -3.0523181
2.8787921 -2.9987688
2.9292971 -2.9470661
2.979802 -2.897116
3.030307 -2.8488309
3.0808119 -2.8021289
3.1313169 -2.7569334
3.1818218 -2.7131727
3.2323268 -2.6707795
3.2828317 -2.6296907
3.3333367 -2.589847
3.3838416 -2.5511927
3.4343466 -2.5136753
3.4848515 -2.4772453
3.5353565 -2.4418562
3.5858614 -2.4074639
3.6363664 -2.374027
3.6868713 -2.3415062
3.7373763 -2.3098643
3.7878812 -2.2790662
3.8383862 -2.2490786
3.8888911 -2.2198698
3.9393961 -2.19141
3.989901 -2.1636707
4.040406 -2.1366249
4.0909109 -2.1102469
4.1414159 -2.0845122
4.1919208 -2.0593977
4.2424258 -2.0348811
4.2929307 -2.0109414
4.3434357 -1.9875584
4.3939406 -1.964713
4.4444456 -1.9423867
4.4949505 -1.9205622
4.5454555 -1.8992227
4.5959604 -1.8783521
4.6464654 -1.8579353
4.6969703 -1.8379576
4.7474753 -1.8184049
4.7979802 -1.7992638
4.8484852 -1.7805215
4.8989901 -1.7621656
4.9494951 -1.7441844
5 -1.7265664

-5 1.7265664
-4.9494951 1.7441844
-4.8989901 1.7621656
-4.8484852 1.7805215
-4.7979802 1.7992638
-4.7474753 1.8184049
-4.6969703 1.8379576
-4.6464654 1.8579353
-4.5959604 1.8783521
-4.5454555 1.8992227
-4.4949505 1.9205622
-4.4444456 1.9423867
-4.3939406 1.964713
-4.3434357 1.9875584
-4.2929307 2.0109414
-4.2424258 2.0348811
-4.1919208 2.0593977
-4.1414159 2.0845122
-4.0909109 2.1102469
-4.040406 2.1366249
-3.989901 2.1636707
-3.9393961 2.19141
-3.8888911 2.2198698
-3.8383862 2.2490786
-3.7878812 2.2790662
-3.7373763 2.3098643
-3.6868713 2.3415062
-3.6363664 2.374027
-3.5858614 2.4074639
-3.5353565 2.4418562
-3.4848515 2.4772453
-3.4343466 2.5136753
-3.3838416 2.5511927
-3.3333367 2.589847
-3.2828317 2.6296907
-3.2323268 2.6707795
-3.1818218 2.7131727
-3.1313169 2.7569334
-3.0808119 2.8021289
-3.030307 2.8488309
-2.979802 2.897116
-2.9292971 2.9470661
-2.8787921 2.9987688
-2.8282872 3.0523181
-2.7777822 3.1078146
-2.7272773 3.1653665
-2.6767723 3.2250902
-2.6262674 3.2871109
-2.5757624 3.3515638
-2.5252575 3.4185948
-2.4747525 3.4883618
-2.4242476 3.5610357
-2.3737426 3.6368021
-2.3232377 3.7158626
-2.2727327 3.798437
-2.2222278 3.8847647
-2.1717228 3.9751077
-2.1212179 4.0697526
-2.0707129 4.1690144
-2.020208 4.2732393
-1.969703 4.3828089
-1.9191981 4.4981454
-1.8686931 4.6197163
-1.8181882 4.748041
-1.7676832 4.8836986
-1.7171783 5.0273359
-1.6666733 5.1796785
-1.6161684 5.3415425
-1.5656634 5.5138492
-1.5151585 5.697643
-1.4646535 5.8941121
-1.4141486 6.1046146
-1.3636436 6.3307098
-1.3131387 6.5741967
-1.2626337 6.8371625
-1.2121288 7.1220419
-1.1616238 7.4316933
-1.1111189 7.7694945
-1.0606139 8.1394669
-1.010109 8.5464362
-0.95960404 8.996244
-0.90909909 9.4960298
-0.85859414 10.054613
-0.80808919 10.683019
-0.75758424 11.395211
-0.70707929 12.209143
-0.65657434 13.148293
-0.60606939 14.243966
-0.55556444 15.538849
-0.50505949 17.092703
-0.45455455 18.991851
-0.4040496 21.365773
-0.35354465 24.41794
-0.3030397 28.487463
-0.25253475 34.18473
-0.2020298 42.730489
-0.15152485 56.973045
-0.1010199 85.456748
-0.050514949 170.89658
-1e-05 863283.21

-5 -1.7265664
-4.9494951 -1.7441844
-4.8989901 -1.7621656
-4.8484852 -1.7805215
-4.7979802 -1.7992638
-4.7474753 -1.8184049
-4.6969703 -1.8379576
-4.6464654 -1.8579353
-4.5959604 -1.8783521
-4.5454555 -1.8992227
-4.4949505 -1.9205622
-4.4444456 -1.9423867
-4.3939406 -1.964713
-4.3434357 -1.9875584
-4.2929307 -2.0109414
-4.2424258 -2.0348811
-4.1919208 -2.0593977
-4.1414159 -2.0845122
-4.0909109 -2.1102469
-4.040406 -2.1366249
-3.989901 -2.1636707
-3.9393961 -2.19141
-3.8888911 -2.2198698
-3.8383862 -2.2490786
-3.7878812 -2.2790662
-3.7373763 -2.3098643
-3.6868713 -2.3415062
-3.6363664 -2.374027
-3.5858614 -2.4074639
-3.5353565 -2.4418562
-3.4848515 -2.4772453
-3.4343466 -2.5136753
-3.3838416 -2.5511927
-3.3333367 -2.589847
-3.2828317 -2.6296907
-3.2323268 -2.6707795
-3.1818218 -2.7131727
-3.1313169 -2.7569334
-3.0808119 -2.8021289
-3.030307 -2.8488309
-2.979802 -2.897116
-2.9292971 -2.9470661
-2.8787921 -2.9987688
-2.8282872 -3.0523181
-2.7777822 -3.1078146
-2.7272773 -3.1653665
-2.6767723 -3.2250902
-2.6262674 -3.2871109
-2.5757624 -3.3515638
-2.5252575 -3.4185948
-2.4747525 -3.4883618
-2.4242476 -3.5610357
-2.3737426 -3.6368021
-2.3232377 -3.7158626
-2.2727327 -3.798437
-2.2222278 -3.8847647
-2.1717228 -3.9751077
-2.1212179 -4.0697526
-2.0707129 -4.1690144
-2.020208 -4.2732393
-1.969703 -4.3828089
-1.9191981 -4.4981454
-1.8686931 -4.6197163
-1.8181882 -4.748041
-1.7676832 -4.8836986
-1.7171783 -5.0273359
-1.6666733 -5.1796785
-1.6161684 -5.3415425
-1.5656634 -5.5138492
-1.5151585 -5.697643
-1.4646535 -5.8941121
-1.4141486 -6.1046146
-1.3636436 -6.3307098
-1.3131387 -6.5741967
-1.2626337 -6.8371625
-1.2121288 -7.1220419
-1.1616238 -7.4316933
-1.1111189 -7.7694945
-1.0606139 -8.1394669
-1.010109 -8.5464362
-0.95960404 -8.996244
-0.90909909 -9.4960298
-0.85859414 -10.054613
-0.80808919 -10.683019
-0.75758424 -11.395211
-0.70707929 -12.209143
-0.65657434 -13.148293
-0.60606939 -14.243966
-0.55556444 -15.538849
-0.50505949 -17.092703
-0.45455455 -18.991851
-0.4040496 -21.365773
-0.35354465 -24.41794
-0.3030397 -28.487463
-0.25253475 -34.18473
-0.2020298 -42.730489
-0.15152485 -56.973045
-0.1010199 -85.456748
-0.050514949 -170.89658
-1e-05 -863283.21

4 fb:

-5 -2.4432255
-4.9494951 -2.4681564
-4.8989901 -2.4936012
-4.8484852 -2.5195762
-4.7979802 -2.546098
-4.7474753 -2.5731841
-4.6969703 -2.6008527
-4.6464654 -2.6291227
-4.5959604 -2.6580141
-4.5454555 -2.6875476
-4.4949505 -2.7177447
-4.4444456 -2.7486281
-4.3939406 -2.7802214
-4.3434357 -2.8125495
-4.2929307 -2.8456382
-4.2424258 -2.8795148
-4.1919208 -2.9142077
-4.1414159 -2.9497467
-4.0909109 -2.9861632
-4.040406 -3.0234902
-3.989901 -3.0617621
-3.9393961 -3.1010154
-3.8888911 -3.1412882
-3.8383862 -3.1826208
-3.7878812 -3.2250557
-3.7373763 -3.2686374
-3.6868713 -3.3134131
-3.6363664 -3.3594326
-3.5858614 -3.4067484
-3.5353565 -3.4554161
-3.4848515 -3.5054945
-3.4343466 -3.5570457
-3.3838416 -3.6101358
-3.3333367 -3.6648347
-3.2828317 -3.7212166
-3.2323268 -3.7793604
-3.1818218 -3.83935
-3.1313169 -3.9012748
-3.0808119 -3.96523
-3.030307 -4.0313169
-2.979802 -4.0996441
-2.9292971 -4.1703274
-2.8787921 -4.2434907
-2.8282872 -4.3192671
-2.7777822 -4.3977989
-2.7272773 -4.4792394
-2.6767723 -4.563753
-2.6262674 -4.6515172
-2.5757624 -4.742723
-2.5252575 -4.8375771
-2.4747525 -4.9363028
-2.4242476 -5.039142
-2.3737426 -5.1463573
-2.3232377 -5.2582342
-2.2727327 -5.3750833
-2.2222278 -5.4972437
-2.1717228 -5.625086
-2.1212179 -5.759016
-2.0707129 -5.8994791
-2.020208 -6.0469654
-1.969703 -6.202015
-1.9191981 -6.3652251
-1.8686931 -6.5372573
-1.8181882 -6.7188467
-1.7676832 -6.9108127
-1.7171783 -7.1140707
-1.6666733 -7.3296473
-1.6161684 -7.5586974
-1.5656634 -7.8025248
-1.5151585 -8.0626072
-1.4646535 -8.3406263
-1.4141486 -8.6385037
-1.3636436 -8.9584459
-1.3131387 -9.3029989
-1.2626337 -9.6751159
-1.2121288 -10.078242
-1.1616238 -10.516423
-1.1111189 -10.994438
-1.0606139 -11.517978
-1.010109 -12.093871
-0.95960404 -12.730384
-0.90909909 -13.43762
-0.85859414 -14.228059
-0.80808919 -15.117301
-0.75758424 -16.125108
-0.70707929 -17.276885
-0.65657434 -18.605856
-0.60606939 -20.156318
-0.55556444 -21.988678
-0.50505949 -24.187502
-0.45455455 -26.874944
-0.4040496 -30.234228
-0.35354465 -34.553282
-0.3030397 -40.311972
-0.25253475 -48.374047
-0.2020298 -60.46696
-0.15152485 -80.621283
-0.1010199 -120.92793
-0.050514949 -241.83193
-1e-05 -1221612.8

-5 2.4432255
-4.9494951 2.4681564
-4.8989901 2.4936012
-4.8484852 2.5195762
-4.7979802 2.546098
-4.7474753 2.5731841
-4.6969703 2.6008527
-4.6464654 2.6291227
-4.5959604 2.6580141
-4.5454555 2.6875476
-4.4949505 2.7177447
-4.4444456 2.7486281
-4.3939406 2.7802214
-4.3434357 2.8125495
-4.2929307 2.8456382
-4.2424258 2.8795148
-4.1919208 2.9142077
-4.1414159 2.9497467
-4.0909109 2.9861632
-4.040406 3.0234902
-3.989901 3.0617621
-3.9393961 3.1010154
-3.8888911 3.1412882
-3.8383862 3.1826208
-3.7878812 3.2250557
-3.7373763 3.2686374
-3.6868713 3.3134131
-3.6363664 3.3594326
-3.5858614 3.4067484
-3.5353565 3.4554161
-3.4848515 3.5054945
-3.4343466 3.5570457
-3.3838416 3.6101358
-3.3333367 3.6648347
-3.2828317 3.7212166
-3.2323268 3.7793604
-3.1818218 3.83935
-3.1313169 3.9012748
-3.0808119 3.96523
-3.030307 4.0313169
-2.979802 4.0996441
-2.9292971 4.1703274
-2.8787921 4.2434907
-2.8282872 4.3192671
-2.7777822 4.3977989
-2.7272773 4.4792394
-2.6767723 4.563753
-2.6262674 4.6515172
-2.5757624 4.742723
-2.5252575 4.8375771
-2.4747525 4.9363028
-2.4242476 5.039142
-2.3737426 5.1463573
-2.3232377 5.2582342
-2.2727327 5.3750833
-2.2222278 5.4972437
-2.1717228 5.625086
-2.1212179 5.759016
-2.0707129 5.8994791
-2.020208 6.0469654
-1.969703 6.202015
-1.9191981 6.3652251
-1.8686931 6.5372573
-1.8181882 6.7188467
-1.7676832 6.9108127
-1.7171783 7.1140707
-1.6666733 7.3296473
-1.6161684 7.5586974
-1.5656634 7.8025248
-1.5151585 8.0626072
-1.4646535 8.3406263
-1.4141486 8.6385037
-1.3636436 8.9584459
-1.3131387 9.3029989
-1.2626337 9.6751159
-1.2121288 10.078242
-1.1616238 10.516423
-1.1111189 10.994438
-1.0606139 11.517978
-1.010109 12.093871
-0.95960404 12.730384
-0.90909909 13.43762
-0.85859414 14.228059
-0.80808919 15.117301
-0.75758424 16.125108
-0.70707929 17.276885
-0.65657434 18.605856
-0.60606939 20.156318
-0.55556444 21.988678
-0.50505949 24.187502
-0.45455455 26.874944
-0.4040496 30.234228
-0.35354465 34.553282
-0.3030397 40.311972
-0.25253475 48.374047
-0.2020298 60.46696
-0.15152485 80.621283
-0.1010199 120.92793
-0.050514949 241.83193
-1e-05 1221612.8

1e-05 -1221612.8
0.050514949 -241.83193
0.1010199 -120.92793
0.15152485 -80.621283
0.2020298 -60.46696
0.25253475 -48.374047
0.3030397 -40.311972
0.35354465 -34.553282
0.4040496 -30.234228
0.45455455 -26.874944
0.50505949 -24.187502
0.55556444 -21.988678
0.60606939 -20.156318
0.65657434 -18.605856
0.70707929 -17.276885
0.75758424 -16.125108
0.80808919 -15.117301
0.85859414 -14.228059
0.90909909 -13.43762
0.95960404 -12.730384
1.010109 -12.093871
1.0606139 -11.517978
1.1111189 -10.994438
1.1616238 -10.516423
1.2121288 -10.078242
1.2626337 -9.6751159
1.3131387 -9.3029989
1.3636436 -8.9584459
1.4141486 -8.6385037
1.4646535 -8.3406263
1.5151585 -8.0626072
1.5656634 -7.8025248
1.6161684 -7.5586974
1.6666733 -7.3296473
1.7171783 -7.1140707
1.7676832 -6.9108127
1.8181882 -6.7188467
1.8686931 -6.5372573
1.9191981 -6.3652251
1.969703 -6.202015
2.020208 -6.0469654
2.0707129 -5.8994791
2.1212179 -5.759016
2.1717228 -5.625086
2.2222278 -5.4972437
2.2727327 -5.3750833
2.3232377 -5.2582342
2.3737426 -5.1463573
2.4242476 -5.039142
2.4747525 -4.9363028
2.5252575 -4.8375771
2.5757624 -4.742723
2.6262674 -4.6515172
2.6767723 -4.563753
2.7272773 -4.4792394
2.7777822 -4.3977989
2.8282872 -4.3192671
2.8787921 -4.2434907
2.9292971 -4.1703274
2.979802 -4.0996441
3.030307 -4.0313169
3.0808119 -3.96523
3.1313169 -3.9012748
3.1818218 -3.83935
3.2323268 -3.7793604
3.2828317 -3.7212166
3.3333367 -3.6648347
3.3838416 -3.6101358
3.4343466 -3.5570457
3.4848515 -3.5054945
3.5353565 -3.4554161
3.5858614 -3.4067484
3.6363664 -3.3594326
3.6868713 -3.3134131
3.7373763 -3.2686374
3.7878812 -3.2250557
3.8383862 -3.1826208
3.8888911 -3.1412882
3.9393961 -3.1010154
3.989901 -3.0617621
4.040406 -3.0234902
4.0909109 -2.9861632
4.1414159 -2.9497467
4.1919208 -2.9142077
4.2424258 -2.8795148
4.2929307 -2.8456382
4.3434357 -2.8125495
4.3939406 -2.7802214
4.4444456 -2.7486281
4.4949505 -2.7177447
4.5454555 -2.6875476
4.5959604 -2.6580141
4.6464654 -2.6291227
4.6969703 -2.6008527
4.7474753 -2.5731841
4.7979802 -2.546098
4.8484852 -2.5195762
4.8989901 -2.4936012
4.9494951 -2.4681564
5 -2.4432255

1e-05 1221612.8
0.050514949 241.83193
0.1010199 120.92793
0.15152485 80.621283
0.2020298 60.46696
0.25253475 48.374047
0.3030397 40.311972
0.35354465 34.553282
0.4040496 30.234228
0.45455455 26.874944
0.50505949 24.187502
0.55556444 21.988678
0.60606939 20.156318
0.65657434 18.605856
0.70707929 17.276885
0.75758424 16.125108
0.80808919 15.117301
0.85859414 14.228059
0.90909909 13.43762
0.95960404 12.730384
1.010109 12.093871
1.0606139 11.517978
1.1111189 10.994438
1.1616238 10.516423
1.2121288 10.078242
1.2626337 9.6751159
1.3131387 9.3029989
1.3636436 8.9584459
1.4141486 8.6385037
1.4646535 8.3406263
1.5151585 8.0626072
1.5656634 7.8025248
1.6161684 7.5586974
1.6666733 7.3296473
1.7171783 7.1140707
1.7676832 6.9108127
1.8181882 6.7188467
1.8686931 6.5372573
1.9191981 6.3652251
1.969703 6.202015
2.020208 6.0469654
2.0707129 5.8994791
2.1212179 5.759016
2.1717228 5.625086
2.2222278 5.4972437
2.2727327 5.3750833
2.3232377 5.2582342
2.3737426 5.1463573
2.4242476 5.039142
2.4747525 4.9363028
2.5252575 4.8375771
2.5757624 4.742723
2.6262674 4.6515172
2.6767723 4.563753
2.7272773 4.4792394
2.7777822 4.3977989
2.8282872 4.3192671
2.8787921 4.2434907
2.9292971 4.1703274
2.979802 4.0996441
3.030307 4.0313169
3.0808119 3.96523
3.1313169 3.9012748
3.1818218 3.83935
3.2323268 3.7793604
3.2828317 3.7212166
3.3333367 3.6648347
3.3838416 3.6101358
3.4343466 3.5570457
3.4848515 3.5054945
3.5353565 3.4554161
3.5858614 3.4067484
3.6363664 3.3594326
3.6868713 3.3134131
3.7373763 3.2686374
3.7878812 3.2250557
3.8383862 3.1826208
3.8888911 3.1412882
3.9393961 3.1010154
3.989901 3.0617621
4.040406 3.0234902
4.0909109 2.9861632
4.1414159 2.9497467
4.1919208 2.9142077
4.2424258 2.8795148
4.2929307 2.8456382
4.3434357 2.8125495
4.3939406 2.7802214
4.4444456 2.7486281
4.4949505 2.7177447
4.5454555 2.6875476
4.5959604 2.6580141
4.6464654 2.6291227
4.6969703 2.6008527
4.7474753 2.5731841
4.7979802 2.546098
4.8484852 2.5195762
4.8989901 2.4936012
4.9494951 2.4681564
5 2.4432255


8 fb:

1e-05 1727623.1
0.050514949 342.00234
0.1010199 171.0181
0.15152485 114.01583
0.2020298 85.513282
0.25253475 68.411303
0.3030397 57.009795
0.35354465 48.865769
0.4040496 42.757699
0.45455455 38.006948
0.50505949 34.206329
0.55556444 31.096718
0.60606939 28.505368
0.65657434 26.312681
0.70707929 24.43323
0.75758424 22.80437
0.80808919 21.379114
0.85859414 20.121534
0.90909909 19.003683
0.95960404 18.0035
1.010109 17.103334
1.0606139 16.288897
1.1111189 15.548499
1.1616238 14.872483
1.2121288 14.252802
1.2626337 13.682694
1.3131387 13.156441
1.3636436 12.669169
1.4141486 12.216701
1.4646535 11.795439
1.5151585 11.40226
1.5656634 11.034448
1.6161684 10.689623
1.6666733 10.365697
1.7171783 10.060826
1.7676832 9.773375
1.8181882 9.5018938
1.8686931 9.2450873
1.9191981 9.0017968
1.969703 8.7709826
2.020208 8.5517092
2.0707129 8.3431319
2.1212179 8.1444868
2.1717228 7.955081
2.2222278 7.7742846
2.2727327 7.6015234
2.3232377 7.4362736
2.3737426 7.2780557
2.4242476 7.1264302
2.4747525 6.9809934
2.5252575 6.8413741
2.5757624 6.70723
2.6262674 6.5782453
2.6767723 6.454128
2.7272773 6.3346075
2.7777822 6.2194332
2.8282872 6.1083723
2.8787921 6.0012083
2.9292971 5.8977395
2.979802 5.7977782
3.030307 5.7011488
3.0808119 5.6076877
3.1313169 5.5172414
3.1818218 5.4296664
3.2323268 5.3448281
3.2828317 5.2626003
3.3333367 5.1828641
3.3838416 5.1055082
3.4343466 5.0304274
3.4848515 4.9575229
3.5353565 4.8867013
3.5858614 4.8178747
3.6363664 4.75096
3.6868713 4.6858785
3.7373763 4.622556
3.7878812 4.5609221
3.8383862 4.5009101
3.8888911 4.4424569
3.9393961 4.3855025
3.989901 4.3299899
4.040406 4.2758652
4.0909109 4.2230768
4.1414159 4.171576
4.1919208 4.1213162
4.2424258 4.072253
4.2929307 4.0243443
4.3434357 3.9775497
4.3939406 3.9318308
4.4444456 3.887151
4.4949505 3.8434753
4.5454555 3.8007701
4.5959604 3.7590035
4.6464654 3.7181448
4.6969703 3.6781649
4.7474753 3.6390355
4.7979802 3.60073
4.8484852 3.5632224
4.8989901 3.5264883
4.9494951 3.4905038
5 3.4552462

1e-05 -1727623.1
0.050514949 -342.00234
0.1010199 -171.0181
0.15152485 -114.01583
0.2020298 -85.513282
0.25253475 -68.411303
0.3030397 -57.009795
0.35354465 -48.865769
0.4040496 -42.757699
0.45455455 -38.006948
0.50505949 -34.206329
0.55556444 -31.096718
0.60606939 -28.505368
0.65657434 -26.312681
0.70707929 -24.43323
0.75758424 -22.80437
0.80808919 -21.379114
0.85859414 -20.121534
0.90909909 -19.003683
0.95960404 -18.0035
1.010109 -17.103334
1.0606139 -16.288897
1.1111189 -15.548499
1.1616238 -14.872483
1.2121288 -14.252802
1.2626337 -13.682694
1.3131387 -13.156441
1.3636436 -12.669169
1.4141486 -12.216701
1.4646535 -11.795439
1.5151585 -11.40226
1.5656634 -11.034448
1.6161684 -10.689623
1.6666733 -10.365697
1.7171783 -10.060826
1.7676832 -9.773375
1.8181882 -9.5018938
1.8686931 -9.2450873
1.9191981 -9.0017968
1.969703 -8.7709826
2.020208 -8.5517092
2.0707129 -8.3431319
2.1212179 -8.1444868
2.1717228 -7.955081
2.2222278 -7.7742846
2.2727327 -7.6015234
2.3232377 -7.4362736
2.3737426 -7.2780557
2.4242476 -7.1264302
2.4747525 -6.9809934
2.5252575 -6.8413741
2.5757624 -6.70723
2.6262674 -6.5782453
2.6767723 -6.454128
2.7272773 -6.3346075
2.7777822 -6.2194332
2.8282872 -6.1083723
2.8787921 -6.0012083
2.9292971 -5.8977395
2.979802 -5.7977782
3.030307 -5.7011488
3.0808119 -5.6076877
3.1313169 -5.5172414
3.1818218 -5.4296664
3.2323268 -5.3448281
3.2828317 -5.2626003
3.3333367 -5.1828641
3.3838416 -5.1055082
3.4343466 -5.0304274
3.4848515 -4.9575229
3.5353565 -4.8867013
3.5858614 -4.8178747
3.6363664 -4.75096
3.6868713 -4.6858785
3.7373763 -4.622556
3.7878812 -4.5609221
3.8383862 -4.5009101
3.8888911 -4.4424569
3.9393961 -4.3855025
3.989901 -4.3299899
4.040406 -4.2758652
4.0909109 -4.2230768
4.1414159 -4.171576
4.1919208 -4.1213162
4.2424258 -4.072253
4.2929307 -4.0243443
4.3434357 -3.9775497
4.3939406 -3.9318308
4.4444456 -3.887151
4.4949505 -3.8434753
4.5454555 -3.8007701
4.5959604 -3.7590035
4.6464654 -3.7181448
4.6969703 -3.6781649
4.7474753 -3.6390355
4.7979802 -3.60073
4.8484852 -3.5632224
4.8989901 -3.5264883
4.9494951 -3.4905038
5 -3.4552462

-5 3.4552462
-4.9494951 3.4905038
-4.8989901 3.5264883
-4.8484852 3.5632224
-4.7979802 3.60073
-4.7474753 3.6390355
-4.6969703 3.6781649
-4.6464654 3.7181448
-4.5959604 3.7590035
-4.5454555 3.8007701
-4.4949505 3.8434753
-4.4444456 3.887151
-4.3939406 3.9318308
-4.3434357 3.9775497
-4.2929307 4.0243443
-4.2424258 4.072253
-4.1919208 4.1213162
-4.1414159 4.171576
-4.0909109 4.2230768
-4.040406 4.2758652
-3.989901 4.3299899
-3.9393961 4.3855025
-3.8888911 4.4424569
-3.8383862 4.5009101
-3.7878812 4.5609221
-3.7373763 4.622556
-3.6868713 4.6858785
-3.6363664 4.75096
-3.5858614 4.8178747
-3.5353565 4.8867013
-3.4848515 4.9575229
-3.4343466 5.0304274
-3.3838416 5.1055082
-3.3333367 5.1828641
-3.2828317 5.2626003
-3.2323268 5.3448281
-3.1818218 5.4296664
-3.1313169 5.5172414
-3.0808119 5.6076877
-3.030307 5.7011488
-2.979802 5.7977782
-2.9292971 5.8977395
-2.8787921 6.0012083
-2.8282872 6.1083723
-2.7777822 6.2194332
-2.7272773 6.3346075
-2.6767723 6.454128
-2.6262674 6.5782453
-2.5757624 6.70723
-2.5252575 6.8413741
-2.4747525 6.9809934
-2.4242476 7.1264302
-2.3737426 7.2780557
-2.3232377 7.4362736
-2.2727327 7.6015234
-2.2222278 7.7742846
-2.1717228 7.955081
-2.1212179 8.1444868
-2.0707129 8.3431319
-2.020208 8.5517092
-1.969703 8.7709826
-1.9191981 9.0017968
-1.8686931 9.2450873
-1.8181882 9.5018938
-1.7676832 9.773375
-1.7171783 10.060826
-1.6666733 10.365697
-1.6161684 10.689623
-1.5656634 11.034448
-1.5151585 11.40226
-1.4646535 11.795439
-1.4141486 12.216701
-1.3636436 12.669169
-1.3131387 13.156441
-1.2626337 13.682694
-1.2121288 14.252802
-1.1616238 14.872483
-1.1111189 15.548499
-1.0606139 16.288897
-1.010109 17.103334
-0.95960404 18.0035
-0.90909909 19.003683
-0.85859414 20.121534
-0.80808919 21.379114
-0.75758424 22.80437
-0.70707929 24.43323
-0.65657434 26.312681
-0.60606939 28.505368
-0.55556444 31.096718
-0.50505949 34.206329
-0.45455455 38.006948
-0.4040496 42.757699
-0.35354465 48.865769
-0.3030397 57.009795
-0.25253475 68.411303
-0.2020298 85.513282
-0.15152485 114.01583
-0.1010199 171.0181
-0.050514949 342.00234
-1e-05 1727623.1

-5 -3.4552462
-4.9494951 -3.4905038
-4.8989901 -3.5264883
-4.8484852 -3.5632224
-4.7979802 -3.60073
-4.7474753 -3.6390355
-4.6969703 -3.6781649
-4.6464654 -3.7181448
-4.5959604 -3.7590035
-4.5454555 -3.8007701
-4.4949505 -3.8434753
-4.4444456 -3.887151
-4.3939406 -3.9318308
-4.3434357 -3.9775497
-4.2929307 -4.0243443
-4.2424258 -4.072253
-4.1919208 -4.1213162
-4.1414159 -4.171576
-4.0909109 -4.2230768
-4.040406 -4.2758652
-3.989901 -4.3299899
-3.9393961 -4.3855025
-3.8888911 -4.4424569
-3.8383862 -4.5009101
-3.7878812 -4.5609221
-3.7373763 -4.622556
-3.6868713 -4.6858785
-3.6363664 -4.75096
-3.5858614 -4.8178747
-3.5353565 -4.8867013
-3.4848515 -4.9575229
-3.4343466 -5.0304274
-3.3838416 -5.1055082
-3.3333367 -5.1828641
-3.2828317 -5.2626003
-3.2323268 -5.3448281
-3.1818218 -5.4296664
-3.1313169 -5.5172414
-3.0808119 -5.6076877
-3.030307 -5.7011488
-2.979802 -5.7977782
-2.9292971 -5.8977395
-2.8787921 -6.0012083
-2.8282872 -6.1083723
-2.7777822 -6.2194332
-2.7272773 -6.3346075
-2.6767723 -6.454128
-2.6262674 -6.5782453
-2.5757624 -6.70723
-2.5252575 -6.8413741
-2.4747525 -6.9809934
-2.4242476 -7.1264302
-2.3737426 -7.2780557
-2.3232377 -7.4362736
-2.2727327 -7.6015234
-2.2222278 -7.7742846
-2.1717228 -7.955081
-2.1212179 -8.1444868
-2.0707129 -8.3431319
-2.020208 -8.5517092
-1.969703 -8.7709826
-1.9191981 -9.0017968
-1.8686931 -9.2450873
-1.8181882 -9.5018938
-1.7676832 -9.773375
-1.7171783 -10.060826
-1.6666733 -10.365697
-1.6161684 -10.689623
-1.5656634 -11.034448
-1.5151585 -11.40226
-1.4646535 -11.795439
-1.4141486 -12.216701
-1.3636436 -12.669169
-1.3131387 -13.156441
-1.2626337 -13.682694
-1.2121288 -14.252802
-1.1616238 -14.872483
-1.1111189 -15.548499
-1.0606139 -16.288897
-1.010109 -17.103334
-0.95960404 -18.0035
-0.90909909 -19.003683
-0.85859414 -20.121534
-0.80808919 -21.379114
-0.75758424 -22.80437
-0.70707929 -24.43323
-0.65657434 -26.312681
-0.60606939 -28.505368
-0.55556444 -31.096718
-0.50505949 -34.206329
-0.45455455 -38.006948
-0.4040496 -42.757699
-0.35354465 -48.865769
-0.3030397 -57.009795
-0.25253475 -68.411303
-0.2020298 -85.513282
-0.15152485 -114.01583
-0.1010199 -171.0181
-0.050514949 -342.00234
-1e-05 -1727623.1



==> Plot_data/prod_lambda_20TeV.dat <==

0.01 fb:
5 0.31919614
4.949495 0.32245324
4.8989899 0.3257775
4.8484849 0.32917102
4.7979798 0.33263597
4.7474748 0.33617465
4.6969697 0.33978944
4.6464647 0.3434828
4.5959596 0.34725733
4.5454546 0.35111575
4.4949495 0.35506087
4.4444445 0.35909565
4.3939394 0.36322319
4.3434344 0.36744671
4.2929293 0.37176962
4.2424243 0.37619545
4.1919192 0.38072792
4.1414142 0.38537094
4.0909091 0.39012861
4.0404041 0.39500522
3.989899 0.40000528
3.939394 0.40513356
3.8888889 0.41039503
3.8383839 0.41579496
3.7878788 0.4213389
3.7373738 0.42703267
3.6868687 0.43288243
3.6363637 0.43889468
3.5858586 0.4450763
3.5353536 0.45143453
3.4848485 0.45797706
3.4343435 0.46471202
3.3838384 0.47164802
3.3333334 0.4787942
3.2828283 0.48616026
3.2323233 0.49375652
3.1818182 0.50159392
3.1313132 0.50968415
3.0808081 0.51803962
3.0303031 0.52667362
2.979798 0.53560029
2.929293 0.54483478
2.8787879 0.55439328
2.8282829 0.56429316
2.7777778 0.57455304
2.7272728 0.58519291
2.6767677 0.59623428
2.6262627 0.60770033
2.5757576 0.61961602
2.5252526 0.63200834
2.4747475 0.64490647
2.4242425 0.65834202
2.3737374 0.67234929
2.3232324 0.68696558
2.2727273 0.70223148
2.2222223 0.71819129
2.1717172 0.73489341
2.1212122 0.75239087
2.0707071 0.77074187
2.0202021 0.79001041
1.969697 0.81026709
1.919192 0.83158991
1.8686869 0.85406531
1.8181819 0.87778934
1.7676768 0.90286904
1.7171718 0.92942401
1.6666667 0.95758837
1.6161617 0.98751301
1.5656566 1.0193683
1.5151516 1.0533472
1.4646465 1.0896695
1.4141415 1.1285863
1.3636364 1.1703858
1.3131314 1.2154006
1.2626263 1.2640166
1.2121213 1.316684
1.1616162 1.3739311
1.1111112 1.4363825
1.0606061 1.5047817
1.0101011 1.5800208
0.95959604 1.6631797
0.90909099 1.7555786
0.85858594 1.8588479
0.80808089 1.9750259
0.75757584 2.1066943
0.70707079 2.2571724
0.65656574 2.430801
0.60606069 2.6333677
0.55555564 2.8727648
0.50505059 3.1600412
0.45454555 3.5111568
0.4040405 3.9500513
0.35353545 4.5143442
0.3030304 5.2667346
0.25252535 6.3200811
0.2020203 7.9001006
0.15151525 10.533466
0.1010102 15.800193
0.050505149 31.600356
1e-07 15959807

5 -0.31919614
4.949495 -0.32245324
4.8989899 -0.3257775
4.8484849 -0.32917102
4.7979798 -0.33263597
4.7474748 -0.33617465
4.6969697 -0.33978944
4.6464647 -0.3434828
4.5959596 -0.34725733
4.5454546 -0.35111575
4.4949495 -0.35506087
4.4444445 -0.35909565
4.3939394 -0.36322319
4.3434344 -0.36744671
4.2929293 -0.37176962
4.2424243 -0.37619545
4.1919192 -0.38072792
4.1414142 -0.38537094
4.0909091 -0.39012861
4.0404041 -0.39500522
3.989899 -0.40000528
3.939394 -0.40513356
3.8888889 -0.41039503
3.8383839 -0.41579496
3.7878788 -0.4213389
3.7373738 -0.42703267
3.6868687 -0.43288243
3.6363637 -0.43889468
3.5858586 -0.4450763
3.5353536 -0.45143453
3.4848485 -0.45797706
3.4343435 -0.46471202
3.3838384 -0.47164802
3.3333334 -0.4787942
3.2828283 -0.48616026
3.2323233 -0.49375652
3.1818182 -0.50159392
3.1313132 -0.50968415
3.0808081 -0.51803962
3.0303031 -0.52667362
2.979798 -0.53560029
2.929293 -0.54483478
2.8787879 -0.55439328
2.8282829 -0.56429316
2.7777778 -0.57455304
2.7272728 -0.58519291
2.6767677 -0.59623428
2.6262627 -0.60770033
2.5757576 -0.61961602
2.5252526 -0.63200834
2.4747475 -0.64490647
2.4242425 -0.65834202
2.3737374 -0.67234929
2.3232324 -0.68696558
2.2727273 -0.70223148
2.2222223 -0.71819129
2.1717172 -0.73489341
2.1212122 -0.75239087
2.0707071 -0.77074187
2.0202021 -0.79001041
1.969697 -0.81026709
1.919192 -0.83158991
1.8686869 -0.85406531
1.8181819 -0.87778934
1.7676768 -0.90286904
1.7171718 -0.92942401
1.6666667 -0.95758837
1.6161617 -0.98751301
1.5656566 -1.0193683
1.5151516 -1.0533472
1.4646465 -1.0896695
1.4141415 -1.1285863
1.3636364 -1.1703858
1.3131314 -1.2154006
1.2626263 -1.2640166
1.2121213 -1.316684
1.1616162 -1.3739311
1.1111112 -1.4363825
1.0606061 -1.5047817
1.0101011 -1.5800208
0.95959604 -1.6631797
0.90909099 -1.7555786
0.85858594 -1.8588479
0.80808089 -1.9750259
0.75757584 -2.1066943
0.70707079 -2.2571724
0.65656574 -2.430801
0.60606069 -2.6333677
0.55555564 -2.8727648
0.50505059 -3.1600412
0.45454555 -3.5111568
0.4040405 -3.9500513
0.35353545 -4.5143442
0.3030304 -5.2667346
0.25252535 -6.3200811
0.2020203 -7.9001006
0.15151525 -10.533466
0.1010102 -15.800193
0.050505149 -31.600356
1e-07 -15959807

-5 0.31919614
-4.949495 0.32245324
-4.8989899 0.3257775
-4.8484849 0.32917102
-4.7979798 0.33263597
-4.7474748 0.33617465
-4.6969697 0.33978944
-4.6464647 0.3434828
-4.5959596 0.34725733
-4.5454546 0.35111575
-4.4949495 0.35506087
-4.4444445 0.35909565
-4.3939394 0.36322319
-4.3434344 0.36744671
-4.2929293 0.37176962
-4.2424243 0.37619545
-4.1919192 0.38072792
-4.1414142 0.38537094
-4.0909091 0.39012861
-4.0404041 0.39500522
-3.989899 0.40000528
-3.939394 0.40513356
-3.8888889 0.41039503
-3.8383839 0.41579496
-3.7878788 0.4213389
-3.7373738 0.42703267
-3.6868687 0.43288243
-3.6363637 0.43889468
-3.5858586 0.4450763
-3.5353536 0.45143453
-3.4848485 0.45797706
-3.4343435 0.46471202
-3.3838384 0.47164802
-3.3333334 0.4787942
-3.2828283 0.48616026
-3.2323233 0.49375652
-3.1818182 0.50159392
-3.1313132 0.50968415
-3.0808081 0.51803962
-3.0303031 0.52667362
-2.979798 0.53560029
-2.929293 0.54483478
-2.8787879 0.55439328
-2.8282829 0.56429316
-2.7777778 0.57455304
-2.7272728 0.58519291
-2.6767677 0.59623428
-2.6262627 0.60770033
-2.5757576 0.61961602
-2.5252526 0.63200834
-2.4747475 0.64490647
-2.4242425 0.65834202
-2.3737374 0.67234929
-2.3232324 0.68696558
-2.2727273 0.70223148
-2.2222223 0.71819129
-2.1717172 0.73489341
-2.1212122 0.75239087
-2.0707071 0.77074187
-2.0202021 0.79001041
-1.969697 0.81026709
-1.919192 0.83158991
-1.8686869 0.85406531
-1.8181819 0.87778934
-1.7676768 0.90286904
-1.7171718 0.92942401
-1.6666667 0.95758837
-1.6161617 0.98751301
-1.5656566 1.0193683
-1.5151516 1.0533472
-1.4646465 1.0896695
-1.4141415 1.1285863
-1.3636364 1.1703858
-1.3131314 1.2154006
-1.2626263 1.2640166
-1.2121213 1.316684
-1.1616162 1.3739311
-1.1111112 1.4363825
-1.0606061 1.5047817
-1.0101011 1.5800208
-0.95959604 1.6631797
-0.90909099 1.7555786
-0.85858594 1.8588479
-0.80808089 1.9750259
-0.75757584 2.1066943
-0.70707079 2.2571724
-0.65656574 2.430801
-0.60606069 2.6333677
-0.55555564 2.8727648
-0.50505059 3.1600412
-0.45454555 3.5111568
-0.4040405 3.9500513
-0.35353545 4.5143442
-0.3030304 5.2667346
-0.25252535 6.3200811
-0.2020203 7.9001006
-0.15151525 10.533466
-0.1010102 15.800193
-0.050505149 31.600356
-1e-07 15959807

-5 -0.31919614
-4.949495 -0.32245324
-4.8989899 -0.3257775
-4.8484849 -0.32917102
-4.7979798 -0.33263597
-4.7474748 -0.33617465
-4.6969697 -0.33978944
-4.6464647 -0.3434828
-4.5959596 -0.34725733
-4.5454546 -0.35111575
-4.4949495 -0.35506087
-4.4444445 -0.35909565
-4.3939394 -0.36322319
-4.3434344 -0.36744671
-4.2929293 -0.37176962
-4.2424243 -0.37619545
-4.1919192 -0.38072792
-4.1414142 -0.38537094
-4.0909091 -0.39012861
-4.0404041 -0.39500522
-3.989899 -0.40000528
-3.939394 -0.40513356
-3.8888889 -0.41039503
-3.8383839 -0.41579496
-3.7878788 -0.4213389
-3.7373738 -0.42703267
-3.6868687 -0.43288243
-3.6363637 -0.43889468
-3.5858586 -0.4450763
-3.5353536 -0.45143453
-3.4848485 -0.45797706
-3.4343435 -0.46471202
-3.3838384 -0.47164802
-3.3333334 -0.4787942
-3.2828283 -0.48616026
-3.2323233 -0.49375652
-3.1818182 -0.50159392
-3.1313132 -0.50968415
-3.0808081 -0.51803962
-3.0303031 -0.52667362
-2.979798 -0.53560029
-2.929293 -0.54483478
-2.8787879 -0.55439328
-2.8282829 -0.56429316
-2.7777778 -0.57455304
-2.7272728 -0.58519291
-2.6767677 -0.59623428
-2.6262627 -0.60770033
-2.5757576 -0.61961602
-2.5252526 -0.63200834
-2.4747475 -0.64490647
-2.4242425 -0.65834202
-2.3737374 -0.67234929
-2.3232324 -0.68696558
-2.2727273 -0.70223148
-2.2222223 -0.71819129
-2.1717172 -0.73489341
-2.1212122 -0.75239087
-2.0707071 -0.77074187
-2.0202021 -0.79001041
-1.969697 -0.81026709
-1.919192 -0.83158991
-1.8686869 -0.85406531
-1.8181819 -0.87778934
-1.7676768 -0.90286904
-1.7171718 -0.92942401
-1.6666667 -0.95758837
-1.6161617 -0.98751301
-1.5656566 -1.0193683
-1.5151516 -1.0533472
-1.4646465 -1.0896695
-1.4141415 -1.1285863
-1.3636364 -1.1703858
-1.3131314 -1.2154006
-1.2626263 -1.2640166
-1.2121213 -1.316684
-1.1616162 -1.3739311
-1.1111112 -1.4363825
-1.0606061 -1.5047817
-1.0101011 -1.5800208
-0.95959604 -1.6631797
-0.90909099 -1.7555786
-0.85858594 -1.8588479
-0.80808089 -1.9750259
-0.75757584 -2.1066943
-0.70707079 -2.2571724
-0.65656574 -2.430801
-0.60606069 -2.6333677
-0.55555564 -2.8727648
-0.50505059 -3.1600412
-0.45454555 -3.5111568
-0.4040405 -3.9500513
-0.35353545 -4.5143442
-0.3030304 -5.2667346
-0.25252535 -6.3200811
-0.2020203 -7.9001006
-0.15151525 -10.533466
-0.1010102 -15.800193
-0.050505149 -31.600356
-1e-07 -15959807



0.16 fb:
-5 -1.2767845
-4.949495 -1.289813
-4.8989899 -1.30311
-4.8484849 -1.3166841
-4.7979798 -1.3305439
-4.7474748 -1.3446986
-4.6969697 -1.3591577
-4.6464647 -1.3739312
-4.5959596 -1.3890293
-4.5454546 -1.404463
-4.4949495 -1.4202435
-4.4444445 -1.4363826
-4.3939394 -1.4528928
-4.3434344 -1.4697869
-4.2929293 -1.4870785
-4.2424243 -1.5047818
-4.1919192 -1.5229117
-4.1414142 -1.5414838
-4.0909091 -1.5605144
-4.0404041 -1.5800209
-3.989899 -1.6000211
-3.939394 -1.6205342
-3.8888889 -1.6415801
-3.8383839 -1.6631799
-3.7878788 -1.6853556
-3.7373738 -1.7081307
-3.6868687 -1.7315297
-3.6363637 -1.7555787
-3.5858586 -1.7803052
-3.5353536 -1.8057381
-3.4848485 -1.8319082
-3.4343435 -1.8588481
-3.3838384 -1.8865921
-3.3333334 -1.9151768
-3.2828283 -1.9446411
-3.2323233 -1.9750261
-3.1818182 -2.0063757
-3.1313132 -2.0387366
-3.0808081 -2.0721585
-3.0303031 -2.1066945
-2.979798 -2.1424012
-2.929293 -2.1793391
-2.8787879 -2.2175731
-2.8282829 -2.2571726
-2.7777778 -2.2982121
-2.7272728 -2.3407716
-2.6767677 -2.3849371
-2.6262627 -2.4308013
-2.5757576 -2.4784641
-2.5252526 -2.5280334
-2.4747475 -2.5796259
-2.4242425 -2.6333681
-2.3737374 -2.6893972
-2.3232324 -2.7478623
-2.2727273 -2.8089259
-2.2222223 -2.8727652
-2.1717172 -2.9395736
-2.1212122 -3.0095635
-2.0707071 -3.0829675
-2.0202021 -3.1600417
-1.969697 -3.2410684
-1.919192 -3.3263596
-1.8686869 -3.4162612
-1.8181819 -3.5111574
-1.7676768 -3.6114762
-1.7171718 -3.717696
-1.6666667 -3.8303535
-1.6161617 -3.950052
-1.5656566 -4.077473
-1.5151516 -4.2133888
-1.4646465 -4.3586781
-1.4141415 -4.5143451
-1.3636364 -4.6815431
-1.3131314 -4.8616024
-1.2626263 -5.0560665
-1.2121213 -5.2667359
-1.1616162 -5.4957244
-1.1111112 -5.7455301
-1.0606061 -6.0191267
-1.0101011 -6.320083
-0.95959604 -6.6527189
-0.90909099 -7.0223144
-0.85858594 -7.4353916
-0.80808089 -7.9001036
-0.75757584 -8.4267771
-0.70707079 -9.0286896
-0.65656574 -9.7232041
-0.60606069 -10.533471
-0.55555564 -11.491059
-0.50505059 -12.640165
-0.45454555 -14.044627
-0.4040405 -15.800205
-0.35353545 -18.057377
-0.3030304 -21.066938
-0.25252535 -25.280325
-0.2020203 -31.600402
-0.15151525 -42.133863
-0.1010102 -63.200774
-0.050505149 -126.40142
-1e-07 -63839227

-5 1.2767845
-4.949495 1.289813
-4.8989899 1.30311
-4.8484849 1.3166841
-4.7979798 1.3305439
-4.7474748 1.3446986
-4.6969697 1.3591577
-4.6464647 1.3739312
-4.5959596 1.3890293
-4.5454546 1.404463
-4.4949495 1.4202435
-4.4444445 1.4363826
-4.3939394 1.4528928
-4.3434344 1.4697869
-4.2929293 1.4870785
-4.2424243 1.5047818
-4.1919192 1.5229117
-4.1414142 1.5414838
-4.0909091 1.5605144
-4.0404041 1.5800209
-3.989899 1.6000211
-3.939394 1.6205342
-3.8888889 1.6415801
-3.8383839 1.6631799
-3.7878788 1.6853556
-3.7373738 1.7081307
-3.6868687 1.7315297
-3.6363637 1.7555787
-3.5858586 1.7803052
-3.5353536 1.8057381
-3.4848485 1.8319082
-3.4343435 1.8588481
-3.3838384 1.8865921
-3.3333334 1.9151768
-3.2828283 1.9446411
-3.2323233 1.9750261
-3.1818182 2.0063757
-3.1313132 2.0387366
-3.0808081 2.0721585
-3.0303031 2.1066945
-2.979798 2.1424012
-2.929293 2.1793391
-2.8787879 2.2175731
-2.8282829 2.2571726
-2.7777778 2.2982121
-2.7272728 2.3407716
-2.6767677 2.3849371
-2.6262627 2.4308013
-2.5757576 2.4784641
-2.5252526 2.5280334
-2.4747475 2.5796259
-2.4242425 2.6333681
-2.3737374 2.6893972
-2.3232324 2.7478623
-2.2727273 2.8089259
-2.2222223 2.8727652
-2.1717172 2.9395736
-2.1212122 3.0095635
-2.0707071 3.0829675
-2.0202021 3.1600417
-1.969697 3.2410684
-1.919192 3.3263596
-1.8686869 3.4162612
-1.8181819 3.5111574
-1.7676768 3.6114762
-1.7171718 3.717696
-1.6666667 3.8303535
-1.6161617 3.950052
-1.5656566 4.077473
-1.5151516 4.2133888
-1.4646465 4.3586781
-1.4141415 4.5143451
-1.3636364 4.6815431
-1.3131314 4.8616024
-1.2626263 5.0560665
-1.2121213 5.2667359
-1.1616162 5.4957244
-1.1111112 5.7455301
-1.0606061 6.0191267
-1.0101011 6.320083
-0.95959604 6.6527189
-0.90909099 7.0223144
-0.85858594 7.4353916
-0.80808089 7.9001036
-0.75757584 8.4267771
-0.70707079 9.0286896
-0.65656574 9.7232041
-0.60606069 10.533471
-0.55555564 11.491059
-0.50505059 12.640165
-0.45454555 14.044627
-0.4040405 15.800205
-0.35353545 18.057377
-0.3030304 21.066938
-0.25252535 25.280325
-0.2020203 31.600402
-0.15151525 42.133863
-0.1010102 63.200774
-0.050505149 126.40142
-1e-07 63839227

5 -1.2767845
4.949495 -1.289813
4.8989899 -1.30311
4.8484849 -1.3166841
4.7979798 -1.3305439
4.7474748 -1.3446986
4.6969697 -1.3591577
4.6464647 -1.3739312
4.5959596 -1.3890293
4.5454546 -1.404463
4.4949495 -1.4202435
4.4444445 -1.4363826
4.3939394 -1.4528928
4.3434344 -1.4697869
4.2929293 -1.4870785
4.2424243 -1.5047818
4.1919192 -1.5229117
4.1414142 -1.5414838
4.0909091 -1.5605144
4.0404041 -1.5800209
3.989899 -1.6000211
3.939394 -1.6205342
3.8888889 -1.6415801
3.8383839 -1.6631799
3.7878788 -1.6853556
3.7373738 -1.7081307
3.6868687 -1.7315297
3.6363637 -1.7555787
3.5858586 -1.7803052
3.5353536 -1.8057381
3.4848485 -1.8319082
3.4343435 -1.8588481
3.3838384 -1.8865921
3.3333334 -1.9151768
3.2828283 -1.9446411
3.2323233 -1.9750261
3.1818182 -2.0063757
3.1313132 -2.0387366
3.0808081 -2.0721585
3.0303031 -2.1066945
2.979798 -2.1424012
2.929293 -2.1793391
2.8787879 -2.2175731
2.8282829 -2.2571726
2.7777778 -2.2982121
2.7272728 -2.3407716
2.6767677 -2.3849371
2.6262627 -2.4308013
2.5757576 -2.4784641
2.5252526 -2.5280334
2.4747475 -2.5796259
2.4242425 -2.6333681
2.3737374 -2.6893972
2.3232324 -2.7478623
2.2727273 -2.8089259
2.2222223 -2.8727652
2.1717172 -2.9395736
2.1212122 -3.0095635
2.0707071 -3.0829675
2.0202021 -3.1600417
1.969697 -3.2410684
1.919192 -3.3263596
1.8686869 -3.4162612
1.8181819 -3.5111574
1.7676768 -3.6114762
1.7171718 -3.717696
1.6666667 -3.8303535
1.6161617 -3.950052
1.5656566 -4.077473
1.5151516 -4.2133888
1.4646465 -4.3586781
1.4141415 -4.5143451
1.3636364 -4.6815431
1.3131314 -4.8616024
1.2626263 -5.0560665
1.2121213 -5.2667359
1.1616162 -5.4957244
1.1111112 -5.7455301
1.0606061 -6.0191267
1.0101011 -6.320083
0.95959604 -6.6527189
0.90909099 -7.0223144
0.85858594 -7.4353916
0.80808089 -7.9001036
0.75757584 -8.4267771
0.70707079 -9.0286896
0.65656574 -9.7232041
0.60606069 -10.533471
0.55555564 -11.491059
0.50505059 -12.640165
0.45454555 -14.044627
0.4040405 -15.800205
0.35353545 -18.057377
0.3030304 -21.066938
0.25252535 -25.280325
0.2020203 -31.600402
0.15151525 -42.133863
0.1010102 -63.200774
0.050505149 -126.40142
1e-07 -63839227

5 1.2767845
4.949495 1.289813
4.8989899 1.30311
4.8484849 1.3166841
4.7979798 1.3305439
4.7474748 1.3446986
4.6969697 1.3591577
4.6464647 1.3739312
4.5959596 1.3890293
4.5454546 1.404463
4.4949495 1.4202435
4.4444445 1.4363826
4.3939394 1.4528928
4.3434344 1.4697869
4.2929293 1.4870785
4.2424243 1.5047818
4.1919192 1.5229117
4.1414142 1.5414838
4.0909091 1.5605144
4.0404041 1.5800209
3.989899 1.6000211
3.939394 1.6205342
3.8888889 1.6415801
3.8383839 1.6631799
3.7878788 1.6853556
3.7373738 1.7081307
3.6868687 1.7315297
3.6363637 1.7555787
3.5858586 1.7803052
3.5353536 1.8057381
3.4848485 1.8319082
3.4343435 1.8588481
3.3838384 1.8865921
3.3333334 1.9151768
3.2828283 1.9446411
3.2323233 1.9750261
3.1818182 2.0063757
3.1313132 2.0387366
3.0808081 2.0721585
3.0303031 2.1066945
2.979798 2.1424012
2.929293 2.1793391
2.8787879 2.2175731
2.8282829 2.2571726
2.7777778 2.2982121
2.7272728 2.3407716
2.6767677 2.3849371
2.6262627 2.4308013
2.5757576 2.4784641
2.5252526 2.5280334
2.4747475 2.5796259
2.4242425 2.6333681
2.3737374 2.6893972
2.3232324 2.7478623
2.2727273 2.8089259
2.2222223 2.8727652
2.1717172 2.9395736
2.1212122 3.0095635
2.0707071 3.0829675
2.0202021 3.1600417
1.969697 3.2410684
1.919192 3.3263596
1.8686869 3.4162612
1.8181819 3.5111574
1.7676768 3.6114762
1.7171718 3.717696
1.6666667 3.8303535
1.6161617 3.950052
1.5656566 4.077473
1.5151516 4.2133888
1.4646465 4.3586781
1.4141415 4.5143451
1.3636364 4.6815431
1.3131314 4.8616024
1.2626263 5.0560665
1.2121213 5.2667359
1.1616162 5.4957244
1.1111112 5.7455301
1.0606061 6.0191267
1.0101011 6.320083
0.95959604 6.6527189
0.90909099 7.0223144
0.85858594 7.4353916
0.80808089 7.9001036
0.75757584 8.4267771
0.70707079 9.0286896
0.65656574 9.7232041
0.60606069 10.533471
0.55555564 11.491059
0.50505059 12.640165
0.45454555 14.044627
0.4040405 15.800205
0.35353545 18.057377
0.3030304 21.066938
0.25252535 25.280325
0.2020203 31.600402
0.15151525 42.133863
0.1010102 63.200774
0.050505149 126.40142
1e-07 63839227


0.5 fb:

5 2.2570575
4.949495 2.2800887
4.8989899 2.3035948
4.8484849 2.3275906
4.7979798 2.3520915
4.7474748 2.3771138
4.6969697 2.4026741
4.6464647 2.4287902
4.5959596 2.4554802
4.5454546 2.4827633
4.4949495 2.5106595
4.4444445 2.5391897
4.3939394 2.5683758
4.3434344 2.5982406
4.2929293 2.6288082
4.2424243 2.6601035
4.1919192 2.6921529
4.1414142 2.7249841
4.0909091 2.7586259
4.0404041 2.7931087
3.989899 2.8284645
3.939394 2.8647268
3.8888889 2.9019311
3.8383839 2.9401144
3.7878788 2.9793159
3.7373738 3.0195769
3.6868687 3.060941
3.6363637 3.1034541
3.5858586 3.1471647
3.5353536 3.1921242
3.4848485 3.2383869
3.4343435 3.2860102
3.3838384 3.3350551
3.3333334 3.3855863
3.2828283 3.4376722
3.2323233 3.4913858
3.1818182 3.5468046
3.1313132 3.6040112
3.0808081 3.6630933
3.0303031 3.7241449
2.979798 3.787266
2.929293 3.8525637
2.8787879 3.9201525
2.8282829 3.9901552
2.7777778 4.0627035
2.7272728 4.1379387
2.6767677 4.216013
2.6262627 4.2970902
2.5757576 4.3813469
2.5252526 4.4689738
2.4747475 4.5601774
2.4242425 4.655181
2.3737374 4.7542274
2.3232324 4.8575802
2.2727273 4.9655264
2.2222223 5.0783793
2.1717172 5.1964811
2.1212122 5.3202069
2.0707071 5.449968
2.0202021 5.5862172
1.969697 5.7294535
1.919192 5.8802286
1.8686869 6.0391537
1.8181819 6.206908
1.7676768 6.3842482
1.7171718 6.5720202
1.6666667 6.7711723
1.6161617 6.9827714
1.5656566 7.2080221
1.5151516 7.4482895
1.4646465 7.705127
1.4141415 7.9803101
1.3636364 8.2758772
1.3131314 8.5941801
1.2626263 8.9379473
1.2121213 9.3103617
1.1616162 9.71516
1.1111112 10.156758
1.0606061 10.640413
1.0101011 11.172434
0.95959604 11.760457
0.90909099 12.413815
0.85858594 13.14404
0.80808089 13.965542
0.75757584 14.896578
0.70707079 15.960619
0.65656574 17.188359
0.60606069 18.620722
0.55555564 20.313514
0.50505059 22.344866
0.45454555 24.827628
0.4040405 27.931081
0.35353545 31.921234
0.3030304 37.241438
0.25252535 44.689722
0.2020203 55.862147
0.15151525 74.482851
0.1010102 111.72424
0.050505149 223.44826
1e-07 1.1285288e+08

5 -2.2570575
4.949495 -2.2800887
4.8989899 -2.3035948
4.8484849 -2.3275906
4.7979798 -2.3520915
4.7474748 -2.3771138
4.6969697 -2.4026741
4.6464647 -2.4287902
4.5959596 -2.4554802
4.5454546 -2.4827633
4.4949495 -2.5106595
4.4444445 -2.5391897
4.3939394 -2.5683758
4.3434344 -2.5982406
4.2929293 -2.6288082
4.2424243 -2.6601035
4.1919192 -2.6921529
4.1414142 -2.7249841
4.0909091 -2.7586259
4.0404041 -2.7931087
3.989899 -2.8284645
3.939394 -2.8647268
3.8888889 -2.9019311
3.8383839 -2.9401144
3.7878788 -2.9793159
3.7373738 -3.0195769
3.6868687 -3.060941
3.6363637 -3.1034541
3.5858586 -3.1471647
3.5353536 -3.1921242
3.4848485 -3.2383869
3.4343435 -3.2860102
3.3838384 -3.3350551
3.3333334 -3.3855863
3.2828283 -3.4376722
3.2323233 -3.4913858
3.1818182 -3.5468046
3.1313132 -3.6040112
3.0808081 -3.6630933
3.0303031 -3.7241449
2.979798 -3.787266
2.929293 -3.8525637
2.8787879 -3.9201525
2.8282829 -3.9901552
2.7777778 -4.0627035
2.7272728 -4.1379387
2.6767677 -4.216013
2.6262627 -4.2970902
2.5757576 -4.3813469
2.5252526 -4.4689738
2.4747475 -4.5601774
2.4242425 -4.655181
2.3737374 -4.7542274
2.3232324 -4.8575802
2.2727273 -4.9655264
2.2222223 -5.0783793
2.1717172 -5.1964811
2.1212122 -5.3202069
2.0707071 -5.449968
2.0202021 -5.5862172
1.969697 -5.7294535
1.919192 -5.8802286
1.8686869 -6.0391537
1.8181819 -6.206908
1.7676768 -6.3842482
1.7171718 -6.5720202
1.6666667 -6.7711723
1.6161617 -6.9827714
1.5656566 -7.2080221
1.5151516 -7.4482895
1.4646465 -7.705127
1.4141415 -7.9803101
1.3636364 -8.2758772
1.3131314 -8.5941801
1.2626263 -8.9379473
1.2121213 -9.3103617
1.1616162 -9.71516
1.1111112 -10.156758
1.0606061 -10.640413
1.0101011 -11.172434
0.95959604 -11.760457
0.90909099 -12.413815
0.85858594 -13.14404
0.80808089 -13.965542
0.75757584 -14.896578
0.70707079 -15.960619
0.65656574 -17.188359
0.60606069 -18.620722
0.55555564 -20.313514
0.50505059 -22.344866
0.45454555 -24.827628
0.4040405 -27.931081
0.35353545 -31.921234
0.3030304 -37.241438
0.25252535 -44.689722
0.2020203 -55.862147
0.15151525 -74.482851
0.1010102 -111.72424
0.050505149 -223.44826
1e-07 -1.1285288e+08

-5 2.2570575
-4.949495 2.2800887
-4.8989899 2.3035948
-4.8484849 2.3275906
-4.7979798 2.3520915
-4.7474748 2.3771138
-4.6969697 2.4026741
-4.6464647 2.4287902
-4.5959596 2.4554802
-4.5454546 2.4827633
-4.4949495 2.5106595
-4.4444445 2.5391897
-4.3939394 2.5683758
-4.3434344 2.5982406
-4.2929293 2.6288082
-4.2424243 2.6601035
-4.1919192 2.6921529
-4.1414142 2.7249841
-4.0909091 2.7586259
-4.0404041 2.7931087
-3.989899 2.8284645
-3.939394 2.8647268
-3.8888889 2.9019311
-3.8383839 2.9401144
-3.7878788 2.9793159
-3.7373738 3.0195769
-3.6868687 3.060941
-3.6363637 3.1034541
-3.5858586 3.1471647
-3.5353536 3.1921242
-3.4848485 3.2383869
-3.4343435 3.2860102
-3.3838384 3.3350551
-3.3333334 3.3855863
-3.2828283 3.4376722
-3.2323233 3.4913858
-3.1818182 3.5468046
-3.1313132 3.6040112
-3.0808081 3.6630933
-3.0303031 3.7241449
-2.979798 3.787266
-2.929293 3.8525637
-2.8787879 3.9201525
-2.8282829 3.9901552
-2.7777778 4.0627035
-2.7272728 4.1379387
-2.6767677 4.216013
-2.6262627 4.2970902
-2.5757576 4.3813469
-2.5252526 4.4689738
-2.4747475 4.5601774
-2.4242425 4.655181
-2.3737374 4.7542274
-2.3232324 4.8575802
-2.2727273 4.9655264
-2.2222223 5.0783793
-2.1717172 5.1964811
-2.1212122 5.3202069
-2.0707071 5.449968
-2.0202021 5.5862172
-1.969697 5.7294535
-1.919192 5.8802286
-1.8686869 6.0391537
-1.8181819 6.206908
-1.7676768 6.3842482
-1.7171718 6.5720202
-1.6666667 6.7711723
-1.6161617 6.9827714
-1.5656566 7.2080221
-1.5151516 7.4482895
-1.4646465 7.705127
-1.4141415 7.9803101
-1.3636364 8.2758772
-1.3131314 8.5941801
-1.2626263 8.9379473
-1.2121213 9.3103617
-1.1616162 9.71516
-1.1111112 10.156758
-1.0606061 10.640413
-1.0101011 11.172434
-0.95959604 11.760457
-0.90909099 12.413815
-0.85858594 13.14404
-0.80808089 13.965542
-0.75757584 14.896578
-0.70707079 15.960619
-0.65656574 17.188359
-0.60606069 18.620722
-0.55555564 20.313514
-0.50505059 22.344866
-0.45454555 24.827628
-0.4040405 27.931081
-0.35353545 31.921234
-0.3030304 37.241438
-0.25252535 44.689722
-0.2020203 55.862147
-0.15151525 74.482851
-0.1010102 111.72424
-0.050505149 223.44826
-1e-07 1.1285288e+08

-5 -2.2570575
-4.949495 -2.2800887
-4.8989899 -2.3035948
-4.8484849 -2.3275906
-4.7979798 -2.3520915
-4.7474748 -2.3771138
-4.6969697 -2.4026741
-4.6464647 -2.4287902
-4.5959596 -2.4554802
-4.5454546 -2.4827633
-4.4949495 -2.5106595
-4.4444445 -2.5391897
-4.3939394 -2.5683758
-4.3434344 -2.5982406
-4.2929293 -2.6288082
-4.2424243 -2.6601035
-4.1919192 -2.6921529
-4.1414142 -2.7249841
-4.0909091 -2.7586259
-4.0404041 -2.7931087
-3.989899 -2.8284645
-3.939394 -2.8647268
-3.8888889 -2.9019311
-3.8383839 -2.9401144
-3.7878788 -2.9793159
-3.7373738 -3.0195769
-3.6868687 -3.060941
-3.6363637 -3.1034541
-3.5858586 -3.1471647
-3.5353536 -3.1921242
-3.4848485 -3.2383869
-3.4343435 -3.2860102
-3.3838384 -3.3350551
-3.3333334 -3.3855863
-3.2828283 -3.4376722
-3.2323233 -3.4913858
-3.1818182 -3.5468046
-3.1313132 -3.6040112
-3.0808081 -3.6630933
-3.0303031 -3.7241449
-2.979798 -3.787266
-2.929293 -3.8525637
-2.8787879 -3.9201525
-2.8282829 -3.9901552
-2.7777778 -4.0627035
-2.7272728 -4.1379387
-2.6767677 -4.216013
-2.6262627 -4.2970902
-2.5757576 -4.3813469
-2.5252526 -4.4689738
-2.4747475 -4.5601774
-2.4242425 -4.655181
-2.3737374 -4.7542274
-2.3232324 -4.8575802
-2.2727273 -4.9655264
-2.2222223 -5.0783793
-2.1717172 -5.1964811
-2.1212122 -5.3202069
-2.0707071 -5.449968
-2.0202021 -5.5862172
-1.969697 -5.7294535
-1.919192 -5.8802286
-1.8686869 -6.0391537
-1.8181819 -6.206908
-1.7676768 -6.3842482
-1.7171718 -6.5720202
-1.6666667 -6.7711723
-1.6161617 -6.9827714
-1.5656566 -7.2080221
-1.5151516 -7.4482895
-1.4646465 -7.705127
-1.4141415 -7.9803101
-1.3636364 -8.2758772
-1.3131314 -8.5941801
-1.2626263 -8.9379473
-1.2121213 -9.3103617
-1.1616162 -9.71516
-1.1111112 -10.156758
-1.0606061 -10.640413
-1.0101011 -11.172434
-0.95959604 -11.760457
-0.90909099 -12.413815
-0.85858594 -13.14404
-0.80808089 -13.965542
-0.75757584 -14.896578
-0.70707079 -15.960619
-0.65656574 -17.188359
-0.60606069 -18.620722
-0.55555564 -20.313514
-0.50505059 -22.344866
-0.45454555 -24.827628
-0.4040405 -27.931081
-0.35353545 -31.921234
-0.3030304 -37.241438
-0.25252535 -44.689722
-0.2020203 -55.862147
-0.15151525 -74.482851
-0.1010102 -111.72424
-0.050505149 -223.44826
-1e-07 -1.1285288e+08


1 fb:

-5 -3.1919614
-4.949495 -3.2245324
-4.8989899 -3.257775
-4.8484849 -3.2917102
-4.7979798 -3.3263597
-4.7474748 -3.3617465
-4.6969697 -3.3978944
-4.6464647 -3.434828
-4.5959596 -3.4725733
-4.5454546 -3.5111575
-4.4949495 -3.5506087
-4.4444445 -3.5909565
-4.3939394 -3.6322319
-4.3434344 -3.6744671
-4.2929293 -3.7176962
-4.2424243 -3.7619545
-4.1919192 -3.8072792
-4.1414142 -3.8537094
-4.0909091 -3.9012861
-4.0404041 -3.9500522
-3.989899 -4.0000528
-3.939394 -4.0513356
-3.8888889 -4.1039503
-3.8383839 -4.1579496
-3.7878788 -4.213389
-3.7373738 -4.2703267
-3.6868687 -4.3288243
-3.6363637 -4.3889468
-3.5858586 -4.450763
-3.5353536 -4.5143453
-3.4848485 -4.5797706
-3.4343435 -4.6471202
-3.3838384 -4.7164802
-3.3333334 -4.787942
-3.2828283 -4.8616026
-3.2323233 -4.9375652
-3.1818182 -5.0159392
-3.1313132 -5.0968415
-3.0808081 -5.1803962
-3.0303031 -5.2667362
-2.979798 -5.3560029
-2.929293 -5.4483478
-2.8787879 -5.5439328
-2.8282829 -5.6429316
-2.7777778 -5.7455304
-2.7272728 -5.8519291
-2.6767677 -5.9623428
-2.6262627 -6.0770033
-2.5757576 -6.1961602
-2.5252526 -6.3200834
-2.4747475 -6.4490647
-2.4242425 -6.5834202
-2.3737374 -6.7234929
-2.3232324 -6.8696558
-2.2727273 -7.0223148
-2.2222223 -7.1819129
-2.1717172 -7.3489341
-2.1212122 -7.5239087
-2.0707071 -7.7074187
-2.0202021 -7.9001041
-1.969697 -8.1026709
-1.919192 -8.3158991
-1.8686869 -8.5406531
-1.8181819 -8.7778934
-1.7676768 -9.0286904
-1.7171718 -9.2942401
-1.6666667 -9.5758837
-1.6161617 -9.8751301
-1.5656566 -10.193683
-1.5151516 -10.533472
-1.4646465 -10.896695
-1.4141415 -11.285863
-1.3636364 -11.703858
-1.3131314 -12.154006
-1.2626263 -12.640166
-1.2121213 -13.16684
-1.1616162 -13.739311
-1.1111112 -14.363825
-1.0606061 -15.047817
-1.0101011 -15.800208
-0.95959604 -16.631797
-0.90909099 -17.555786
-0.85858594 -18.588479
-0.80808089 -19.750259
-0.75757584 -21.066943
-0.70707079 -22.571724
-0.65656574 -24.30801
-0.60606069 -26.333677
-0.55555564 -28.727648
-0.50505059 -31.600412
-0.45454555 -35.111568
-0.4040405 -39.500513
-0.35353545 -45.143442
-0.3030304 -52.667346
-0.25252535 -63.200811
-0.2020203 -79.001006
-0.15151525 -105.33466
-0.1010102 -158.00193
-0.050505149 -316.00356
-1e-07 -1.5959807e+08

-5 3.1919614
-4.949495 3.2245324
-4.8989899 3.257775
-4.8484849 3.2917102
-4.7979798 3.3263597
-4.7474748 3.3617465
-4.6969697 3.3978944
-4.6464647 3.434828
-4.5959596 3.4725733
-4.5454546 3.5111575
-4.4949495 3.5506087
-4.4444445 3.5909565
-4.3939394 3.6322319
-4.3434344 3.6744671
-4.2929293 3.7176962
-4.2424243 3.7619545
-4.1919192 3.8072792
-4.1414142 3.8537094
-4.0909091 3.9012861
-4.0404041 3.9500522
-3.989899 4.0000528
-3.939394 4.0513356
-3.8888889 4.1039503
-3.8383839 4.1579496
-3.7878788 4.213389
-3.7373738 4.2703267
-3.6868687 4.3288243
-3.6363637 4.3889468
-3.5858586 4.450763
-3.5353536 4.5143453
-3.4848485 4.5797706
-3.4343435 4.6471202
-3.3838384 4.7164802
-3.3333334 4.787942
-3.2828283 4.8616026
-3.2323233 4.9375652
-3.1818182 5.0159392
-3.1313132 5.0968415
-3.0808081 5.1803962
-3.0303031 5.2667362
-2.979798 5.3560029
-2.929293 5.4483478
-2.8787879 5.5439328
-2.8282829 5.6429316
-2.7777778 5.7455304
-2.7272728 5.8519291
-2.6767677 5.9623428
-2.6262627 6.0770033
-2.5757576 6.1961602
-2.5252526 6.3200834
-2.4747475 6.4490647
-2.4242425 6.5834202
-2.3737374 6.7234929
-2.3232324 6.8696558
-2.2727273 7.0223148
-2.2222223 7.1819129
-2.1717172 7.3489341
-2.1212122 7.5239087
-2.0707071 7.7074187
-2.0202021 7.9001041
-1.969697 8.1026709
-1.919192 8.3158991
-1.8686869 8.5406531
-1.8181819 8.7778934
-1.7676768 9.0286904
-1.7171718 9.2942401
-1.6666667 9.5758837
-1.6161617 9.8751301
-1.5656566 10.193683
-1.5151516 10.533472
-1.4646465 10.896695
-1.4141415 11.285863
-1.3636364 11.703858
-1.3131314 12.154006
-1.2626263 12.640166
-1.2121213 13.16684
-1.1616162 13.739311
-1.1111112 14.363825
-1.0606061 15.047817
-1.0101011 15.800208
-0.95959604 16.631797
-0.90909099 17.555786
-0.85858594 18.588479
-0.80808089 19.750259
-0.75757584 21.066943
-0.70707079 22.571724
-0.65656574 24.30801
-0.60606069 26.333677
-0.55555564 28.727648
-0.50505059 31.600412
-0.45454555 35.111568
-0.4040405 39.500513
-0.35353545 45.143442
-0.3030304 52.667346
-0.25252535 63.200811
-0.2020203 79.001006
-0.15151525 105.33466
-0.1010102 158.00193
-0.050505149 316.00356
-1e-07 1.5959807e+08

5 -3.1919614
4.949495 -3.2245324
4.8989899 -3.257775
4.8484849 -3.2917102
4.7979798 -3.3263597
4.7474748 -3.3617465
4.6969697 -3.3978944
4.6464647 -3.434828
4.5959596 -3.4725733
4.5454546 -3.5111575
4.4949495 -3.5506087
4.4444445 -3.5909565
4.3939394 -3.6322319
4.3434344 -3.6744671
4.2929293 -3.7176962
4.2424243 -3.7619545
4.1919192 -3.8072792
4.1414142 -3.8537094
4.0909091 -3.9012861
4.0404041 -3.9500522
3.989899 -4.0000528
3.939394 -4.0513356
3.8888889 -4.1039503
3.8383839 -4.1579496
3.7878788 -4.213389
3.7373738 -4.2703267
3.6868687 -4.3288243
3.6363637 -4.3889468
3.5858586 -4.450763
3.5353536 -4.5143453
3.4848485 -4.5797706
3.4343435 -4.6471202
3.3838384 -4.7164802
3.3333334 -4.787942
3.2828283 -4.8616026
3.2323233 -4.9375652
3.1818182 -5.0159392
3.1313132 -5.0968415
3.0808081 -5.1803962
3.0303031 -5.2667362
2.979798 -5.3560029
2.929293 -5.4483478
2.8787879 -5.5439328
2.8282829 -5.6429316
2.7777778 -5.7455304
2.7272728 -5.8519291
2.6767677 -5.9623428
2.6262627 -6.0770033
2.5757576 -6.1961602
2.5252526 -6.3200834
2.4747475 -6.4490647
2.4242425 -6.5834202
2.3737374 -6.7234929
2.3232324 -6.8696558
2.2727273 -7.0223148
2.2222223 -7.1819129
2.1717172 -7.3489341
2.1212122 -7.5239087
2.0707071 -7.7074187
2.0202021 -7.9001041
1.969697 -8.1026709
1.919192 -8.3158991
1.8686869 -8.5406531
1.8181819 -8.7778934
1.7676768 -9.0286904
1.7171718 -9.2942401
1.6666667 -9.5758837
1.6161617 -9.8751301
1.5656566 -10.193683
1.5151516 -10.533472
1.4646465 -10.896695
1.4141415 -11.285863
1.3636364 -11.703858
1.3131314 -12.154006
1.2626263 -12.640166
1.2121213 -13.16684
1.1616162 -13.739311
1.1111112 -14.363825
1.0606061 -15.047817
1.0101011 -15.800208
0.95959604 -16.631797
0.90909099 -17.555786
0.85858594 -18.588479
0.80808089 -19.750259
0.75757584 -21.066943
0.70707079 -22.571724
0.65656574 -24.30801
0.60606069 -26.333677
0.55555564 -28.727648
0.50505059 -31.600412
0.45454555 -35.111568
0.4040405 -39.500513
0.35353545 -45.143442
0.3030304 -52.667346
0.25252535 -63.200811
0.2020203 -79.001006
0.15151525 -105.33466
0.1010102 -158.00193
0.050505149 -316.00356
1e-07 -1.5959807e+08

5 3.1919614
4.949495 3.2245324
4.8989899 3.257775
4.8484849 3.2917102
4.7979798 3.3263597
4.7474748 3.3617465
4.6969697 3.3978944
4.6464647 3.434828
4.5959596 3.4725733
4.5454546 3.5111575
4.4949495 3.5506087
4.4444445 3.5909565
4.3939394 3.6322319
4.3434344 3.6744671
4.2929293 3.7176962
4.2424243 3.7619545
4.1919192 3.8072792
4.1414142 3.8537094
4.0909091 3.9012861
4.0404041 3.9500522
3.989899 4.0000528
3.939394 4.0513356
3.8888889 4.1039503
3.8383839 4.1579496
3.7878788 4.213389
3.7373738 4.2703267
3.6868687 4.3288243
3.6363637 4.3889468
3.5858586 4.450763
3.5353536 4.5143453
3.4848485 4.5797706
3.4343435 4.6471202
3.3838384 4.7164802
3.3333334 4.787942
3.2828283 4.8616026
3.2323233 4.9375652
3.1818182 5.0159392
3.1313132 5.0968415
3.0808081 5.1803962
3.0303031 5.2667362
2.979798 5.3560029
2.929293 5.4483478
2.8787879 5.5439328
2.8282829 5.6429316
2.7777778 5.7455304
2.7272728 5.8519291
2.6767677 5.9623428
2.6262627 6.0770033
2.5757576 6.1961602
2.5252526 6.3200834
2.4747475 6.4490647
2.4242425 6.5834202
2.3737374 6.7234929
2.3232324 6.8696558
2.2727273 7.0223148
2.2222223 7.1819129
2.1717172 7.3489341
2.1212122 7.5239087
2.0707071 7.7074187
2.0202021 7.9001041
1.969697 8.1026709
1.919192 8.3158991
1.8686869 8.5406531
1.8181819 8.7778934
1.7676768 9.0286904
1.7171718 9.2942401
1.6666667 9.5758837
1.6161617 9.8751301
1.5656566 10.193683
1.5151516 10.533472
1.4646465 10.896695
1.4141415 11.285863
1.3636364 11.703858
1.3131314 12.154006
1.2626263 12.640166
1.2121213 13.16684
1.1616162 13.739311
1.1111112 14.363825
1.0606061 15.047817
1.0101011 15.800208
0.95959604 16.631797
0.90909099 17.555786
0.85858594 18.588479
0.80808089 19.750259
0.75757584 21.066943
0.70707079 22.571724
0.65656574 24.30801
0.60606069 26.333677
0.55555564 28.727648
0.50505059 31.600412
0.45454555 35.111568
0.4040405 39.500513
0.35353545 45.143442
0.3030304 52.667346
0.25252535 63.200811
0.2020203 79.001006
0.15151525 105.33466
0.1010102 158.00193
0.050505149 316.00356
1e-07 1.5959807e+08


2 fb:

5 4.5141151
4.949495 4.5601774
4.8989899 4.6071896
4.8484849 4.6551811
4.7979798 4.7041831
4.7474748 4.7542275
4.6969697 4.8053483
4.6464647 4.8575803
4.5959596 4.9109603
4.5454546 4.9655265
4.4949495 5.021319
4.4444445 5.0783794
4.3939394 5.1367516
4.3434344 5.1964813
4.2929293 5.2576163
4.2424243 5.320207
4.1919192 5.3843059
4.1414142 5.4499682
4.0909091 5.5172517
4.0404041 5.5862174
3.989899 5.656929
3.939394 5.7294537
3.8888889 5.8038622
3.8383839 5.8802288
3.7878788 5.9586318
3.7373738 6.0391539
3.6868687 6.121882
3.6363637 6.2069082
3.5858586 6.2943294
3.5353536 6.3842484
3.4848485 6.4767737
3.4343435 6.5720204
3.3838384 6.6701102
3.3333334 6.7711725
3.2828283 6.8753444
3.2323233 6.9827716
3.1818182 7.0936093
3.1313132 7.2080223
3.0808081 7.3261866
3.0303031 7.4482897
2.979798 7.5745319
2.929293 7.7051273
2.8787879 7.840305
2.8282829 7.9803104
2.7777778 8.125407
2.7272728 8.2758775
2.6767677 8.4320261
2.6262627 8.5941804
2.5757576 8.7626938
2.5252526 8.9379476
2.4747475 9.1203547
2.4242425 9.3103621
2.3737374 9.5084549
2.3232324 9.7151604
2.2727273 9.9310529
2.2222223 10.156759
2.1717172 10.392962
2.1212122 10.640414
2.0707071 10.899936
2.0202021 11.172434
1.969697 11.458907
1.919192 11.760457
1.8686869 12.078307
1.8181819 12.413816
1.7676768 12.768496
1.7171718 13.14404
1.6666667 13.542345
1.6161617 13.965543
1.5656566 14.416044
1.5151516 14.896579
1.4646465 15.410254
1.4141415 15.96062
1.3636364 16.551754
1.3131314 17.18836
1.2626263 17.875895
1.2121213 18.620723
1.1616162 19.43032
1.1111112 20.313516
1.0606061 21.280827
1.0101011 22.344868
0.95959604 23.520913
0.90909099 24.827631
0.85858594 26.288079
0.80808089 27.931084
0.75757584 29.793156
0.70707079 31.921238
0.65656574 34.376718
0.60606069 37.241444
0.55555564 40.627029
0.50505059 44.689731
0.45454555 49.655256
0.4040405 55.862161
0.35353545 63.842468
0.3030304 74.482875
0.25252535 89.379444
0.2020203 111.72429
0.15151525 148.9657
0.1010102 223.44848
0.050505149 446.89651
1e-07 2.2570575e+08

5 -4.5141151
4.949495 -4.5601774
4.8989899 -4.6071896
4.8484849 -4.6551811
4.7979798 -4.7041831
4.7474748 -4.7542275
4.6969697 -4.8053483
4.6464647 -4.8575803
4.5959596 -4.9109603
4.5454546 -4.9655265
4.4949495 -5.021319
4.4444445 -5.0783794
4.3939394 -5.1367516
4.3434344 -5.1964813
4.2929293 -5.2576163
4.2424243 -5.320207
4.1919192 -5.3843059
4.1414142 -5.4499682
4.0909091 -5.5172517
4.0404041 -5.5862174
3.989899 -5.656929
3.939394 -5.7294537
3.8888889 -5.8038622
3.8383839 -5.8802288
3.7878788 -5.9586318
3.7373738 -6.0391539
3.6868687 -6.121882
3.6363637 -6.2069082
3.5858586 -6.2943294
3.5353536 -6.3842484
3.4848485 -6.4767737
3.4343435 -6.5720204
3.3838384 -6.6701102
3.3333334 -6.7711725
3.2828283 -6.8753444
3.2323233 -6.9827716
3.1818182 -7.0936093
3.1313132 -7.2080223
3.0808081 -7.3261866
3.0303031 -7.4482897
2.979798 -7.5745319
2.929293 -7.7051273
2.8787879 -7.840305
2.8282829 -7.9803104
2.7777778 -8.125407
2.7272728 -8.2758775
2.6767677 -8.4320261
2.6262627 -8.5941804
2.5757576 -8.7626938
2.5252526 -8.9379476
2.4747475 -9.1203547
2.4242425 -9.3103621
2.3737374 -9.5084549
2.3232324 -9.7151604
2.2727273 -9.9310529
2.2222223 -10.156759
2.1717172 -10.392962
2.1212122 -10.640414
2.0707071 -10.899936
2.0202021 -11.172434
1.969697 -11.458907
1.919192 -11.760457
1.8686869 -12.078307
1.8181819 -12.413816
1.7676768 -12.768496
1.7171718 -13.14404
1.6666667 -13.542345
1.6161617 -13.965543
1.5656566 -14.416044
1.5151516 -14.896579
1.4646465 -15.410254
1.4141415 -15.96062
1.3636364 -16.551754
1.3131314 -17.18836
1.2626263 -17.875895
1.2121213 -18.620723
1.1616162 -19.43032
1.1111112 -20.313516
1.0606061 -21.280827
1.0101011 -22.344868
0.95959604 -23.520913
0.90909099 -24.827631
0.85858594 -26.288079
0.80808089 -27.931084
0.75757584 -29.793156
0.70707079 -31.921238
0.65656574 -34.376718
0.60606069 -37.241444
0.55555564 -40.627029
0.50505059 -44.689731
0.45454555 -49.655256
0.4040405 -55.862161
0.35353545 -63.842468
0.3030304 -74.482875
0.25252535 -89.379444
0.2020203 -111.72429
0.15151525 -148.9657
0.1010102 -223.44848
0.050505149 -446.89651
1e-07 -2.2570575e+08

-5 4.5141151
-4.949495 4.5601774
-4.8989899 4.6071896
-4.8484849 4.6551811
-4.7979798 4.7041831
-4.7474748 4.7542275
-4.6969697 4.8053483
-4.6464647 4.8575803
-4.5959596 4.9109603
-4.5454546 4.9655265
-4.4949495 5.021319
-4.4444445 5.0783794
-4.3939394 5.1367516
-4.3434344 5.1964813
-4.2929293 5.2576163
-4.2424243 5.320207
-4.1919192 5.3843059
-4.1414142 5.4499682
-4.0909091 5.5172517
-4.0404041 5.5862174
-3.989899 5.656929
-3.939394 5.7294537
-3.8888889 5.8038622
-3.8383839 5.8802288
-3.7878788 5.9586318
-3.7373738 6.0391539
-3.6868687 6.121882
-3.6363637 6.2069082
-3.5858586 6.2943294
-3.5353536 6.3842484
-3.4848485 6.4767737
-3.4343435 6.5720204
-3.3838384 6.6701102
-3.3333334 6.7711725
-3.2828283 6.8753444
-3.2323233 6.9827716
-3.1818182 7.0936093
-3.1313132 7.2080223
-3.0808081 7.3261866
-3.0303031 7.4482897
-2.979798 7.5745319
-2.929293 7.7051273
-2.8787879 7.840305
-2.8282829 7.9803104
-2.7777778 8.125407
-2.7272728 8.2758775
-2.6767677 8.4320261
-2.6262627 8.5941804
-2.5757576 8.7626938
-2.5252526 8.9379476
-2.4747475 9.1203547
-2.4242425 9.3103621
-2.3737374 9.5084549
-2.3232324 9.7151604
-2.2727273 9.9310529
-2.2222223 10.156759
-2.1717172 10.392962
-2.1212122 10.640414
-2.0707071 10.899936
-2.0202021 11.172434
-1.969697 11.458907
-1.919192 11.760457
-1.8686869 12.078307
-1.8181819 12.413816
-1.7676768 12.768496
-1.7171718 13.14404
-1.6666667 13.542345
-1.6161617 13.965543
-1.5656566 14.416044
-1.5151516 14.896579
-1.4646465 15.410254
-1.4141415 15.96062
-1.3636364 16.551754
-1.3131314 17.18836
-1.2626263 17.875895
-1.2121213 18.620723
-1.1616162 19.43032
-1.1111112 20.313516
-1.0606061 21.280827
-1.0101011 22.344868
-0.95959604 23.520913
-0.90909099 24.827631
-0.85858594 26.288079
-0.80808089 27.931084
-0.75757584 29.793156
-0.70707079 31.921238
-0.65656574 34.376718
-0.60606069 37.241444
-0.55555564 40.627029
-0.50505059 44.689731
-0.45454555 49.655256
-0.4040405 55.862161
-0.35353545 63.842468
-0.3030304 74.482875
-0.25252535 89.379444
-0.2020203 111.72429
-0.15151525 148.9657
-0.1010102 223.44848
-0.050505149 446.89651
-1e-07 2.2570575e+08

-5 -4.5141151
-4.949495 -4.5601774
-4.8989899 -4.6071896
-4.8484849 -4.6551811
-4.7979798 -4.7041831
-4.7474748 -4.7542275
-4.6969697 -4.8053483
-4.6464647 -4.8575803
-4.5959596 -4.9109603
-4.5454546 -4.9655265
-4.4949495 -5.021319
-4.4444445 -5.0783794
-4.3939394 -5.1367516
-4.3434344 -5.1964813
-4.2929293 -5.2576163
-4.2424243 -5.320207
-4.1919192 -5.3843059
-4.1414142 -5.4499682
-4.0909091 -5.5172517
-4.0404041 -5.5862174
-3.989899 -5.656929
-3.939394 -5.7294537
-3.8888889 -5.8038622
-3.8383839 -5.8802288
-3.7878788 -5.9586318
-3.7373738 -6.0391539
-3.6868687 -6.121882
-3.6363637 -6.2069082
-3.5858586 -6.2943294
-3.5353536 -6.3842484
-3.4848485 -6.4767737
-3.4343435 -6.5720204
-3.3838384 -6.6701102
-3.3333334 -6.7711725
-3.2828283 -6.8753444
-3.2323233 -6.9827716
-3.1818182 -7.0936093
-3.1313132 -7.2080223
-3.0808081 -7.3261866
-3.0303031 -7.4482897
-2.979798 -7.5745319
-2.929293 -7.7051273
-2.8787879 -7.840305
-2.8282829 -7.9803104
-2.7777778 -8.125407
-2.7272728 -8.2758775
-2.6767677 -8.4320261
-2.6262627 -8.5941804
-2.5757576 -8.7626938
-2.5252526 -8.9379476
-2.4747475 -9.1203547
-2.4242425 -9.3103621
-2.3737374 -9.5084549
-2.3232324 -9.7151604
-2.2727273 -9.9310529
-2.2222223 -10.156759
-2.1717172 -10.392962
-2.1212122 -10.640414
-2.0707071 -10.899936
-2.0202021 -11.172434
-1.969697 -11.458907
-1.919192 -11.760457
-1.8686869 -12.078307
-1.8181819 -12.413816
-1.7676768 -12.768496
-1.7171718 -13.14404
-1.6666667 -13.542345
-1.6161617 -13.965543
-1.5656566 -14.416044
-1.5151516 -14.896579
-1.4646465 -15.410254
-1.4141415 -15.96062
-1.3636364 -16.551754
-1.3131314 -17.18836
-1.2626263 -17.875895
-1.2121213 -18.620723
-1.1616162 -19.43032
-1.1111112 -20.313516
-1.0606061 -21.280827
-1.0101011 -22.344868
-0.95959604 -23.520913
-0.90909099 -24.827631
-0.85858594 -26.288079
-0.80808089 -27.931084
-0.75757584 -29.793156
-0.70707079 -31.921238
-0.65656574 -34.376718
-0.60606069 -37.241444
-0.55555564 -40.627029
-0.50505059 -44.689731
-0.45454555 -49.655256
-0.4040405 -55.862161
-0.35353545 -63.842468
-0.3030304 -74.482875
-0.25252535 -89.379444
-0.2020203 -111.72429
-0.15151525 -148.9657
-0.1010102 -223.44848
-0.050505149 -446.89651
-1e-07 -2.2570575e+08



==> Plot_data/prod_mtp_sth01.dat <==
TTbar:

500 2.4513394
600 0.8811044
700 0.3568649
800 0.15865283
900 0.07542814
1000 0.03800702
1100 0.019771278
1200 0.010796116
1300 0.006013149
1400 0.003435481
1500 0.0019975647
1600 0.0011852489
1700 0.0007127937
1800 0.00043112449
1900 0.00026415506
2000 0.00016281895
2100 0.00010125326
2200 6.3406425e-05
2300 3.982513e-05
2400 2.5080648e-05
2500 1.5831667e-05

T+t:

500 0.72714856
700 0.15202152
900 0.042503022
1100 0.013941348
1300 0.005208471
1500 0.0021299158
1700 0.000923301
1900 0.00042939476
2100 0.00020660876
2300 0.0001024042
2500 5.2334802e-05

T+jet:

500 0.003408993
700 0.001478926
900 0.0007555908
1100 0.0004092724
1300 0.0002309725
1500 0.0001374018
1700 8.377415e-05
1900 5.220766e-05
2100 3.280082e-05
2300 2.110353e-05
2500 1.383149e-05

T+W:

500 0.0003190745
700 9.765991e-05
900 3.680234e-05
1100 1.570654e-05
1300 7.276789e-06
1500 3.553134e-06
1700 1.810348e-06
1900 9.473247e-07
2100 5.103415e-07
2300 2.788466e-07
2500 1.544518e-07



==> Plot_data/prod_mtp_sth15.dat <==
TTbar:

500 2.4513394
600 0.8811044
700 0.3568649
800 0.15865283
900 0.07542814
1000 0.03800702
1100 0.019771278
1200 0.010796116
1300 0.006013149
1400 0.003435481
1500 0.0019975647
1600 0.0011852489
1700 0.0007127937
1800 0.00043112449
1900 0.00026415506
2000 0.00016281895
2100 0.00010125326
2200 6.3406425e-05
2300 3.982513e-05
2400 2.5080648e-05
2500 1.5831667e-05

T+t:

500 0.6416511
700 0.14033394
900 0.039074572
1100 0.012713444
1300 0.0048142198
1500 0.001908749
1700 0.0008237582
1900 0.00036755696
2100 0.00017148708
2300 8.211306e-05
2500 4.0482712e-05

T+jet:

500 0.760868
700 0.3388543
900 0.1695565
1100 0.09155186
1300 0.05241141
1500 0.03104943
1700 0.01878986
1900 0.0117537
2100 0.007477584
2300 0.004784811
2500 0.003092361

T+W:

500 0.07196085
700 0.02196166
900 0.008279885
1100 0.003530938
1300 0.001630431
1500 0.0008003854
1700 0.000408251
1900 0.0002131055
2100 0.0001146522
2300 6.274358e-05
2500 3.48534e-05



==> Plot_data/prod_sth.dat <==
T+t lam1=lam2=3:

-0.15 2.3863108
-0.13 2.3584322
-0.11 2.3333322
-0.09 2.3109978
-0.07 2.2803834
-0.05 2.2482026
-0.03 2.2151314
-0.01 2.181253
0.01 2.1470756
0.03 2.1122844
0.05 2.0779446
0.07 2.0448284
0.09 2.012001
0.11 1.9795032
0.13 1.9490286
0.15 1.9191024

T+t lam1=lam2=2:

-0.15 0.60508882
-0.13 0.5790138
-0.11 0.5568426
-0.09 0.52750462
-0.07 0.5025424
-0.05 0.4785638
-0.03 0.45669128
-0.01 0.43548078
0.01 0.41614918
0.03 0.39856744
0.05 0.38342528
0.07 0.37004986
0.09 0.35911734
0.11 0.34707964
0.13 0.34383042
0.15 0.3403052

T+t lam1=lam2=1:

-0.15 0.13210276
-0.13 0.11167774
-0.11 0.0929217
-0.09 0.075968828
-0.07 0.06097287
-0.05 0.048149984
-0.03 0.037652692
-0.01 0.029884962
0.01 0.02444722
0.03 0.021513128
0.05 0.021228174
0.07 0.023464386
0.09 0.028214128
0.11 0.035383646
0.13 0.044874138
0.15 0.056530954

T+jet:

-0.15 31.05315
-0.1494 30.12055
-0.1488 30.4922
-0.1482 29.72721
-0.1476 29.87416
-0.147 29.59489
-0.1464 29.41274
-0.1458 28.77738
-0.1452 29.0534
-0.1446 28.80706
-0.144 28.71244
-0.1434 28.24751
-0.1428 28.1589
-0.1422 27.77282
-0.1416 27.40864
-0.141 27.41031
-0.1404 26.65379
-0.1398 26.81899
-0.1392 26.21354
-0.1386 26.26417
-0.138 26.07238
-0.1374 25.86071
-0.1368 25.32589
-0.1362 25.56793
-0.1356 25.18165
-0.135 24.65305
-0.1344 24.82312
-0.1338 24.62514
-0.1332 24.41672
-0.1326 23.86951
-0.132 23.94147
-0.1314 23.35691
-0.1308 23.35694
-0.1302 23.29992
-0.1296 22.75839
-0.129 22.98239
-0.1284 22.79315
-0.1278 22.60063
-0.1272 22.3937
-0.1266 22.06472
-0.126 21.51386
-0.1254 21.2297
-0.1248 21.26257
-0.1242 21.28686
-0.1236 20.64273
-0.123 20.86687
-0.1224 20.38692
-0.1218 20.32344
-0.1212 20.26855
-0.1206 19.72474
-0.12 19.85977
-0.1194 19.52958
-0.1188 19.1691
-0.1182 19.12732
-0.1176 19.1313
-0.117 18.88256
-0.1164 18.46536
-0.1158 18.45688
-0.1152 18.09191
-0.1146 17.97749
-0.114 17.75347
-0.1134 17.46763
-0.1128 17.36466
-0.1122 17.00756
-0.1116 17.22635
-0.111 16.94901
-0.1104 16.81639
-0.1098 16.42931
-0.1092 16.38245
-0.1086 16.21529
-0.108 15.74351
-0.1074 15.88002
-0.1068 15.69432
-0.1062 15.52266
-0.1056 15.36912
-0.105 15.04539
-0.1044 15.02063
-0.1038 14.82468
-0.1032 14.67617
-0.1026 14.4753
-0.102 14.37192
-0.1014 14.18031
-0.1008 13.90115
-0.1002 13.76179
-0.0996 13.66691
-0.099 13.4925
-0.0984 13.28562
-0.0978 12.92538
-0.0972 12.99902
-0.0966 12.76123
-0.096 12.63401
-0.0954 12.54461
-0.0948 12.36483
-0.0942 12.03253
-0.0936 12.04251
-0.093 11.71654
-0.0924 11.55382
-0.0918 11.48912
-0.0912 11.44362
-0.0906 11.23321
-0.09 11.1979
-0.0894 10.97846
-0.0888 10.82476
-0.0882 10.69959
-0.0876 10.53724
-0.087 10.43071
-0.0864 10.24759
-0.0858 10.08236
-0.0852 9.996517
-0.0846 9.863253
-0.084 9.629343
-0.0834 9.572352
-0.0828 9.471519
-0.0822 9.266394
-0.0816 9.130228
-0.081 9.04089
-0.0804 8.835259
-0.0798 8.764596
-0.0792 8.654316
-0.0786 8.515123
-0.078 8.378434
-0.0774 8.182016
-0.0768 8.124225
-0.0762 7.892341
-0.0756 7.791102
-0.075 7.781196
-0.0744 7.623935
-0.0738 7.48689
-0.0732 7.350042
-0.0726 7.241253
-0.072 7.138768
-0.0714 7.015463
-0.0708 6.847281
-0.0702 6.785185
-0.0696 6.585324
-0.069 6.578003
-0.0684 6.414764
-0.0678 6.338504
-0.0672 6.222764
-0.0666 6.126401
-0.066 5.988107
-0.0654 5.8839
-0.0648 5.786708
-0.0642 5.666554
-0.0636 5.58389
-0.063 5.476503
-0.0624 5.320711
-0.0618 5.234201
-0.0612 5.155872
-0.0606 5.03326
-0.06 4.869353
-0.0594 4.862814
-0.0588 4.786525
-0.0582 4.667829
-0.0576 4.516655
-0.057 4.456204
-0.0564 4.309557
-0.0558 4.287279
-0.0552 4.12818
-0.0546 4.099887
-0.054 4.000441
-0.0534 3.879893
-0.0528 3.802385
-0.0522 3.74881
-0.0516 3.593915
-0.051 3.516903
-0.0504 3.492869
-0.0498 3.41741
-0.0492 3.340761
-0.0486 3.258211
-0.048 3.165223
-0.0474 3.090951
-0.0468 2.988553
-0.0462 2.939002
-0.0456 2.862091
-0.045 2.761412
-0.0444 2.686421
-0.0438 2.599235
-0.0432 2.581454
-0.0426 2.480391
-0.042 2.403753
-0.0414 2.357441
-0.0408 2.288853
-0.0402 2.223486
-0.0396 2.114936
-0.039 2.102956
-0.0384 1.986915
-0.0378 1.952723
-0.0372 1.905064
-0.0366 1.811592
-0.036 1.786716
-0.0354 1.720537
-0.0348 1.659204
-0.0342 1.611254
-0.0336 1.556867
-0.033 1.495152
-0.0324 1.445714
-0.0318 1.369562
-0.0312 1.3431
-0.0306 1.289044
-0.03 1.242843
-0.0294 1.190325
-0.0288 1.14278
-0.0282 1.095811
-0.0276 1.051784
-0.027 0.9833262
-0.0264 0.947015
-0.0258 0.9084509
-0.0252 0.8745729
-0.0246 0.8348302
-0.024 0.7922798
-0.0234 0.7557707
-0.0228 0.706227
-0.0222 0.6754004
-0.0216 0.6361398
-0.021 0.6075638
-0.0204 0.5588213
-0.0198 0.5383351
-0.0192 0.5097364
-0.0186 0.4729851
-0.018 0.4436155
-0.0174 0.4162982
-0.0168 0.3885786
-0.0162 0.3611274
-0.0156 0.3341942
-0.015 0.3087251
-0.0144 0.2856552
-0.0138 0.2618024
-0.0132 0.2404408
-0.0126 0.2164948
-0.012 0.198287
-0.0114 0.1784525
-0.0108 0.1606748
-0.0102 0.140583
-0.0096 0.1274157
-0.009 0.110691
-0.0084 0.09706221
-0.0078 0.08284121
-0.0072 0.06999217
-0.0066 0.06010399
-0.006 0.04947778
-0.0054 0.04005597
-0.0048 0.03178333
-0.0042 0.02414579
-0.0036 0.01791226
-0.003 0.01232301
-0.0024 0.00786575
-0.0018 0.004448256
-0.0012 0.001956966
-0.0006 0.0004958962
0 0
0.0006 0.0004862752
0.0012 0.001975739
0.0018 0.004378526
0.0024 0.007861073
0.003 0.01241103
0.0036 0.01792787
0.0042 0.02418559
0.0048 0.03188168
0.0054 0.04016068
0.006 0.04979915
0.0066 0.06002078
0.0072 0.07117833
0.0078 0.08206204
0.0084 0.09723581
0.009 0.1114524
0.0096 0.1261788
0.0102 0.1432042
0.0108 0.1608212
0.0114 0.1791117
0.012 0.1990014
0.0126 0.2193347
0.0132 0.2371309
0.0138 0.2602096
0.0144 0.2856542
0.015 0.3090808
0.0156 0.3336714
0.0162 0.3595588
0.0168 0.3852278
0.0174 0.4156923
0.018 0.4375984
0.0186 0.4793187
0.0192 0.5087665
0.0198 0.532086
0.0204 0.5741189
0.021 0.5958099
0.0216 0.6439702
0.0222 0.6717395
0.0228 0.7164556
0.0234 0.7476581
0.024 0.7961769
0.0246 0.8112273
0.0252 0.8758375
0.0258 0.912765
0.0264 0.9478218
0.027 0.9933094
0.0276 1.050607
0.0282 1.092066
0.0288 1.127987
0.0294 1.173737
0.03 1.243195
0.0306 1.288584
0.0312 1.342004
0.0318 1.394982
0.0324 1.441029
0.033 1.496277
0.0336 1.55389
0.0342 1.59203
0.0348 1.657367
0.0354 1.731587
0.036 1.776596
0.0366 1.856349
0.0372 1.90013
0.0378 1.941794
0.0384 1.995032
0.039 2.097766
0.0396 2.166214
0.0402 2.212789
0.0408 2.238647
0.0414 2.306819
0.042 2.384105
0.0426 2.439859
0.0432 2.571753
0.0438 2.635286
0.0444 2.711019
0.045 2.744092
0.0456 2.816967
0.0462 2.959844
0.0468 2.989905
0.0474 3.103436
0.048 3.164687
0.0486 3.181075
0.0492 3.324241
0.0498 3.401631
0.0504 3.497707
0.051 3.582325
0.0516 3.661939
0.0522 3.759312
0.0528 3.775893
0.0534 3.922944
0.054 3.946517
0.0546 4.102096
0.0552 4.192486
0.0558 4.273917
0.0564 4.355585
0.057 4.420164
0.0576 4.581714
0.0582 4.596795
0.0588 4.771616
0.0594 4.846146
0.06 4.88858
0.0606 5.037845
0.0612 5.107515
0.0618 5.238817
0.0624 5.264537
0.063 5.478575
0.0636 5.553782
0.0642 5.691298
0.0648 5.773116
0.0654 5.904212
0.066 5.932092
0.0666 6.102363
0.0672 6.262775
0.0678 6.295503
0.0684 6.326905
0.069 6.553378
0.0696 6.658578
0.0702 6.721182
0.0708 6.938502
0.0714 6.904403
0.072 7.130992
0.0726 7.261502
0.0732 7.345231
0.0738 7.493616
0.0744 7.633665
0.075 7.718787
0.0756 7.718787
0.0762 8.024224
0.0768 8.052674
0.0774 8.130513
0.078 8.361717
0.0786 8.530876
0.0792 8.614302
0.0798 8.768627
0.0804 8.940699
0.081 9.044799
0.0816 9.159875
0.0822 9.364869
0.0828 9.301855
0.0834 9.478976
0.084 9.739578
0.0846 9.832258
0.0852 9.78034
0.0858 10.14332
0.0864 10.30208
0.087 10.43051
0.0876 10.54593
0.0882 10.70378
0.0888 10.81919
0.0894 10.96493
0.09 11.11138
0.0906 11.21207
0.0912 11.33192
0.0918 11.60412
0.0924 11.64089
0.093 11.90327
0.0936 11.98331
0.0942 12.18735
0.0948 12.14894
0.0954 12.52213
0.096 12.68472
0.0966 12.92193
0.0972 13.03834
0.0978 13.14974
0.0984 13.22188
0.099 13.43904
0.0996 13.70425
0.1002 13.79445
0.1008 13.96885
0.1014 14.09998
0.102 14.32666
0.1026 14.39587
0.1032 14.6753
0.1038 14.56984
0.1044 14.85918
0.105 15.17245
0.1056 15.34552
0.1062 15.55645
0.1068 15.73898
0.1074 15.75166
0.108 16.06241
0.1086 16.22598
0.1092 16.42448
0.1098 16.60375
0.1104 16.70669
0.111 16.81488
0.1116 16.91912
0.1122 17.33628
0.1128 17.20257
0.1134 17.65465
0.114 17.75006
0.1146 17.79105
0.1152 18.2383
0.1158 18.37339
0.1164 18.63383
0.117 18.81153
0.1176 18.66581
0.1182 19.24328
0.1188 19.48171
0.1194 19.43049
0.12 19.87016
0.1206 19.58883
0.1212 20.03214
0.1218 20.44924
0.1224 20.68928
0.123 20.8462
0.1236 21.03866
0.1242 21.2344
0.1248 21.32602
0.1254 21.58419
0.126 21.66876
0.1266 22.02024
0.1272 22.37487
0.1278 21.99699
0.1284 22.75953
0.129 22.92124
0.1296 22.73934
0.1302 23.30041
0.1308 23.5611
0.1314 23.21838
0.132 23.47485
0.1326 24.18516
0.1332 24.01023
0.1338 24.66045
0.1344 24.73163
0.135 25.11976
0.1356 25.36358
0.1362 25.4896
0.1368 25.77892
0.1374 25.76076
0.138 26.07848
0.1386 26.39414
0.1392 26.43455
0.1398 26.97845
0.1404 27.11151
0.141 27.38543
0.1416 27.57157
0.1422 27.70234
0.1428 27.60551
0.1434 28.17713
0.144 28.50722
0.1446 28.86627
0.1452 28.50217
0.1458 29.38319
0.1464 29.6216
0.147 29.73621
0.1476 29.99743
0.1482 29.7217
0.1488 30.54978
0.1494 30.41746
0.15 30.5441


T+W:

-0.15 0.7995713
-0.1494 0.790904
-0.1488 0.7870716
-0.1482 0.7794538
-0.1476 0.7760225
-0.147 0.7653811
-0.1464 0.7629112
-0.1458 0.7549463
-0.1452 0.7506444
-0.1446 0.7413985
-0.144 0.7366366
-0.1434 0.732816
-0.1428 0.725637
-0.1422 0.7168316
-0.1416 0.7138934
-0.141 0.7079713
-0.1404 0.701184
-0.1398 0.6946065
-0.1392 0.6902709
-0.1386 0.6800852
-0.138 0.6759559
-0.1374 0.6715552
-0.1368 0.6654248
-0.1362 0.6590557
-0.1356 0.6531153
-0.135 0.64873
-0.1344 0.6384533
-0.1338 0.6358259
-0.1332 0.631808
-0.1326 0.6237904
-0.132 0.6178733
-0.1314 0.6135825
-0.1308 0.6084457
-0.1302 0.601216
-0.1296 0.5975062
-0.129 0.5930163
-0.1284 0.58499
-0.1278 0.5786649
-0.1272 0.5745924
-0.1266 0.5684931
-0.126 0.5636816
-0.1254 0.560458
-0.1248 0.5524836
-0.1242 0.5486122
-0.1236 0.5413847
-0.123 0.5364016
-0.1224 0.5336604
-0.1218 0.5275685
-0.1212 0.5211407
-0.1206 0.5183428
-0.12 0.5117991
-0.1194 0.5060579
-0.1188 0.5011626
-0.1182 0.4966137
-0.1176 0.4908837
-0.117 0.4872505
-0.1164 0.4805356
-0.1158 0.4755566
-0.1152 0.471246
-0.1146 0.4654267
-0.114 0.460809
-0.1134 0.4552408
-0.1128 0.4517054
-0.1122 0.4490005
-0.1116 0.4425531
-0.111 0.4367323
-0.1104 0.4337113
-0.1098 0.427149
-0.1092 0.422533
-0.1086 0.4192053
-0.108 0.4132502
-0.1074 0.4082225
-0.1068 0.4058278
-0.1062 0.3998479
-0.1056 0.3968428
-0.105 0.3921663
-0.1044 0.3879634
-0.1038 0.3815146
-0.1032 0.3793767
-0.1026 0.3744675
-0.102 0.3690949
-0.1014 0.3648151
-0.1008 0.3605368
-0.1002 0.3566216
-0.0996 0.351529
-0.099 0.348547
-0.0984 0.3434577
-0.0978 0.3399583
-0.0972 0.335936
-0.0966 0.3307779
-0.096 0.3273234
-0.0954 0.3241163
-0.0948 0.3192504
-0.0942 0.3155065
-0.0936 0.3111707
-0.093 0.3063503
-0.0924 0.3028155
-0.0918 0.298757
-0.0912 0.2945944
-0.0906 0.2912373
-0.09 0.2877888
-0.0894 0.2839692
-0.0888 0.2810502
-0.0882 0.2767448
-0.0876 0.2724511
-0.087 0.26963
-0.0864 0.2649647
-0.0858 0.2609588
-0.0852 0.2585133
-0.0846 0.2548099
-0.084 0.2512421
-0.0834 0.2455594
-0.0828 0.243851
-0.0822 0.2400307
-0.0816 0.2364467
-0.081 0.2325969
-0.0804 0.2294173
-0.0798 0.2263388
-0.0792 0.2224966
-0.0786 0.2191158
-0.078 0.2161152
-0.0774 0.2124892
-0.0768 0.2104431
-0.0762 0.2066697
-0.0756 0.2032875
-0.075 0.1995296
-0.0744 0.1960855
-0.0738 0.1933903
-0.0732 0.1905813
-0.0726 0.1869311
-0.072 0.1838302
-0.0714 0.1810258
-0.0708 0.1775226
-0.0702 0.1749627
-0.0696 0.1717624
-0.069 0.1689692
-0.0684 0.1667968
-0.0678 0.1630151
-0.0672 0.1607686
-0.0666 0.1573356
-0.066 0.1542211
-0.0654 0.151483
-0.0648 0.1496608
-0.0642 0.1458696
-0.0636 0.1432579
-0.063 0.1408106
-0.0624 0.1382334
-0.0618 0.1353268
-0.0612 0.1327839
-0.0606 0.1299978
-0.06 0.1279004
-0.0594 0.1247417
-0.0588 0.1226703
-0.0582 0.1204326
-0.0576 0.1178011
-0.057 0.1152925
-0.0564 0.1132651
-0.0558 0.110386
-0.0552 0.108176
-0.0546 0.1057151
-0.054 0.1035823
-0.0534 0.1011804
-0.0528 0.09908286
-0.0522 0.0968658
-0.0516 0.0948911
-0.051 0.09244202
-0.0504 0.09017113
-0.0498 0.08790757
-0.0492 0.08585411
-0.0486 0.08383981
-0.048 0.08187824
-0.0474 0.07986757
-0.0468 0.07783988
-0.0462 0.07594597
-0.0456 0.07374474
-0.045 0.07197934
-0.0444 0.07003169
-0.0438 0.06823417
-0.0432 0.06610652
-0.0426 0.06451357
-0.042 0.06257866
-0.0414 0.06069508
-0.0408 0.05907679
-0.0402 0.05726353
-0.0396 0.05576594
-0.039 0.0540723
-0.0384 0.05236037
-0.0378 0.05085186
-0.0372 0.04900263
-0.0366 0.04770392
-0.036 0.04598172
-0.0354 0.0444984
-0.0348 0.0429491
-0.0342 0.04156945
-0.0336 0.04009802
-0.033 0.03878235
-0.0324 0.03731631
-0.0318 0.03586904
-0.0312 0.03449924
-0.0306 0.03320844
-0.03 0.03193094
-0.0294 0.03063728
-0.0288 0.02948423
-0.0282 0.02818526
-0.0276 0.02703861
-0.027 0.02591743
-0.0264 0.0247971
-0.0258 0.02366432
-0.0252 0.02256053
-0.0246 0.0214736
-0.024 0.02047896
-0.0234 0.01951601
-0.0228 0.0184287
-0.0222 0.01750197
-0.0216 0.01664086
-0.021 0.01565138
-0.0204 0.01475776
-0.0198 0.01391438
-0.0192 0.01311535
-0.0186 0.01230899
-0.018 0.01151746
-0.0174 0.01071413
-0.0168 0.01004236
-0.0162 0.009324941
-0.0156 0.008637764
-0.015 0.007982775
-0.0144 0.00735911
-0.0138 0.006758161
-0.0132 0.006208818
-0.0126 0.005635384
-0.012 0.005097544
-0.0114 0.004609259
-0.0108 0.004142236
-0.0102 0.003694799
-0.0096 0.003269905
-0.009 0.002879437
-0.0084 0.002504242
-0.0078 0.002163099
-0.0072 0.001841081
-0.0066 0.001551631
-0.006 0.001272839
-0.0054 0.001034951
-0.0048 0.0008171765
-0.0042 0.0006254877
-0.0036 0.0004630317
-0.003 0.0003190629
-0.0024 0.0002050126
-0.0018 0.0001153742
-0.0012 5.104087e-05
-0.0006 1.278209e-05
0 0
0.0006 1.278263e-05
0.0012 5.107497e-05
0.0018 0.0001152808
0.0024 0.0002046508
0.003 0.0003196626
0.0036 0.000459082
0.0042 0.0006269111
0.0048 0.000817102
0.0054 0.001034464
0.006 0.001277509
0.0066 0.001548455
0.0072 0.001841916
0.0078 0.00215792
0.0084 0.002507142
0.009 0.002867745
0.0096 0.003279196
0.0102 0.003704089
0.0108 0.00414836
0.0114 0.004615027
0.012 0.005129379
0.0126 0.005647162
0.0132 0.006191093
0.0138 0.006771813
0.0144 0.007377028
0.015 0.008004833
0.0156 0.008624734
0.0162 0.009309806
0.0168 0.01005295
0.0174 0.01077631
0.018 0.01151102
0.0186 0.01226991
0.0192 0.0131071
0.0198 0.01390203
0.0204 0.01477437
0.021 0.01564369
0.0216 0.01663161
0.0222 0.01748618
0.0228 0.01844097
0.0234 0.01944448
0.024 0.02043192
0.0246 0.02157176
0.0252 0.02255244
0.0258 0.02361631
0.0264 0.02476121
0.027 0.02593454
0.0276 0.02701163
0.0282 0.02824625
0.0288 0.02932305
0.0294 0.03076668
0.03 0.03210254
0.0306 0.03337269
0.0312 0.03463864
0.0318 0.03593587
0.0324 0.03720343
0.033 0.03860991
0.0336 0.04009951
0.0342 0.04168924
0.0348 0.04297096
0.0354 0.04455085
0.036 0.0459173
0.0366 0.04754732
0.0372 0.04911196
0.0378 0.05080241
0.0384 0.05247887
0.039 0.05418485
0.0396 0.05586432
0.0402 0.05730607
0.0408 0.0591058
0.0414 0.06101924
0.042 0.06280299
0.0426 0.06426988
0.0432 0.06653091
0.0438 0.06809825
0.0444 0.06989711
0.045 0.07184692
0.0456 0.07383755
0.0462 0.07608524
0.0468 0.07806389
0.0474 0.07998448
0.048 0.08180813
0.0486 0.08363469
0.0492 0.08580851
0.0498 0.08811392
0.0504 0.09027204
0.051 0.09214549
0.0516 0.09488027
0.0522 0.09657309
0.0528 0.09877925
0.0534 0.1011634
0.054 0.1033737
0.0546 0.1058379
0.0552 0.1083461
0.0558 0.1108669
0.0564 0.1128284
0.057 0.1155263
0.0576 0.1177266
0.0582 0.1199255
0.0588 0.1229783
0.0594 0.1252695
0.06 0.1281345
0.0606 0.1303515
0.0612 0.1329259
0.0618 0.1354571
0.0624 0.1384651
0.063 0.1410034
0.0636 0.1436119
0.0642 0.146704
0.0648 0.1493222
0.0654 0.1520644
0.066 0.1543089
0.0666 0.1576828
0.0672 0.1610157
0.0678 0.1631924
0.0684 0.1652828
0.069 0.1692872
0.0696 0.1718048
0.0702 0.1751988
0.0708 0.178284
0.0714 0.1817021
0.072 0.1837925
0.0726 0.1872806
0.0732 0.1907825
0.0738 0.1940233
0.0744 0.1965618
0.075 0.1989886
0.0756 0.2034751
0.0762 0.2065347
0.0768 0.2097532
0.0774 0.2125493
0.078 0.2168312
0.0786 0.2192268
0.0792 0.2227572
0.0798 0.226465
0.0804 0.2298504
0.081 0.2327014
0.0816 0.2369025
0.0822 0.2397027
0.0828 0.2436836
0.0834 0.2473476
0.084 0.251245
0.0846 0.2540079
0.0852 0.2576196
0.0858 0.2617011
0.0864 0.265963
0.087 0.2687905
0.0876 0.273657
0.0882 0.275395
0.0888 0.2806542
0.0894 0.2830883
0.09 0.2869683
0.0906 0.2919877
0.0912 0.2945004
0.0918 0.2985929
0.0924 0.3033379
0.093 0.3080446
0.0936 0.3107911
0.0942 0.3146873
0.0948 0.3192669
0.0954 0.3228859
0.096 0.3282092
0.0966 0.3320171
0.0972 0.3354321
0.0978 0.3397298
0.0984 0.3436635
0.099 0.3484344
0.0996 0.3530519
0.1002 0.3563505
0.1008 0.3611923
0.1014 0.3649437
0.102 0.3700387
0.1026 0.3736859
0.1032 0.3778264
0.1038 0.382442
0.1044 0.3874003
0.105 0.3897072
0.1056 0.396302
0.1062 0.4006592
0.1068 0.404001
0.1074 0.4095116
0.108 0.4135974
0.1086 0.4186989
0.1092 0.4232338
0.1098 0.4302761
0.1104 0.432186
0.111 0.4382512
0.1116 0.4410253
0.1122 0.4484729
0.1128 0.453449
0.1134 0.4570255
0.114 0.4607665
0.1146 0.4665874
0.1152 0.4720877
0.1158 0.476524
0.1164 0.4807093
0.117 0.4871516
0.1176 0.4911581
0.1182 0.4952174
0.1188 0.5011333
0.1194 0.5073569
0.12 0.5112579
0.1206 0.5170386
0.1212 0.5233169
0.1218 0.5256866
0.1224 0.5315343
0.123 0.5386827
0.1236 0.5429899
0.1242 0.5483448
0.1248 0.5541899
0.1254 0.55974
0.126 0.5636812
0.1266 0.5690574
0.1272 0.576223
0.1278 0.5798561
0.1284 0.5850146
0.129 0.5911573
0.1296 0.5955085
0.1302 0.6024618
0.1308 0.6084944
0.1314 0.6139796
0.132 0.6193643
0.1326 0.6245749
0.1332 0.6309489
0.1338 0.6349415
0.1344 0.6416803
0.135 0.6481472
0.1356 0.6528255
0.1362 0.6585639
0.1368 0.6624147
0.1374 0.6707885
0.138 0.6772169
0.1386 0.6817426
0.1392 0.6885149
0.1398 0.6950157
0.1404 0.6970902
0.141 0.7059449
0.1416 0.7114307
0.1422 0.7186204
0.1428 0.7241546
0.1434 0.7281732
0.144 0.7350729
0.1446 0.7436791
0.1452 0.7480828
0.1458 0.7560833
0.1464 0.7622148
0.147 0.7661591
0.1476 0.7735854
0.1482 0.7783026
0.1488 0.787594
0.1494 0.7954763
0.15 0.8015533



==> Plot_data/total_width.dat <==
ms=200 GeV:

500 4.0290543
600 6.5706763
700 9.5823923
800 13.17783
900 17.456016
1000 22.511202
1100 28.435509
1200 35.320004
1300 43.255272
1400 52.331696
1500 62.63976
1600 74.27006
1700 87.313608
1800 101.86178
1900 118.00645
2000 135.84014
2100 155.45592
2200 176.94761
2300 200.40985
2400 225.93808
2500 253.62855

ms = 10 TeV;

500 1.8331015
600 3.1854913
700 5.0599977
800 7.5461622
900 10.73244
1000 14.706984
1100 19.557932
1200 25.373557
1300 32.242392
1400 40.253246
1500 49.495353
1600 60.058327
1700 72.032332
1800 85.508048
1900 100.57676
2000 117.33041
2100 135.86163
2200 156.26382
2300 178.6312
2400 203.05887
2500 229.64272



==> Plot_data/total_width_heavyMS.dat <==
MS=10 TeV, lam1=lam2=1:

100 8.4622125e-10
200 3.5272607e-11
300 3.5624638e-09
400 2.1265648e-08
500 6.7280762e-08
600 1.586298e-07
700 3.1467545e-07
800 5.5655514e-07
900 9.0667658e-07
1000 1.3882818e-06
1100 2.0250612e-06
1200 2.840864e-06
1300 3.8594017e-06
1400 5.1040793e-06
1500 6.5977755e-06
1600 8.3627171e-06
1700 1.0420416e-05
1800 1.2791482e-05
1900 1.5495634e-05
2000 1.8551702e-05
2100 2.1977465e-05
2200 2.5789706e-05
2300 3.0004202e-05
2400 3.4635792e-05
2500 3.9698282e-05
2600 4.5204453e-05
2700 5.1166116e-05
2800 5.7594277e-05
2900 6.4498973e-05
3000 7.1889335e-05

ms=2.5 TeV, lam1=lam2=1:

100 9.2336651e-08
200 3.0915765e-09
300 2.6278099e-07
400 1.3518202e-06
500 3.7438591e-06
600 7.8184943e-06
700 1.3868167e-05
800 2.2105843e-05
900 3.267571e-05
1000 4.5664646e-05
1100 6.1112714e-05
1200 7.9023666e-05
1300 9.9372013e-05
1400 0.00012211138
1500 0.0001471789
1600 0.00017450012
1700 0.00020399351
1800 0.00023557187
1900 0.000269145
2000 0.00030462301
2100 0.00034191534
2200 0.00038093243
2300 0.00042158724
2400 0.00046379604
2500 0.0005074771
2600 0.00055255168
2700 0.00059894453
2800 0.00064658446
2900 0.00069540369
3000 0.00074533705

ms=10 TeV, lam1=lam2=3:

100 6.8543921e-08
200 2.8570812e-09
300 2.8855957e-07
400 1.7225175e-06
500 5.4497418e-06
600 1.2849014e-05
700 2.5488711e-05
800 4.5080966e-05
900 7.3440803e-05
1000 0.00011245082
1100 0.00016402996
1200 0.00023010998
1300 0.00031261154
1400 0.00041343042
1500 0.00053441981
1600 0.00067738009
1700 0.00084405369
1800 0.0010361101
1900 0.0012551464
2000 0.0015026879
2100 0.0017801747
2200 0.0020889662
2300 0.0024303404
2400 0.0028054992
2500 0.0032155609
2600 0.0036615607
2700 0.0041444554
2800 0.0046651364
2900 0.0052244168
3000 0.0058230362

ms=2.5 TeV, lam1=lam2=3:

100 7.4792687e-06
200 2.504177e-07
300 2.1285261e-05
400 0.00010949744
500 0.00030325259
600 0.00063329804
700 0.0011233216
800 0.0017905733
900 0.0026467325
1000 0.0036988363
1100 0.0049501299
1200 0.0064009169
1300 0.0080491331
1400 0.0098910215
1500 0.01192149
1600 0.01413451
1700 0.016523474
1800 0.019081321
1900 0.021800745
2000 0.024674464
2100 0.027695142
2200 0.030855527
2300 0.034148567
2400 0.037567479
2500 0.041105645
2600 0.044756686
2700 0.048514507
2800 0.052373341
2900 0.056327699
3000 0.060372301



==> Plot_data/total_width_ratio.dat <==
ms=200 GeV:

500 0.0080581086
600 0.010951127
700 0.013689132
800 0.016472287
900 0.019395573
1000 0.022511202
1100 0.025850463
1200 0.029433337
1300 0.033273287
1400 0.037379783
1500 0.04175984
1600 0.046418788
1700 0.051360946
1800 0.056589876
1900 0.062108659
2000 0.067920069
2100 0.074026627
2200 0.08043073
2300 0.087134716
2400 0.094140865
2500 0.10145142

ms = 10 TeV:

500 0.0036662029
600 0.0053091521
700 0.0072285681
800 0.0094327027
900 0.011924934
1000 0.014706984
1100 0.017779938
1200 0.021144631
1300 0.02480184
1400 0.028752318
1500 0.032996902
1600 0.037536455
1700 0.04237196
1800 0.047504471
1900 0.052935138
2000 0.058665207
2100 0.064696015
2200 0.071029007
2300 0.077665739
2400 0.084607861
2500 0.091857089



==> Plot_data/width_sth_ms10TeV_lam3.dat <==
T-> tg:

1.000049e-10 0.0005150131
1.01067e-10 0.0005150131
1.021404e-10 0.0005150131
1.032251e-10 0.0005150131
1.043214e-10 0.0005150131
1.054293e-10 0.0005150131
1.06549e-10 0.0005150131
1.076806e-10 0.0005150131
1.088242e-10 0.0005150131
1.0998e-10 0.0005150131
1.11148e-10 0.0005150131
1.123284e-10 0.0005150131
1.135214e-10 0.0005150131
1.14727e-10 0.0005150131
1.159455e-10 0.0005150131
1.171769e-10 0.0005150131
1.184213e-10 0.0005150131
1.19679e-10 0.0005150131
1.2095e-10 0.0005150131
1.222346e-10 0.0005150131
1.235327e-10 0.0005150131
1.248447e-10 0.0005150131
1.261706e-10 0.0005150131
1.275106e-10 0.0005150131
1.288648e-10 0.0005150131
1.302333e-10 0.0005150131
1.316165e-10 0.0005150131
1.330143e-10 0.0005150131
1.344269e-10 0.0005150131
1.358546e-10 0.0005150131
1.372974e-10 0.0005150131
1.387556e-10 0.0005150131
1.402292e-10 0.0005150131
1.417185e-10 0.0005150131
1.432236e-10 0.0005150131
1.447447e-10 0.0005150131
1.462819e-10 0.0005150131
1.478355e-10 0.0005150131
1.494055e-10 0.0005150131
1.509923e-10 0.0005150131
1.525959e-10 0.0005150131
1.542165e-10 0.0005150131
1.558543e-10 0.0005150131
1.575095e-10 0.0005150131
1.591823e-10 0.0005150131
1.608729e-10 0.0005150131
1.625814e-10 0.0005150131
1.643081e-10 0.0005150131
1.660531e-10 0.0005150131
1.678167e-10 0.0005150131
1.695989e-10 0.0005150131
1.714001e-10 0.0005150131
1.732205e-10 0.0005150131
1.750601e-10 0.0005150131
1.769193e-10 0.0005150131
1.787983e-10 0.0005150131
1.806972e-10 0.0005150131
1.826162e-10 0.0005150131
1.845557e-10 0.0005150131
1.865157e-10 0.0005150131
1.884966e-10 0.0005150131
1.904985e-10 0.0005150131
1.925216e-10 0.0005150131
1.945663e-10 0.0005150131
1.966326e-10 0.0005150131
1.987209e-10 0.0005150131
2.008314e-10 0.0005150131
2.029643e-10 0.0005150131
2.051199e-10 0.0005150131
2.072983e-10 0.0005150131
2.094999e-10 0.0005150131
2.117249e-10 0.0005150131
2.139735e-10 0.0005150131
2.162459e-10 0.0005150131
2.185425e-10 0.0005150131
2.208635e-10 0.0005150131
2.232092e-10 0.0005150131
2.255797e-10 0.0005150131
2.279755e-10 0.0005150131
2.303966e-10 0.0005150131
2.328435e-10 0.0005150131
2.353164e-10 0.0005150131
2.378156e-10 0.0005150131
2.403412e-10 0.0005150131
2.428937e-10 0.0005150131
2.454734e-10 0.0005150131
2.480804e-10 0.0005150131
2.507151e-10 0.0005150131
2.533777e-10 0.0005150131
2.560687e-10 0.0005150131
2.587882e-10 0.0005150131
2.615367e-10 0.0005150131
2.643143e-10 0.0005150131
2.671214e-10 0.0005150131
2.699583e-10 0.0005150131
2.728253e-10 0.0005150131
2.757228e-10 0.0005150131
2.786511e-10 0.0005150131
2.816105e-10 0.0005150131
2.846013e-10 0.0005150131
2.876239e-10 0.0005150131
2.906785e-10 0.0005150131
2.937656e-10 0.0005150131
2.968855e-10 0.0005150131
3.000385e-10 0.0005150131
3.03225e-10 0.0005150131
3.064454e-10 0.0005150131
3.097e-10 0.0005150131
3.129891e-10 0.0005150131
3.163131e-10 0.0005150131
3.196725e-10 0.0005150131
3.230675e-10 0.0005150131
3.264986e-10 0.0005150131
3.299661e-10 0.0005150131
3.334705e-10 0.0005150131
3.370121e-10 0.0005150131
3.405912e-10 0.0005150131
3.442084e-10 0.0005150131
3.47864e-10 0.0005150131
3.515585e-10 0.0005150131
3.552922e-10 0.0005150131
3.590655e-10 0.0005150131
3.628789e-10 0.0005150131
3.667328e-10 0.0005150131
3.706276e-10 0.0005150131
3.745638e-10 0.0005150131
3.785418e-10 0.0005150131
3.82562e-10 0.0005150131
3.86625e-10 0.0005150131
3.907311e-10 0.0005150131
3.948808e-10 0.0005150131
3.990745e-10 0.0005150131
4.033128e-10 0.0005150131
4.075962e-10 0.0005150131
4.11925e-10 0.0005150131
4.162998e-10 0.0005150131
4.20721e-10 0.0005150131
4.251892e-10 0.0005150131
4.297049e-10 0.0005150131
4.342685e-10 0.0005150131
4.388805e-10 0.0005150131
4.435416e-10 0.0005150131
4.482522e-10 0.0005150131
4.530128e-10 0.0005150131
4.578239e-10 0.0005150131
4.626862e-10 0.0005150131
4.676e-10 0.0005150131
4.725661e-10 0.0005150131
4.775849e-10 0.0005150131
4.82657e-10 0.0005150131
4.87783e-10 0.0005150131
4.929635e-10 0.0005150131
4.981989e-10 0.0005150131
5.034899e-10 0.0005150131
5.088372e-10 0.0005150131
5.142412e-10 0.0005150131
5.197026e-10 0.0005150131
5.25222e-10 0.0005150131
5.308001e-10 0.0005150131
5.364374e-10 0.0005150131
5.421345e-10 0.0005150131
5.478922e-10 0.0005150131
5.53711e-10 0.0005150131
5.595916e-10 0.0005150131
5.655346e-10 0.0005150131
5.715408e-10 0.0005150131
5.776107e-10 0.0005150131
5.837452e-10 0.0005150131
5.899447e-10 0.0005150131
5.962102e-10 0.0005150131
6.025421e-10 0.0005150131
6.089413e-10 0.0005150131
6.154085e-10 0.0005150131
6.219443e-10 0.0005150131
6.285496e-10 0.0005150131
6.35225e-10 0.0005150131
6.419713e-10 0.0005150131
6.487893e-10 0.0005150131
6.556796e-10 0.0005150131
6.626432e-10 0.0005150131
6.696807e-10 0.0005150131
6.767929e-10 0.0005150131
6.839807e-10 0.0005150131
6.912448e-10 0.0005150131
6.98586e-10 0.0005150131
7.060053e-10 0.0005150131
7.135033e-10 0.0005150131
7.210809e-10 0.0005150131
7.287391e-10 0.0005150131
7.364785e-10 0.0005150131
7.443002e-10 0.0005150131
7.522049e-10 0.0005150131
7.601936e-10 0.0005150131
7.682671e-10 0.0005150131
7.764264e-10 0.0005150131
7.846723e-10 0.0005150131
7.930058e-10 0.0005150131
8.014277e-10 0.0005150131
8.099392e-10 0.0005150131
8.18541e-10 0.0005150131
8.272342e-10 0.0005150131
8.360197e-10 0.0005150131
8.448985e-10 0.0005150131
8.538716e-10 0.0005150131
8.6294e-10 0.0005150131
8.721048e-10 0.0005150131
8.813668e-10 0.0005150131
8.907272e-10 0.0005150131
9.001871e-10 0.0005150131
9.097474e-10 0.0005150131
9.194092e-10 0.0005150131
9.291736e-10 0.0005150131
9.390418e-10 0.0005150131
9.490147e-10 0.0005150131
9.590936e-10 0.0005150131
9.692795e-10 0.0005150131
9.795736e-10 0.0005150131
9.89977e-10 0.0005150131
1.000491e-09 0.0005150131
1.011116e-09 0.0005150131
1.021855e-09 0.0005150131
1.032707e-09 0.0005150131
1.043675e-09 0.0005150131
1.054759e-09 0.0005150131
1.065961e-09 0.0005150131
1.077282e-09 0.0005150131
1.088723e-09 0.0005150131
1.100286e-09 0.0005150131
1.111971e-09 0.0005150131
1.123781e-09 0.0005150131
1.135716e-09 0.0005150131
1.147777e-09 0.0005150131
1.159967e-09 0.0005150131
1.172286e-09 0.0005150131
1.184736e-09 0.0005150131
1.197319e-09 0.0005150131
1.210035e-09 0.0005150131
1.222886e-09 0.0005150131
1.235873e-09 0.0005150131
1.248998e-09 0.0005150131
1.262263e-09 0.0005150131
1.275669e-09 0.0005150131
1.289217e-09 0.0005150131
1.302909e-09 0.0005150131
1.316746e-09 0.0005150131
1.33073e-09 0.0005150131
1.344863e-09 0.0005150131
1.359146e-09 0.0005150131
1.373581e-09 0.0005150131
1.388169e-09 0.0005150131
1.402911e-09 0.0005150131
1.417811e-09 0.0005150131
1.432869e-09 0.0005150131
1.448086e-09 0.0005150131
1.463465e-09 0.0005150131
1.479008e-09 0.0005150131
1.494715e-09 0.0005150131
1.51059e-09 0.0005150131
1.526633e-09 0.0005150131
1.542846e-09 0.0005150131
1.559232e-09 0.0005150131
1.575791e-09 0.0005150131
1.592527e-09 0.0005150131
1.60944e-09 0.0005150131
1.626533e-09 0.0005150131
1.643807e-09 0.0005150131
1.661265e-09 0.0005150131
1.678908e-09 0.0005150131
1.696739e-09 0.0005150131
1.714758e-09 0.0005150131
1.73297e-09 0.0005150131
1.751375e-09 0.0005150131
1.769975e-09 0.0005150131
1.788772e-09 0.0005150131
1.80777e-09 0.0005150131
1.826969e-09 0.0005150131
1.846372e-09 0.0005150131
1.865981e-09 0.0005150131
1.885798e-09 0.0005150131
1.905826e-09 0.0005150131
1.926067e-09 0.0005150131
1.946522e-09 0.0005150131
1.967195e-09 0.0005150131
1.988087e-09 0.0005150131
2.009201e-09 0.0005150131
2.03054e-09 0.0005150131
2.052105e-09 0.0005150131
2.073899e-09 0.0005150131
2.095925e-09 0.0005150131
2.118184e-09 0.0005150131
2.14068e-09 0.0005150131
2.163415e-09 0.0005150131
2.186391e-09 0.0005150131
2.209611e-09 0.0005150131
2.233078e-09 0.0005150131
2.256794e-09 0.0005150131
2.280762e-09 0.0005150131
2.304984e-09 0.0005150131
2.329464e-09 0.0005150131
2.354204e-09 0.0005150131
2.379206e-09 0.0005150131
2.404474e-09 0.0005150131
2.43001e-09 0.0005150131
2.455818e-09 0.0005150131
2.4819e-09 0.0005150131
2.508258e-09 0.0005150131
2.534897e-09 0.0005150131
2.561818e-09 0.0005150131
2.589026e-09 0.0005150131
2.616522e-09 0.0005150131
2.64431e-09 0.0005150131
2.672394e-09 0.0005150131
2.700776e-09 0.0005150131
2.729459e-09 0.0005150131
2.758447e-09 0.0005150131
2.787742e-09 0.0005150131
2.817349e-09 0.0005150131
2.84727e-09 0.0005150131
2.877509e-09 0.000515013
2.908069e-09 0.000515013
2.938954e-09 0.000515013
2.970167e-09 0.000515013
3.001711e-09 0.000515013
3.03359e-09 0.000515013
3.065808e-09 0.000515013
3.098368e-09 0.000515013
3.131273e-09 0.000515013
3.164529e-09 0.000515013
3.198137e-09 0.000515013
3.232102e-09 0.000515013
3.266428e-09 0.000515013
3.301119e-09 0.000515013
3.336178e-09 0.000515013
3.371609e-09 0.000515013
3.407417e-09 0.000515013
3.443605e-09 0.000515013
3.480177e-09 0.000515013
3.517138e-09 0.000515013
3.554491e-09 0.000515013
3.592241e-09 0.000515013
3.630392e-09 0.000515013
3.668948e-09 0.000515013
3.707913e-09 0.000515013
3.747293e-09 0.000515013
3.78709e-09 0.000515013
3.82731e-09 0.000515013
3.867958e-09 0.000515013
3.909037e-09 0.000515013
3.950552e-09 0.000515013
3.992508e-09 0.000515013
4.03491e-09 0.000515013
4.077762e-09 0.000515013
4.121069e-09 0.000515013
4.164837e-09 0.000515013
4.209069e-09 0.000515013
4.25377e-09 0.000515013
4.298947e-09 0.000515013
4.344603e-09 0.000515013
4.390744e-09 0.000515013
4.437376e-09 0.000515013
4.484502e-09 0.000515013
4.532129e-09 0.000515013
4.580262e-09 0.000515013
4.628906e-09 0.000515013
4.678066e-09 0.000515013
4.727749e-09 0.000515013
4.777959e-09 0.000515013
4.828703e-09 0.000515013
4.879985e-09 0.000515013
4.931812e-09 0.000515013
4.98419e-09 0.000515013
5.037124e-09 0.000515013
5.09062e-09 0.000515013
5.144684e-09 0.000515013
5.199322e-09 0.000515013
5.254541e-09 0.000515013
5.310346e-09 0.000515013
5.366743e-09 0.000515013
5.42374e-09 0.000515013
5.481342e-09 0.000515013
5.539556e-09 0.000515013
5.598388e-09 0.000515013
5.657844e-09 0.000515013
5.717933e-09 0.000515013
5.778659e-09 0.000515013
5.84003e-09 0.000515013
5.902054e-09 0.000515013
5.964735e-09 0.000515013
6.028083e-09 0.000515013
6.092103e-09 0.000515013
6.156804e-09 0.000515013
6.222191e-09 0.000515013
6.288273e-09 0.000515013
6.355056e-09 0.000515013
6.422549e-09 0.000515013
6.490759e-09 0.000515013
6.559693e-09 0.000515013
6.629359e-09 0.000515013
6.699765e-09 0.000515013
6.770919e-09 0.000515013
6.842828e-09 0.000515013
6.915502e-09 0.000515013
6.988947e-09 0.000515013
7.063172e-09 0.000515013
7.138185e-09 0.000515013
7.213995e-09 0.000515013
7.29061e-09 0.000515013
7.368039e-09 0.000515013
7.44629e-09 0.000515013
7.525372e-09 0.000515013
7.605294e-09 0.000515013
7.686065e-09 0.000515013
7.767694e-09 0.000515013
7.850189e-09 0.000515013
7.933561e-09 0.000515013
8.017818e-09 0.000515013
8.10297e-09 0.000515013
8.189026e-09 0.000515013
8.275996e-09 0.000515013
8.36389e-09 0.000515013
8.452718e-09 0.000515013
8.542489e-09 0.000515013
8.633213e-09 0.000515013
8.7249e-09 0.000515013
8.817562e-09 0.000515013
8.911207e-09 0.0005150129
9.005847e-09 0.0005150129
9.101493e-09 0.0005150129
9.198154e-09 0.0005150129
9.295841e-09 0.0005150129
9.394566e-09 0.0005150129
9.49434e-09 0.0005150129
9.595173e-09 0.0005150129
9.697077e-09 0.0005150129
9.800063e-09 0.0005150129
9.904143e-09 0.0005150129
1.000933e-08 0.0005150129
1.011563e-08 0.0005150129
1.022306e-08 0.0005150129
1.033163e-08 0.0005150129
1.044136e-08 0.0005150129
1.055225e-08 0.0005150129
1.066432e-08 0.0005150129
1.077758e-08 0.0005150129
1.089204e-08 0.0005150129
1.100772e-08 0.0005150129
1.112462e-08 0.0005150129
1.124277e-08 0.0005150129
1.136217e-08 0.0005150129
1.148284e-08 0.0005150129
1.160479e-08 0.0005150129
1.172804e-08 0.0005150129
1.18526e-08 0.0005150129
1.197848e-08 0.0005150129
1.210569e-08 0.0005150129
1.223426e-08 0.0005150129
1.236419e-08 0.0005150129
1.24955e-08 0.0005150129
1.262821e-08 0.0005150129
1.276232e-08 0.0005150129
1.289786e-08 0.0005150129
1.303484e-08 0.0005150129
1.317328e-08 0.0005150129
1.331318e-08 0.0005150129
1.345457e-08 0.0005150129
1.359747e-08 0.0005150129
1.374188e-08 0.0005150129
1.388782e-08 0.0005150129
1.403531e-08 0.0005150129
1.418437e-08 0.0005150129
1.433502e-08 0.0005150129
1.448726e-08 0.0005150129
1.464112e-08 0.0005150129
1.479661e-08 0.0005150129
1.495376e-08 0.0005150128
1.511257e-08 0.0005150128
1.527307e-08 0.0005150128
1.543528e-08 0.0005150128
1.55992e-08 0.0005150128
1.576487e-08 0.0005150128
1.59323e-08 0.0005150128
1.610151e-08 0.0005150128
1.627251e-08 0.0005150128
1.644533e-08 0.0005150128
1.661999e-08 0.0005150128
1.67965e-08 0.0005150128
1.697488e-08 0.0005150128
1.715516e-08 0.0005150128
1.733735e-08 0.0005150128
1.752148e-08 0.0005150128
1.770757e-08 0.0005150128
1.789563e-08 0.0005150128
1.808568e-08 0.0005150128
1.827776e-08 0.0005150128
1.847188e-08 0.0005150128
1.866805e-08 0.0005150128
1.886632e-08 0.0005150128
1.906668e-08 0.0005150128
1.926918e-08 0.0005150128
1.947382e-08 0.0005150128
1.968064e-08 0.0005150128
1.988966e-08 0.0005150128
2.010089e-08 0.0005150128
2.031437e-08 0.0005150128
2.053011e-08 0.0005150128
2.074815e-08 0.0005150128
2.09685e-08 0.0005150127
2.11912e-08 0.0005150127
2.141625e-08 0.0005150127
2.16437e-08 0.0005150127
2.187357e-08 0.0005150127
2.210587e-08 0.0005150127
2.234064e-08 0.0005150127
2.257791e-08 0.0005150127
2.281769e-08 0.0005150127
2.306003e-08 0.0005150127
2.330493e-08 0.0005150127
2.355244e-08 0.0005150127
2.380257e-08 0.0005150127
2.405536e-08 0.0005150127
2.431084e-08 0.0005150127
2.456903e-08 0.0005150127
2.482996e-08 0.0005150127
2.509366e-08 0.0005150127
2.536017e-08 0.0005150127
2.56295e-08 0.0005150127
2.590169e-08 0.0005150127
2.617678e-08 0.0005150127
2.645479e-08 0.0005150127
2.673574e-08 0.0005150127
2.701969e-08 0.0005150126
2.730665e-08 0.0005150126
2.759665e-08 0.0005150126
2.788974e-08 0.0005150126
2.818594e-08 0.0005150126
2.848528e-08 0.0005150126
2.87878e-08 0.0005150126
2.909354e-08 0.0005150126
2.940252e-08 0.0005150126
2.971479e-08 0.0005150126
3.003037e-08 0.0005150126
3.03493e-08 0.0005150126
3.067162e-08 0.0005150126
3.099737e-08 0.0005150126
3.132657e-08 0.0005150126
3.165927e-08 0.0005150126
3.19955e-08 0.0005150126
3.23353e-08 0.0005150126
3.267871e-08 0.0005150126
3.302577e-08 0.0005150125
3.337652e-08 0.0005150125
3.373099e-08 0.0005150125
3.408922e-08 0.0005150125
3.445126e-08 0.0005150125
3.481715e-08 0.0005150125
3.518692e-08 0.0005150125
3.556061e-08 0.0005150125
3.593828e-08 0.0005150125
3.631996e-08 0.0005150125
3.670569e-08 0.0005150125
3.709551e-08 0.0005150125
3.748948e-08 0.0005150125
3.788763e-08 0.0005150125
3.829001e-08 0.0005150125
3.869666e-08 0.0005150124
3.910764e-08 0.0005150124
3.952297e-08 0.0005150124
3.994272e-08 0.0005150124
4.036693e-08 0.0005150124
4.079564e-08 0.0005150124
4.12289e-08 0.0005150124
4.166676e-08 0.0005150124
4.210928e-08 0.0005150124
4.25565e-08 0.0005150124
4.300846e-08 0.0005150124
4.346522e-08 0.0005150124
4.392684e-08 0.0005150124
4.439336e-08 0.0005150124
4.486483e-08 0.0005150123
4.534131e-08 0.0005150123
4.582285e-08 0.0005150123
4.630951e-08 0.0005150123
4.680133e-08 0.0005150123
4.729837e-08 0.0005150123
4.78007e-08 0.0005150123
4.830836e-08 0.0005150123
4.882141e-08 0.0005150123
4.933991e-08 0.0005150123
4.986392e-08 0.0005150123
5.039349e-08 0.0005150123
5.092869e-08 0.0005150122
5.146957e-08 0.0005150122
5.201619e-08 0.0005150122
5.256862e-08 0.0005150122
5.312692e-08 0.0005150122
5.369114e-08 0.0005150122
5.426136e-08 0.0005150122
5.483763e-08 0.0005150122
5.542003e-08 0.0005150122
5.600861e-08 0.0005150122
5.660344e-08 0.0005150121
5.720459e-08 0.0005150121
5.781212e-08 0.0005150121
5.84261e-08 0.0005150121
5.904661e-08 0.0005150121
5.96737e-08 0.0005150121
6.030746e-08 0.0005150121
6.094795e-08 0.0005150121
6.159523e-08 0.0005150121
6.22494e-08 0.0005150121
6.291051e-08 0.000515012
6.357864e-08 0.000515012
6.425386e-08 0.000515012
6.493626e-08 0.000515012
6.562591e-08 0.000515012
6.632288e-08 0.000515012
6.702725e-08 0.000515012
6.77391e-08 0.000515012
6.845851e-08 0.000515012
6.918557e-08 0.0005150119
6.992034e-08 0.0005150119
7.066292e-08 0.0005150119
7.141338e-08 0.0005150119
7.217182e-08 0.0005150119
7.293831e-08 0.0005150119
7.371294e-08 0.0005150119
7.449579e-08 0.0005150118
7.528697e-08 0.0005150118
7.608654e-08 0.0005150118
7.68946e-08 0.0005150118
7.771125e-08 0.0005150118
7.853657e-08 0.0005150118
7.937066e-08 0.0005150118
8.02136e-08 0.0005150118
8.10655e-08 0.0005150117
8.192644e-08 0.0005150117
8.279653e-08 0.0005150117
8.367585e-08 0.0005150117
8.456452e-08 0.0005150117
8.546262e-08 0.0005150117
8.637027e-08 0.0005150117
8.728755e-08 0.0005150116
8.821457e-08 0.0005150116
8.915144e-08 0.0005150116
9.009826e-08 0.0005150116
9.105513e-08 0.0005150116
9.202217e-08 0.0005150116
9.299948e-08 0.0005150115
9.398716e-08 0.0005150115
9.498534e-08 0.0005150115
9.599412e-08 0.0005150115
9.701361e-08 0.0005150115
9.804392e-08 0.0005150115
9.908518e-08 0.0005150114
1.001375e-07 0.0005150114
1.01201e-07 0.0005150114
1.022758e-07 0.0005150114
1.03362e-07 0.0005150114
1.044597e-07 0.0005150113
1.055691e-07 0.0005150113
1.066903e-07 0.0005150113
1.078234e-07 0.0005150113
1.089685e-07 0.0005150113
1.101258e-07 0.0005150113
1.112954e-07 0.0005150112
1.124774e-07 0.0005150112
1.136719e-07 0.0005150112
1.148792e-07 0.0005150112
1.160992e-07 0.0005150112
1.173322e-07 0.0005150111
1.185783e-07 0.0005150111
1.198377e-07 0.0005150111
1.211104e-07 0.0005150111
1.223966e-07 0.000515011
1.236965e-07 0.000515011
1.250102e-07 0.000515011
1.263379e-07 0.000515011
1.276796e-07 0.000515011
1.290356e-07 0.0005150109
1.30406e-07 0.0005150109
1.31791e-07 0.0005150109
1.331906e-07 0.0005150109
1.346052e-07 0.0005150108
1.360347e-07 0.0005150108
1.374795e-07 0.0005150108
1.389395e-07 0.0005150108
1.404151e-07 0.0005150107
1.419064e-07 0.0005150107
1.434135e-07 0.0005150107
1.449366e-07 0.0005150107
1.464759e-07 0.0005150106
1.480315e-07 0.0005150106
1.496036e-07 0.0005150106
1.511925e-07 0.0005150106
1.527982e-07 0.0005150105
1.54421e-07 0.0005150105
1.56061e-07 0.0005150105
1.577184e-07 0.0005150105
1.593934e-07 0.0005150104
1.610862e-07 0.0005150104
1.62797e-07 0.0005150104
1.64526e-07 0.0005150103
1.662733e-07 0.0005150103
1.680392e-07 0.0005150103
1.698238e-07 0.0005150103
1.716274e-07 0.0005150102
1.734501e-07 0.0005150102
1.752922e-07 0.0005150102
1.771539e-07 0.0005150101
1.790353e-07 0.0005150101
1.809367e-07 0.0005150101
1.828584e-07 0.00051501
1.848004e-07 0.00051501
1.86763e-07 0.00051501
1.887465e-07 0.0005150099
1.907511e-07 0.0005150099
1.927769e-07 0.0005150099
1.948243e-07 0.0005150098
1.968934e-07 0.0005150098
1.989844e-07 0.0005150098
2.010977e-07 0.0005150097
2.032334e-07 0.0005150097
2.053918e-07 0.0005150097
2.075732e-07 0.0005150096
2.097777e-07 0.0005150096
2.120056e-07 0.0005150095
2.142572e-07 0.0005150095
2.165326e-07 0.0005150095
2.188323e-07 0.0005150094
2.211564e-07 0.0005150094
2.235051e-07 0.0005150094
2.258788e-07 0.0005150093
2.282777e-07 0.0005150093
2.307021e-07 0.0005150092
2.331523e-07 0.0005150092
2.356284e-07 0.0005150091
2.381309e-07 0.0005150091
2.406599e-07 0.0005150091
2.432158e-07 0.000515009
2.457988e-07 0.000515009
2.484093e-07 0.0005150089
2.510475e-07 0.0005150089
2.537137e-07 0.0005150088
2.564082e-07 0.0005150088
2.591314e-07 0.0005150088
2.618834e-07 0.0005150087
2.646647e-07 0.0005150087
2.674756e-07 0.0005150086
2.703162e-07 0.0005150086
2.731871e-07 0.0005150085
2.760884e-07 0.0005150085
2.790206e-07 0.0005150084
2.819839e-07 0.0005150084
2.849786e-07 0.0005150083
2.880052e-07 0.0005150083
2.910639e-07 0.0005150082
2.941551e-07 0.0005150082
2.972792e-07 0.0005150081
3.004364e-07 0.0005150081
3.036271e-07 0.000515008
3.068517e-07 0.000515008
3.101106e-07 0.0005150079
3.134041e-07 0.0005150078
3.167325e-07 0.0005150078
3.200963e-07 0.0005150077
3.234959e-07 0.0005150077
3.269315e-07 0.0005150076
3.304036e-07 0.0005150076
3.339126e-07 0.0005150075
3.374589e-07 0.0005150074
3.410428e-07 0.0005150074
3.446648e-07 0.0005150073
3.483253e-07 0.0005150073
3.520246e-07 0.0005150072
3.557632e-07 0.0005150071
3.595416e-07 0.0005150071
3.6336e-07 0.000515007
3.67219e-07 0.0005150069
3.71119e-07 0.0005150069
3.750604e-07 0.0005150068
3.790437e-07 0.0005150067
3.830693e-07 0.0005150067
3.871376e-07 0.0005150066
3.912491e-07 0.0005150065
3.954043e-07 0.0005150065
3.996037e-07 0.0005150064
4.038476e-07 0.0005150063
4.081366e-07 0.0005150063
4.124711e-07 0.0005150062
4.168517e-07 0.0005150061
4.212788e-07 0.000515006
4.25753e-07 0.000515006
4.302746e-07 0.0005150059
4.348443e-07 0.0005150058
4.394625e-07 0.0005150057
4.441297e-07 0.0005150057
4.488465e-07 0.0005150056
4.536134e-07 0.0005150055
4.584309e-07 0.0005150054
4.632996e-07 0.0005150053
4.6822e-07 0.0005150053
4.731927e-07 0.0005150052
4.782182e-07 0.0005150051
4.83297e-07 0.000515005
4.884298e-07 0.0005150049
4.936171e-07 0.0005150048
4.988595e-07 0.0005150047
5.041575e-07 0.0005150046
5.095118e-07 0.0005150046
5.14923e-07 0.0005150045
5.203917e-07 0.0005150044
5.259184e-07 0.0005150043
5.315039e-07 0.0005150042
5.371486e-07 0.0005150041
5.428533e-07 0.000515004
5.486186e-07 0.0005150039
5.544451e-07 0.0005150038
5.603335e-07 0.0005150037
5.662845e-07 0.0005150036
5.722986e-07 0.0005150035
5.783766e-07 0.0005150034
5.845192e-07 0.0005150033
5.907269e-07 0.0005150032
5.970007e-07 0.0005150031
6.03341e-07 0.000515003
6.097487e-07 0.0005150029
6.162244e-07 0.0005150028
6.22769e-07 0.0005150027
6.29383e-07 0.0005150026
6.360672e-07 0.0005150024
6.428225e-07 0.0005150023
6.496495e-07 0.0005150022
6.56549e-07 0.0005150021
6.635218e-07 0.000515002
6.705686e-07 0.0005150019
6.776903e-07 0.0005150017
6.848876e-07 0.0005150016
6.921613e-07 0.0005150015
6.995123e-07 0.0005150014
7.069414e-07 0.0005150013
7.144493e-07 0.0005150011
7.22037e-07 0.000515001
7.297053e-07 0.0005150009
7.37455e-07 0.0005150007
7.45287e-07 0.0005150006
7.532022e-07 0.0005150005
7.612015e-07 0.0005150003
7.692857e-07 0.0005150002
7.774558e-07 0.0005150001
7.857127e-07 0.0005149999
7.940572e-07 0.0005149998
8.024904e-07 0.0005149996
8.110131e-07 0.0005149995
8.196263e-07 0.0005149994
8.28331e-07 0.0005149992
8.371282e-07 0.0005149991
8.460188e-07 0.0005149989
8.550038e-07 0.0005149988
8.640842e-07 0.0005149986
8.732611e-07 0.0005149985
8.825354e-07 0.0005149983
8.919082e-07 0.0005149982
9.013806e-07 0.000514998
9.109536e-07 0.0005149978
9.206282e-07 0.0005149977
9.304056e-07 0.0005149975
9.402868e-07 0.0005149973
9.50273e-07 0.0005149972
9.603652e-07 0.000514997
9.705646e-07 0.0005149968
9.808724e-07 0.0005149967
9.912896e-07 0.0005149965
1.001817e-06 0.0005149963
1.012457e-06 0.0005149961
1.02321e-06 0.000514996
1.034077e-06 0.0005149958
1.045059e-06 0.0005149956
1.056158e-06 0.0005149954
1.067374e-06 0.0005149952
1.07871e-06 0.000514995
1.090167e-06 0.0005149948
1.101745e-06 0.0005149946
1.113445e-06 0.0005149944
1.125271e-06 0.0005149942
1.137221e-06 0.000514994
1.149299e-06 0.0005149938
1.161505e-06 0.0005149936
1.173841e-06 0.0005149934
1.186307e-06 0.0005149932
1.198906e-06 0.000514993
1.211639e-06 0.0005149928
1.224507e-06 0.0005149926
1.237512e-06 0.0005149924
1.250654e-06 0.0005149921
1.263937e-06 0.0005149919
1.27736e-06 0.0005149917
1.290926e-06 0.0005149915
1.304636e-06 0.0005149912
1.318492e-06 0.000514991
1.332495e-06 0.0005149908
1.346646e-06 0.0005149905
1.360948e-06 0.0005149903
1.375402e-06 0.00051499
1.390009e-06 0.0005149898
1.404772e-06 0.0005149896
1.419691e-06 0.0005149893
1.434768e-06 0.0005149891
1.450006e-06 0.0005149888
1.465406e-06 0.0005149885
1.480969e-06 0.0005149883
1.496697e-06 0.000514988
1.512593e-06 0.0005149877
1.528657e-06 0.0005149875
1.544892e-06 0.0005149872
1.561299e-06 0.0005149869
1.577881e-06 0.0005149867
1.594638e-06 0.0005149864
1.611574e-06 0.0005149861
1.628689e-06 0.0005149858
1.645986e-06 0.0005149855
1.663467e-06 0.0005149852
1.681134e-06 0.0005149849
1.698988e-06 0.0005149846
1.717032e-06 0.0005149843
1.735268e-06 0.000514984
1.753697e-06 0.0005149837
1.772322e-06 0.0005149834
1.791144e-06 0.0005149831
1.810167e-06 0.0005149828
1.829391e-06 0.0005149824
1.84882e-06 0.0005149821
1.868455e-06 0.0005149818
1.888299e-06 0.0005149815
1.908353e-06 0.0005149811
1.928621e-06 0.0005149808
1.949103e-06 0.0005149804
1.969803e-06 0.0005149801
1.990723e-06 0.0005149797
2.011865e-06 0.0005149794
2.033232e-06 0.000514979
2.054826e-06 0.0005149787
2.076649e-06 0.0005149783
2.098703e-06 0.0005149779
2.120992e-06 0.0005149776
2.143518e-06 0.0005149772
2.166283e-06 0.0005149768
2.18929e-06 0.0005149764
2.212541e-06 0.000514976
2.236039e-06 0.0005149756
2.259786e-06 0.0005149752
2.283786e-06 0.0005149748
2.30804e-06 0.0005149744
2.332553e-06 0.000514974
2.357325e-06 0.0005149736
2.382361e-06 0.0005149732
2.407662e-06 0.0005149727
2.433232e-06 0.0005149723
2.459074e-06 0.0005149719
2.48519e-06 0.0005149715
2.511584e-06 0.000514971
2.538258e-06 0.0005149706
2.565215e-06 0.0005149701
2.592458e-06 0.0005149697
2.619991e-06 0.0005149692
2.647816e-06 0.0005149687
2.675937e-06 0.0005149683
2.704357e-06 0.0005149678
2.733078e-06 0.0005149673
2.762104e-06 0.0005149668
2.791438e-06 0.0005149663
2.821084e-06 0.0005149658
2.851045e-06 0.0005149653
2.881324e-06 0.0005149648
2.911925e-06 0.0005149643
2.942851e-06 0.0005149638
2.974105e-06 0.0005149633
3.005691e-06 0.0005149627
3.037612e-06 0.0005149622
3.069873e-06 0.0005149617
3.102476e-06 0.0005149611
3.135425e-06 0.0005149606
3.168724e-06 0.00051496
3.202377e-06 0.0005149594
3.236388e-06 0.0005149589
3.270759e-06 0.0005149583
3.305496e-06 0.0005149577
3.340601e-06 0.0005149571
3.37608e-06 0.0005149565
3.411935e-06 0.0005149559
3.448171e-06 0.0005149553
3.484792e-06 0.0005149547
3.521801e-06 0.0005149541
3.559204e-06 0.0005149535
3.597004e-06 0.0005149528
3.635205e-06 0.0005149522
3.673812e-06 0.0005149515
3.71283e-06 0.0005149509
3.752261e-06 0.0005149502
3.792111e-06 0.0005149495
3.832385e-06 0.0005149489
3.873086e-06 0.0005149482
3.91422e-06 0.0005149475
3.95579e-06 0.0005149468
3.997802e-06 0.0005149461
4.04026e-06 0.0005149454
4.083169e-06 0.0005149447
4.126534e-06 0.0005149439
4.170359e-06 0.0005149432
4.214649e-06 0.0005149425
4.25941e-06 0.0005149417
4.304647e-06 0.000514941
4.350364e-06 0.0005149402
4.396566e-06 0.0005149394
4.443259e-06 0.0005149386
4.490448e-06 0.0005149378
4.538138e-06 0.000514937
4.586335e-06 0.0005149362
4.635043e-06 0.0005149354
4.684269e-06 0.0005149346
4.734017e-06 0.0005149338
4.784294e-06 0.0005149329
4.835105e-06 0.0005149321
4.886456e-06 0.0005149312
4.938351e-06 0.0005149303
4.990798e-06 0.0005149295
5.043802e-06 0.0005149286
5.097369e-06 0.0005149277
5.151505e-06 0.0005149268
5.206216e-06 0.0005149259
5.261508e-06 0.0005149249
5.317387e-06 0.000514924
5.373859e-06 0.000514923
5.430931e-06 0.0005149221
5.48861e-06 0.0005149211
5.546901e-06 0.0005149201
5.605811e-06 0.0005149192
5.665346e-06 0.0005149182
5.725514e-06 0.0005149172
5.786321e-06 0.0005149161
5.847774e-06 0.0005149151
5.909879e-06 0.0005149141
5.972644e-06 0.000514913
6.036076e-06 0.0005149119
6.100181e-06 0.0005149109
6.164967e-06 0.0005149098
6.230441e-06 0.0005149087
6.29661e-06 0.0005149076
6.363482e-06 0.0005149065
6.431065e-06 0.0005149053
6.499365e-06 0.0005149042
6.56839e-06 0.000514903
6.638149e-06 0.0005149019
6.708648e-06 0.0005149007
6.779896e-06 0.0005148995
6.851901e-06 0.0005148983
6.924671e-06 0.0005148971
6.998213e-06 0.0005148958
7.072537e-06 0.0005148946
7.147649e-06 0.0005148933
7.22356e-06 0.000514892
7.300277e-06 0.0005148908
7.377808e-06 0.0005148895
7.456163e-06 0.0005148882
7.53535e-06 0.0005148868
7.615378e-06 0.0005148855
7.696256e-06 0.0005148841
7.777993e-06 0.0005148828
7.860598e-06 0.0005148814
7.94408e-06 0.00051488
8.028449e-06 0.0005148786
8.113714e-06 0.0005148771
8.199884e-06 0.0005148757
8.28697e-06 0.0005148742
8.37498e-06 0.0005148728
8.463925e-06 0.0005148713
8.553815e-06 0.0005148698
8.644659e-06 0.0005148682
8.736469e-06 0.0005148667
8.829253e-06 0.0005148651
8.923023e-06 0.0005148636
9.017788e-06 0.000514862
9.11356e-06 0.0005148604
9.210349e-06 0.0005148588
9.308166e-06 0.0005148571
9.407022e-06 0.0005148555
9.506928e-06 0.0005148538
9.607895e-06 0.0005148521
9.709934e-06 0.0005148504
9.813057e-06 0.0005148487
9.917275e-06 0.0005148469
1.00226e-05 0.0005148451
1.012904e-05 0.0005148434
1.023662e-05 0.0005148416
1.034533e-05 0.0005148397
1.04552e-05 0.0005148379
1.056624e-05 0.000514836
1.067846e-05 0.0005148342
1.079187e-05 0.0005148323
1.090648e-05 0.0005148303
1.102231e-05 0.0005148284
1.113937e-05 0.0005148264
1.125768e-05 0.0005148245
1.137724e-05 0.0005148224
1.149807e-05 0.0005148204
1.162018e-05 0.0005148184
1.174359e-05 0.0005148163
1.186831e-05 0.0005148142
1.199436e-05 0.0005148121
1.212174e-05 0.00051481
1.225048e-05 0.0005148078
1.238058e-05 0.0005148056
1.251207e-05 0.0005148034
1.264495e-05 0.0005148012
1.277925e-05 0.000514799
1.291497e-05 0.0005147967
1.305213e-05 0.0005147944
1.319074e-05 0.0005147921
1.333084e-05 0.0005147897
1.347241e-05 0.0005147873
1.361549e-05 0.0005147849
1.37601e-05 0.0005147825
1.390623e-05 0.0005147801
1.405392e-05 0.0005147776
1.420318e-05 0.0005147751
1.435402e-05 0.0005147726
1.450647e-05 0.00051477
1.466053e-05 0.0005147674
1.481623e-05 0.0005147648
1.497358e-05 0.0005147622
1.513261e-05 0.0005147595
1.529332e-05 0.0005147568
1.545574e-05 0.0005147541
1.561989e-05 0.0005147514
1.578578e-05 0.0005147486
1.595343e-05 0.0005147458
1.612286e-05 0.0005147429
1.629409e-05 0.0005147401
1.646714e-05 0.0005147372
1.664202e-05 0.0005147342
1.681877e-05 0.0005147313
1.699739e-05 0.0005147283
1.717791e-05 0.0005147253
1.736034e-05 0.0005147222
1.754471e-05 0.0005147191
1.773104e-05 0.000514716
1.791935e-05 0.0005147128
1.810966e-05 0.0005147097
1.8302e-05 0.0005147064
1.849637e-05 0.0005147032
1.869281e-05 0.0005146999
1.889133e-05 0.0005146966
1.909196e-05 0.0005146932
1.929473e-05 0.0005146898
1.949964e-05 0.0005146864
1.970674e-05 0.0005146829
1.991603e-05 0.0005146794
2.012754e-05 0.0005146758
2.03413e-05 0.0005146723
2.055734e-05 0.0005146686
2.077566e-05 0.000514665
2.099631e-05 0.0005146613
2.121929e-05 0.0005146576
2.144465e-05 0.0005146538
2.16724e-05 0.00051465
2.190257e-05 0.0005146461
2.213518e-05 0.0005146422
2.237026e-05 0.0005146383
2.260784e-05 0.0005146343
2.284795e-05 0.0005146303
2.30906e-05 0.0005146262
2.333583e-05 0.0005146221
2.358366e-05 0.0005146179
2.383413e-05 0.0005146138
2.408726e-05 0.0005146095
2.434307e-05 0.0005146052
2.46016e-05 0.0005146009
2.486288e-05 0.0005145965
2.512693e-05 0.0005145921
2.539379e-05 0.0005145876
2.566348e-05 0.0005145831
2.593604e-05 0.0005145785
2.621149e-05 0.0005145739
2.648986e-05 0.0005145693
2.677119e-05 0.0005145645
2.705551e-05 0.0005145598
2.734285e-05 0.000514555
2.763324e-05 0.0005145501
2.792672e-05 0.0005145452
2.822331e-05 0.0005145402
2.852305e-05 0.0005145352
2.882597e-05 0.0005145301
2.913211e-05 0.000514525
2.944151e-05 0.0005145198
2.975419e-05 0.0005145146
3.007019e-05 0.0005145093
3.038954e-05 0.0005145039
3.071229e-05 0.0005144985
3.103846e-05 0.0005144931
3.13681e-05 0.0005144875
3.170124e-05 0.000514482
3.203792e-05 0.0005144763
3.237818e-05 0.0005144706
3.272204e-05 0.0005144649
3.306956e-05 0.0005144591
3.342077e-05 0.0005144532
3.377571e-05 0.0005144472
3.413442e-05 0.0005144412
3.449694e-05 0.0005144351
3.486331e-05 0.000514429
3.523357e-05 0.0005144228
3.560776e-05 0.0005144165
3.598593e-05 0.0005144102
3.636811e-05 0.0005144038
3.675435e-05 0.0005143973
3.71447e-05 0.0005143908
3.753919e-05 0.0005143842
3.793787e-05 0.0005143775
3.834078e-05 0.0005143708
3.874797e-05 0.0005143639
3.915949e-05 0.0005143571
3.957538e-05 0.0005143501
3.999568e-05 0.0005143431
4.042045e-05 0.0005143359
4.084973e-05 0.0005143287
4.128357e-05 0.0005143215
4.172201e-05 0.0005143141
4.216511e-05 0.0005143067
4.261292e-05 0.0005142992
4.306548e-05 0.0005142916
4.352285e-05 0.000514284
4.398508e-05 0.0005142762
4.445222e-05 0.0005142684
4.492432e-05 0.0005142605
4.540143e-05 0.0005142525
4.588361e-05 0.0005142444
4.637091e-05 0.0005142363
4.686338e-05 0.000514228
4.736109e-05 0.0005142197
4.786408e-05 0.0005142113
4.837241e-05 0.0005142028
4.888614e-05 0.0005141942
4.940533e-05 0.0005141855
4.993003e-05 0.0005141767
5.046031e-05 0.0005141678
5.099621e-05 0.0005141588
5.153781e-05 0.0005141498
5.208516e-05 0.0005141406
5.263832e-05 0.0005141313
5.319736e-05 0.000514122
5.376233e-05 0.0005141125
5.433331e-05 0.000514103
5.491034e-05 0.0005140933
5.549351e-05 0.0005140835
5.608287e-05 0.0005140737
5.667849e-05 0.0005140637
5.728043e-05 0.0005140536
5.788877e-05 0.0005140434
5.850357e-05 0.0005140331
5.91249e-05 0.0005140227
5.975283e-05 0.0005140122
6.038742e-05 0.0005140016
6.102876e-05 0.0005139909
6.16769e-05 0.00051398
6.233193e-05 0.000513969
6.299392e-05 0.000513958
6.366294e-05 0.0005139468
6.433906e-05 0.0005139354
6.502236e-05 0.000513924
6.571292e-05 0.0005139125
6.641081e-05 0.0005139008
6.711612e-05 0.000513889
6.782892e-05 0.000513877
6.854928e-05 0.000513865
6.92773e-05 0.0005138528
7.001305e-05 0.0005138405
7.075661e-05 0.000513828
7.150807e-05 0.0005138154
7.226751e-05 0.0005138027
7.303502e-05 0.0005137899
7.381067e-05 0.0005137769
7.459457e-05 0.0005137638
7.538679e-05 0.0005137505
7.618742e-05 0.0005137371
7.699656e-05 0.0005137236
7.781429e-05 0.0005137099
7.86407e-05 0.0005136961
7.947589e-05 0.0005136821
8.031995e-05 0.000513668
8.117298e-05 0.0005136537
8.203506e-05 0.0005136393
8.290631e-05 0.0005136247
8.37868e-05 0.0005136099
8.467664e-05 0.000513595
8.557594e-05 0.00051358
8.648478e-05 0.0005135648
8.740328e-05 0.0005135494
8.833153e-05 0.0005135339
8.926965e-05 0.0005135182
9.021772e-05 0.0005135023
9.117586e-05 0.0005134863
9.214418e-05 0.0005134701
9.312278e-05 0.0005134537
9.411178e-05 0.0005134372
9.511128e-05 0.0005134204
9.612139e-05 0.0005134035
9.714224e-05 0.0005133865
9.817392e-05 0.0005133692
9.921656e-05 0.0005133518
0.0001002703 0.0005133341
0.0001013352 0.0005133163
0.0001024114 0.0005132983
0.000103499 0.0005132801
0.0001045982 0.0005132617
0.0001057091 0.0005132431
0.0001068318 0.0005132244
0.0001079664 0.0005132054
0.000109113 0.0005131862
0.0001102718 0.0005131668
0.0001114429 0.0005131472
0.0001126265 0.0005131274
0.0001138226 0.0005131074
0.0001150315 0.0005130872
0.0001162531 0.0005130668
0.0001174878 0.0005130461
0.0001187356 0.0005130253
0.0001199966 0.0005130042
0.000121271 0.0005129828
0.0001225589 0.0005129613
0.0001238605 0.0005129395
0.000125176 0.0005129175
0.0001265054 0.0005128953
0.0001278489 0.0005128728
0.0001292067 0.0005128501
0.0001305789 0.0005128272
0.0001319657 0.000512804
0.0001333672 0.0005127806
0.0001347836 0.0005127569
0.0001362151 0.000512733
0.0001376617 0.0005127088
0.0001391238 0.0005126843
0.0001406013 0.0005126596
0.0001420945 0.0005126347
0.0001436036 0.0005126094
0.0001451288 0.0005125839
0.0001466701 0.0005125582
0.0001482278 0.0005125321
0.000149802 0.0005125058
0.0001513929 0.0005124792
0.0001530008 0.0005124523
0.0001546257 0.0005124252
0.0001562679 0.0005123977
0.0001579275 0.00051237
0.0001596047 0.000512342
0.0001612998 0.0005123136
0.0001630129 0.000512285
0.0001647441 0.0005122561
0.0001664937 0.0005122268
0.000168262 0.0005121973
0.000170049 0.0005121674
0.0001718549 0.0005121372
0.0001736801 0.0005121067
0.0001755246 0.0005120759
0.0001773888 0.0005120448
0.0001792727 0.0005120133
0.0001811766 0.0005119815
0.0001831008 0.0005119493
0.0001850454 0.0005119169
0.0001870106 0.000511884
0.0001889968 0.0005118508
0.000191004 0.0005118173
0.0001930325 0.0005117834
0.0001950826 0.0005117492
0.0001971544 0.0005117146
0.0001992483 0.0005116796
0.0002013643 0.0005116443
0.0002035029 0.0005116086
0.0002056642 0.0005115725
0.0002078484 0.000511536
0.0002100558 0.0005114991
0.0002122867 0.0005114619
0.0002145412 0.0005114242
0.0002168197 0.0005113862
0.0002191224 0.0005113477
0.0002214496 0.0005113089
0.0002238015 0.0005112696
0.0002261783 0.0005112299
0.0002285804 0.0005111898
0.000231008 0.0005111493
0.0002334614 0.0005111083
0.0002359408 0.000511067
0.0002384466 0.0005110251
0.000240979 0.0005109829
0.0002435383 0.0005109402
0.0002461247 0.000510897
0.0002487387 0.0005108534
0.0002513803 0.0005108093
0.0002540501 0.0005107647
0.0002567482 0.0005107197
0.0002594749 0.0005106742
0.0002622307 0.0005106282
0.0002650156 0.0005105818
0.0002678302 0.0005105348
0.0002706746 0.0005104874
0.0002735493 0.0005104394
0.0002764545 0.000510391
0.0002793905 0.000510342
0.0002823578 0.0005102925
0.0002853565 0.0005102425
0.0002883871 0.0005101919
0.0002914498 0.0005101409
0.0002945451 0.0005100893
0.0002976733 0.0005100371
0.0003008347 0.0005099844
0.0003040297 0.0005099311
0.0003072586 0.0005098773
0.0003105218 0.0005098229
0.0003138196 0.0005097679
0.0003171525 0.0005097124
0.0003205207 0.0005096562
0.0003239248 0.0005095995
0.000327365 0.0005095421
0.0003308417 0.0005094842
0.0003343554 0.0005094257
0.0003379063 0.0005093665
0.000341495 0.0005093067
0.0003451218 0.0005092463
0.0003487871 0.0005091852
0.0003524914 0.0005091235
0.0003562349 0.0005090611
0.0003600183 0.0005089981
0.0003638418 0.0005089344
0.0003677059 0.0005088701
0.0003716111 0.000508805
0.0003755577 0.0005087393
0.0003795463 0.0005086729
0.0003835772 0.0005086058
0.0003876509 0.000508538
0.0003917679 0.0005084694
0.0003959286 0.0005084002
0.0004001335 0.0005083302
0.000404383 0.0005082594
0.0004086777 0.000508188
0.000413018 0.0005081157
0.0004174044 0.0005080427
0.0004218374 0.000507969
0.0004263175 0.0005078944
0.0004308451 0.0005078191
0.0004354208 0.000507743
0.0004400451 0.0005076661
0.0004447186 0.0005075883
0.0004494416 0.0005075098
0.0004542149 0.0005074304
0.0004590388 0.0005073502
0.0004639139 0.0005072691
0.0004688408 0.0005071872
0.0004738201 0.0005071045
0.0004788522 0.0005070208
0.0004839378 0.0005069363
0.0004890774 0.0005068508
0.0004942716 0.0005067645
0.0004995209 0.0005066773
0.000504826 0.0005065892
0.0005101874 0.0005065001
0.0005156058 0.0005064101
0.0005210817 0.0005063191
0.0005266157 0.0005062272
0.0005322086 0.0005061343
0.0005378608 0.0005060404
0.0005435731 0.0005059456
0.000549346 0.0005058497
0.0005551803 0.0005057529
0.0005610765 0.000505655
0.0005670353 0.0005055561
0.0005730574 0.0005054562
0.0005791435 0.0005053552
0.0005852942 0.0005052531
0.0005915102 0.00050515
0.0005977922 0.0005050458
0.000604141 0.0005049404
0.0006105572 0.000504834
0.0006170415 0.0005047265
0.0006235947 0.0005046178
0.0006302175 0.000504508
0.0006369106 0.0005043971
0.0006436748 0.0005042849
0.0006505109 0.0005041716
0.0006574195 0.0005040571
0.0006644015 0.0005039414
0.0006714577 0.0005038245
0.0006785888 0.0005037064
0.0006857957 0.000503587
0.000693079 0.0005034664
0.0007004398 0.0005033445
0.0007078787 0.0005032213
0.0007153966 0.0005030968
0.0007229944 0.0005029711
0.0007306728 0.000502844
0.0007384328 0.0005027156
0.0007462752 0.0005025858
0.0007542009 0.0005024547
0.0007622108 0.0005023221
0.0007703057 0.0005021883
0.0007784866 0.000502053
0.0007867544 0.0005019162
0.00079511 0.0005017781
0.0008035544 0.0005016385
0.0008120884 0.0005014974
0.0008207131 0.0005013549
0.0008294293 0.0005012109
0.0008382381 0.0005010653
0.0008471405 0.0005009183
0.0008561374 0.0005007697
0.0008652299 0.0005006195
0.0008744189 0.0005004678
0.0008837056 0.0005003145
0.0008930908 0.0005001596
0.0009025758 0.0005000031
0.0009121614 0.0004998449
0.0009218489 0.0004996851
0.0009316392 0.0004995236
0.0009415336 0.0004993604
0.000951533 0.0004991955
0.0009616386 0.0004990289
0.0009718515 0.0004988606
0.0009821729 0.0004986905
0.0009926039 0.0004985186
0.001003146 0.0004983449
0.001013799 0.0004981695
0.001024566 0.0004979921
0.001035448 0.000497813
0.001046444 0.000497632
0.001057558 0.000497449
0.00106879 0.0004972642
0.001080141 0.0004970775
0.001091612 0.0004968888
0.001103205 0.0004966981
0.001114922 0.0004965054
0.001126763 0.0004963108
0.001138729 0.0004961141
0.001150823 0.0004959154
0.001163045 0.0004957146
0.001175397 0.0004955117
0.00118788 0.0004953067
0.001200496 0.0004950995
0.001213245 0.0004948903
0.001226131 0.0004946788
0.001239152 0.0004944651
0.001252313 0.0004942493
0.001265613 0.0004940311
0.001279054 0.0004938107
0.001292638 0.0004935881
0.001306366 0.0004933631
0.00132024 0.0004931358
0.001334262 0.0004929061
0.001348432 0.000492674
0.001362753 0.0004924395
0.001377226 0.0004922026
0.001391852 0.0004919633
0.001406634 0.0004917215
0.001421573 0.0004914771
0.001436671 0.0004912302
0.001451929 0.0004909808
0.001467349 0.0004907288
0.001482932 0.0004904742
0.001498682 0.0004902169
0.001514598 0.000489957
0.001530684 0.0004896944
0.00154694 0.0004894291
0.001563369 0.0004891611
0.001579973 0.0004888902
0.001596752 0.0004886166
0.001613711 0.0004883402
0.001630849 0.0004880609
0.001648169 0.0004877787
0.001665673 0.0004874936
0.001683363 0.0004872056
0.001701241 0.0004869146
0.001719309 0.0004866206
0.001737568 0.0004863236
0.001756022 0.0004860235
0.001774671 0.0004857204
0.001793519 0.0004854141
0.001812567 0.0004851047
0.001831817 0.000484792
0.001851271 0.0004844762
0.001870933 0.0004841571
0.001890803 0.0004838348
0.001910883 0.0004835091
0.001931178 0.0004831801
0.001951687 0.0004828478
0.001972415 0.000482512
0.001993363 0.0004821727
0.002014533 0.00048183
0.002035928 0.0004814838
0.00205755 0.0004811341
0.002079402 0.0004807808
0.002101486 0.0004804238
0.002123805 0.0004800632
0.00214636 0.0004796989
0.002169155 0.0004793309
0.002192192 0.0004789592
0.002215474 0.0004785836
0.002239003 0.0004782042
0.002262782 0.000477821
0.002286814 0.0004774338
0.002311101 0.0004770427
0.002335645 0.0004766476
0.002360451 0.0004762485
0.002385519 0.0004758453
0.002410854 0.000475438
0.002436459 0.0004750266
0.002462335 0.000474611
0.002488485 0.0004741912
0.002514914 0.0004737672
0.002541623 0.0004733388
0.002568616 0.0004729061
0.002595896 0.000472469
0.002623465 0.0004720274
0.002651327 0.0004715814
0.002679485 0.0004711309
0.002707942 0.0004706759
0.002736701 0.0004702162
0.002765766 0.0004697519
0.00279514 0.0004692829
0.002824825 0.0004688092
0.002854826 0.0004683307
0.002885145 0.0004678474
0.002915786 0.0004673592
0.002946753 0.0004668661
0.002978048 0.0004663681
0.003009676 0.000465865
0.00304164 0.0004653569
0.003073943 0.0004648437
0.003106589 0.0004643253
0.003139582 0.0004638018
0.003172926 0.000463273
0.003206623 0.0004627389
0.003240679 0.0004621994
0.003275096 0.0004616546
0.003309879 0.0004611043
0.003345031 0.0004605485
0.003380556 0.0004599872
0.003416459 0.0004594203
0.003452743 0.0004588478
0.003489412 0.0004582695
0.003526471 0.0004576855
0.003563923 0.0004570957
0.003601773 0.0004565
0.003640025 0.0004558985
0.003678684 0.0004552909
0.003717752 0.0004546774
0.003757236 0.0004540577
0.003797139 0.000453432
0.003837466 0.0004528
0.003878222 0.0004521618
0.00391941 0.0004515173
0.003961035 0.0004508665
0.004003103 0.0004502093
0.004045617 0.0004495455
0.004088583 0.0004488753
0.004132005 0.0004481985
0.004175888 0.000447515
0.004220238 0.0004468249
0.004265058 0.0004461279
0.004310354 0.0004454242
0.004356132 0.0004447136
0.004402395 0.000443996
0.00444915 0.0004432715
0.004496402 0.0004425398
0.004544155 0.0004418011
0.004592416 0.0004410552
0.004641189 0.000440302
0.00469048 0.0004395415
0.004740294 0.0004387737
0.004790638 0.0004379984
0.004841516 0.0004372156
0.004892934 0.0004364252
0.004944899 0.0004356273
0.004997416 0.0004348216
0.00505049 0.0004340082
0.005104128 0.0004331869
0.005158335 0.0004323578
0.005213119 0.0004315207
0.005268484 0.0004306756
0.005324437 0.0004298224
0.005380984 0.0004289611
0.005438132 0.0004280915
0.005495887 0.0004272137
0.005554255 0.0004263275
0.005613243 0.0004254328
0.005672858 0.0004245297
0.005733106 0.000423618
0.005793993 0.0004226977
0.005855527 0.0004217687
0.005917715 0.000420831
0.005980563 0.0004198844
0.006044079 0.0004189288
0.006108269 0.0004179644
0.006173141 0.0004169908
0.006238702 0.0004160082
0.006304959 0.0004150163
0.00637192 0.0004140152
0.006439592 0.0004130048
0.006507982 0.000411985
0.006577099 0.0004109556
0.00664695 0.0004099168
0.006717543 0.0004088683
0.006788886 0.0004078102
0.006860986 0.0004067423
0.006933852 0.0004056645
0.007007492 0.0004045769
0.007081914 0.0004034793
0.007157126 0.0004023716
0.007233138 0.0004012538
0.007309956 0.0004001258
0.00738759 0.0003989876
0.007466049 0.000397839
0.007545341 0.00039668
0.007625475 0.0003955105
0.00770646 0.0003943304
0.007788305 0.0003931398
0.00787102 0.0003919384
0.007954613 0.0003907263
0.008039094 0.0003895033
0.008124472 0.0003882694
0.008210756 0.0003870246
0.008297957 0.0003857686
0.008386084 0.0003845016
0.008475147 0.0003832233
0.008565156 0.0003819338
0.008656121 0.0003806329
0.008748052 0.0003793207
0.00884096 0.0003779969
0.008934854 0.0003766616
0.009029745 0.0003753147
0.009125644 0.0003739561
0.009222561 0.0003725857
0.009320508 0.0003712035
0.009419495 0.0003698094
0.009519533 0.0003684034
0.009620634 0.0003669854
0.009722808 0.0003655552
0.009826068 0.0003641129
0.009930424 0.0003626584
0.01003589 0.0003611916
0.01014247 0.0003597125
0.01025019 0.000358221
0.01035905 0.000356717
0.01046907 0.0003552004
0.01058025 0.0003536713
0.01069262 0.0003521296
0.01080618 0.0003505751
0.01092094 0.0003490079
0.01103693 0.0003474279
0.01115414 0.000345835
0.0112726 0.0003442292
0.01139232 0.0003426104
0.01151331 0.0003409786
0.01163559 0.0003393338
0.01175916 0.0003376758
0.01188405 0.0003360046
0.01201026 0.0003343203
0.01213781 0.0003326227
0.01226672 0.0003309118
0.012397 0.0003291875
0.01252866 0.0003274499
0.01266172 0.0003256989
0.01279619 0.0003239345
0.01293209 0.0003221566
0.01306943 0.0003203651
0.01320823 0.0003185602
0.01334851 0.0003167417
0.01349028 0.0003149096
0.01363355 0.0003130639
0.01377834 0.0003112045
0.01392467 0.0003093316
0.01407256 0.0003074449
0.01422201 0.0003055447
0.01437305 0.0003036307
0.0145257 0.000301703
0.01467997 0.0002997617
0.01483587 0.0002978067
0.01499344 0.000295838
0.01515267 0.0002938556
0.0153136 0.0002918596
0.01547623 0.0002898499
0.0156406 0.0002878266
0.01580671 0.0002857897
0.01597458 0.0002837391
0.01614423 0.000281675
0.01631569 0.0002795974
0.01648897 0.0002775063
0.01666409 0.0002754017
0.01684107 0.0002732837
0.01701992 0.0002711524
0.01720068 0.0002690077
0.01738336 0.0002668498
0.01756798 0.0002646787
0.01775455 0.0002624944
0.01794311 0.0002602971
0.01813368 0.0002580869
0.01832626 0.0002558637
0.01852089 0.0002536278
0.01871759 0.0002513792
0.01891638 0.0002491179
0.01911728 0.0002468442
0.01932031 0.0002445581
0.0195255 0.0002422597
0.01973286 0.0002399492
0.01994243 0.0002376266
0.02015423 0.0002352923
0.02036827 0.0002329462
0.02058459 0.0002305886
0.02080321 0.0002282195
0.02102415 0.0002258393
0.02124743 0.000223448
0.02147308 0.0002210458
0.02170114 0.000218633
0.02193161 0.0002162097
0.02216453 0.0002137762
0.02239992 0.0002113326
0.02263782 0.0002088793
0.02287824 0.0002064164
0.02312122 0.0002039442
0.02336677 0.0002014629
0.02361493 0.0001989729
0.02386573 0.0001964744
0.0241192 0.0001939677
0.02437535 0.0001914531
0.02463422 0.000188931
0.02489585 0.0001864016
0.02516025 0.0001838653
0.02542746 0.0001813224
0.02569751 0.0001787733
0.02597043 0.0001762185
0.02624624 0.0001736582
0.02652498 0.0001710929
0.02680669 0.000168523
0.02709138 0.0001659489
0.0273791 0.0001633712
0.02766988 0.0001607902
0.02796374 0.0001582064
0.02826073 0.0001556203
0.02856087 0.0001530325
0.02886419 0.0001504434
0.02917074 0.0001478537
0.02948054 0.0001452638
0.02979364 0.0001426744
0.03011006 0.000140086
0.03042984 0.0001374994
0.03075301 0.000134915
0.03107962 0.0001323336
0.03140969 0.0001297558
0.03174328 0.0001271824
0.0320804 0.0001246141
0.03242111 0.0001220515
0.03276543 0.0001194956
0.03311341 0.0001169469
0.03346508 0.0001144065
0.0338205 0.0001118751
0.03417968 0.0001093535
0.03454268 0.0001068427
0.03490954 0.0001043435
0.03528029 0.0001018569
0.03565498 9.938388e-05
0.03603364 9.69254e-05
0.03641633 9.448248e-05
0.03680309 9.205617e-05
0.03719395 8.964754e-05
0.03758896 8.725771e-05
0.03798817 8.488782e-05
0.03839162 8.253902e-05
0.03879935 8.021252e-05
0.03921141 7.790957e-05
0.03962785 7.563141e-05
0.04004871 7.337937e-05
0.04047404 7.115477e-05
0.04090389 6.895899e-05
0.0413383 6.679345e-05
0.04177733 6.465958e-05
0.04222102 6.255889e-05
0.04266942 6.049289e-05
0.04312258 5.846316e-05
0.04358056 5.64713e-05
0.0440434 5.451896e-05
0.04451116 5.260784e-05
0.04498388 5.073968e-05
0.04546163 4.891625e-05
0.04594444 4.71394e-05
0.04643239 4.541099e-05
0.04692552 4.373294e-05
0.04742388 4.210724e-05
0.04792754 4.053591e-05
0.04843655 3.902102e-05
0.04895096 3.756469e-05
0.04947084 3.616911e-05
0.04999623 3.483651e-05
0.05052721 3.356919e-05
0.05106383 3.236949e-05
0.05160614 3.123982e-05
0.05215422 3.018264e-05
0.05270811 2.920047e-05
0.05326789 2.829592e-05
0.05383361 2.747162e-05
0.05440535 2.673029e-05
0.05498315 2.607471e-05
0.05556709 2.550774e-05
0.05615723 2.503228e-05
0.05675364 2.465133e-05
0.05735638 2.436795e-05
0.05796553 2.418525e-05
0.05858114 2.410646e-05
0.05920329 2.413484e-05
0.05983205 2.427376e-05
0.06046749 2.452666e-05
0.06110967 2.489705e-05
0.06175868 2.538853e-05
0.06241458 2.600478e-05
0.06307744 2.674958e-05
0.06374735 2.762677e-05
0.06442437 2.864031e-05
0.06510857 2.979422e-05
0.06580005 3.109262e-05
0.06649887 3.253975e-05
0.06720511 3.413991e-05
0.06791885 3.589751e-05
0.06864017 3.781707e-05
0.06936915 3.99032e-05
0.07010588 4.216061e-05
0.07085043 4.459412e-05
0.07160288 4.720866e-05
0.07236333 5.000926e-05
0.07313185 5.300106e-05
0.07390854 5.618933e-05
0.07469347 5.957942e-05
0.07548674 6.317684e-05
0.07628844 6.698718e-05
0.07709865 7.101617e-05
0.07791746 7.526966e-05
0.07874497 7.975362e-05
0.07958127 8.447415e-05
0.08042645 8.943747e-05
0.08128061 9.464995e-05
0.08214383 0.0001001181
0.08301623 0.0001058485
0.08389789 0.0001118479
0.08478892 0.0001181232
0.0856894 0.0001246816
0.08659945 0.0001315301
0.08751917 0.0001386761
0.08844865 0.000146127
0.08938801 0.0001538906
0.09033734 0.0001619746
0.09129675 0.0001703868
0.09226636 0.0001791355
0.09324626 0.0001882288
0.09423656 0.0001976752
0.09523739 0.0002074833
0.09624884 0.0002176617
0.09727104 0.0002282193
0.09830409 0.0002391654
0.09934811 0.000250509
0.1004032 0.0002622596
0.1014695 0.0002744268
0.1025472 0.0002870204
0.1036363 0.0003000502
0.1047369 0.0003135265
0.1058493 0.0003274595
0.1069734 0.0003418597
0.1081095 0.0003567378
0.1092577 0.0003721046
0.110418 0.0003879712
0.1115907 0.0004043488
0.1127758 0.0004212489
0.1139736 0.000438683
0.115184 0.0004566629
0.1164073 0.0004752008
0.1176436 0.0004943087
0.118893 0.000513999
0.1201557 0.0005342844
0.1214318 0.0005551776
0.1227214 0.0005766916
0.1240248 0.0005988396
0.1253419 0.000621635
0.1266731 0.0006450913
0.1280184 0.0006692223
0.129378 0.0006940419
0.1307521 0.0007195644
0.1321407 0.000745804
0.1335441 0.0007727754
0.1349624 0.0008004933
0.1363957 0.0008289725
0.1378443 0.0008582282
0.1393082 0.0008882758
0.1407877 0.0009191307
0.1422829 0.0009508085
0.143794 0.0009833251
0.1453212 0.001016697
0.1468645 0.001050939
0.1484243 0.001086069
0.1500006 0.001122103

T-> t gamma:

1.000049e-10 1.460288e-05
1.01067e-10 1.460288e-05
1.021404e-10 1.460288e-05
1.032251e-10 1.460288e-05
1.043214e-10 1.460288e-05
1.054293e-10 1.460288e-05
1.06549e-10 1.460288e-05
1.076806e-10 1.460288e-05
1.088242e-10 1.460288e-05
1.0998e-10 1.460288e-05
1.11148e-10 1.460288e-05
1.123284e-10 1.460288e-05
1.135214e-10 1.460288e-05
1.14727e-10 1.460288e-05
1.159455e-10 1.460288e-05
1.171769e-10 1.460288e-05
1.184213e-10 1.460288e-05
1.19679e-10 1.460288e-05
1.2095e-10 1.460288e-05
1.222346e-10 1.460288e-05
1.235327e-10 1.460288e-05
1.248447e-10 1.460288e-05
1.261706e-10 1.460288e-05
1.275106e-10 1.460288e-05
1.288648e-10 1.460288e-05
1.302333e-10 1.460288e-05
1.316165e-10 1.460288e-05
1.330143e-10 1.460288e-05
1.344269e-10 1.460288e-05
1.358546e-10 1.460288e-05
1.372974e-10 1.460288e-05
1.387556e-10 1.460288e-05
1.402292e-10 1.460288e-05
1.417185e-10 1.460288e-05
1.432236e-10 1.460288e-05
1.447447e-10 1.460288e-05
1.462819e-10 1.460288e-05
1.478355e-10 1.460288e-05
1.494055e-10 1.460288e-05
1.509923e-10 1.460288e-05
1.525959e-10 1.460288e-05
1.542165e-10 1.460288e-05
1.558543e-10 1.460288e-05
1.575095e-10 1.460288e-05
1.591823e-10 1.460288e-05
1.608729e-10 1.460288e-05
1.625814e-10 1.460288e-05
1.643081e-10 1.460288e-05
1.660531e-10 1.460288e-05
1.678167e-10 1.460288e-05
1.695989e-10 1.460288e-05
1.714001e-10 1.460288e-05
1.732205e-10 1.460288e-05
1.750601e-10 1.460288e-05
1.769193e-10 1.460288e-05
1.787983e-10 1.460288e-05
1.806972e-10 1.460288e-05
1.826162e-10 1.460288e-05
1.845557e-10 1.460288e-05
1.865157e-10 1.460288e-05
1.884966e-10 1.460288e-05
1.904985e-10 1.460288e-05
1.925216e-10 1.460288e-05
1.945663e-10 1.460288e-05
1.966326e-10 1.460288e-05
1.987209e-10 1.460288e-05
2.008314e-10 1.460288e-05
2.029643e-10 1.460288e-05
2.051199e-10 1.460288e-05
2.072983e-10 1.460288e-05
2.094999e-10 1.460288e-05
2.117249e-10 1.460288e-05
2.139735e-10 1.460288e-05
2.162459e-10 1.460288e-05
2.185425e-10 1.460288e-05
2.208635e-10 1.460288e-05
2.232092e-10 1.460288e-05
2.255797e-10 1.460288e-05
2.279755e-10 1.460288e-05
2.303966e-10 1.460288e-05
2.328435e-10 1.460288e-05
2.353164e-10 1.460288e-05
2.378156e-10 1.460288e-05
2.403412e-10 1.460288e-05
2.428937e-10 1.460288e-05
2.454734e-10 1.460288e-05
2.480804e-10 1.460288e-05
2.507151e-10 1.460288e-05
2.533777e-10 1.460288e-05
2.560687e-10 1.460288e-05
2.587882e-10 1.460288e-05
2.615367e-10 1.460288e-05
2.643143e-10 1.460288e-05
2.671214e-10 1.460288e-05
2.699583e-10 1.460288e-05
2.728253e-10 1.460288e-05
2.757228e-10 1.460288e-05
2.786511e-10 1.460288e-05
2.816105e-10 1.460288e-05
2.846013e-10 1.460288e-05
2.876239e-10 1.460288e-05
2.906785e-10 1.460288e-05
2.937656e-10 1.460288e-05
2.968855e-10 1.460288e-05
3.000385e-10 1.460288e-05
3.03225e-10 1.460288e-05
3.064454e-10 1.460288e-05
3.097e-10 1.460288e-05
3.129891e-10 1.460288e-05
3.163131e-10 1.460288e-05
3.196725e-10 1.460288e-05
3.230675e-10 1.460288e-05
3.264986e-10 1.460288e-05
3.299661e-10 1.460288e-05
3.334705e-10 1.460288e-05
3.370121e-10 1.460288e-05
3.405912e-10 1.460288e-05
3.442084e-10 1.460288e-05
3.47864e-10 1.460288e-05
3.515585e-10 1.460288e-05
3.552922e-10 1.460288e-05
3.590655e-10 1.460288e-05
3.628789e-10 1.460288e-05
3.667328e-10 1.460288e-05
3.706276e-10 1.460288e-05
3.745638e-10 1.460288e-05
3.785418e-10 1.460288e-05
3.82562e-10 1.460288e-05
3.86625e-10 1.460288e-05
3.907311e-10 1.460288e-05
3.948808e-10 1.460288e-05
3.990745e-10 1.460288e-05
4.033128e-10 1.460288e-05
4.075962e-10 1.460288e-05
4.11925e-10 1.460288e-05
4.162998e-10 1.460288e-05
4.20721e-10 1.460288e-05
4.251892e-10 1.460288e-05
4.297049e-10 1.460288e-05
4.342685e-10 1.460288e-05
4.388805e-10 1.460288e-05
4.435416e-10 1.460288e-05
4.482522e-10 1.460288e-05
4.530128e-10 1.460288e-05
4.578239e-10 1.460288e-05
4.626862e-10 1.460288e-05
4.676e-10 1.460288e-05
4.725661e-10 1.460288e-05
4.775849e-10 1.460288e-05
4.82657e-10 1.460288e-05
4.87783e-10 1.460288e-05
4.929635e-10 1.460288e-05
4.981989e-10 1.460288e-05
5.034899e-10 1.460288e-05
5.088372e-10 1.460288e-05
5.142412e-10 1.460288e-05
5.197026e-10 1.460288e-05
5.25222e-10 1.460288e-05
5.308001e-10 1.460288e-05
5.364374e-10 1.460288e-05
5.421345e-10 1.460288e-05
5.478922e-10 1.460288e-05
5.53711e-10 1.460288e-05
5.595916e-10 1.460288e-05
5.655346e-10 1.460288e-05
5.715408e-10 1.460288e-05
5.776107e-10 1.460288e-05
5.837452e-10 1.460288e-05
5.899447e-10 1.460288e-05
5.962102e-10 1.460288e-05
6.025421e-10 1.460288e-05
6.089413e-10 1.460288e-05
6.154085e-10 1.460288e-05
6.219443e-10 1.460288e-05
6.285496e-10 1.460288e-05
6.35225e-10 1.460288e-05
6.419713e-10 1.460288e-05
6.487893e-10 1.460288e-05
6.556796e-10 1.460288e-05
6.626432e-10 1.460288e-05
6.696807e-10 1.460288e-05
6.767929e-10 1.460288e-05
6.839807e-10 1.460288e-05
6.912448e-10 1.460288e-05
6.98586e-10 1.460288e-05
7.060053e-10 1.460288e-05
7.135033e-10 1.460288e-05
7.210809e-10 1.460288e-05
7.287391e-10 1.460288e-05
7.364785e-10 1.460288e-05
7.443002e-10 1.460288e-05
7.522049e-10 1.460288e-05
7.601936e-10 1.460288e-05
7.682671e-10 1.460288e-05
7.764264e-10 1.460288e-05
7.846723e-10 1.460288e-05
7.930058e-10 1.460288e-05
8.014277e-10 1.460288e-05
8.099392e-10 1.460288e-05
8.18541e-10 1.460288e-05
8.272342e-10 1.460288e-05
8.360197e-10 1.460288e-05
8.448985e-10 1.460288e-05
8.538716e-10 1.460288e-05
8.6294e-10 1.460288e-05
8.721048e-10 1.460288e-05
8.813668e-10 1.460288e-05
8.907272e-10 1.460288e-05
9.001871e-10 1.460288e-05
9.097474e-10 1.460288e-05
9.194092e-10 1.460288e-05
9.291736e-10 1.460288e-05
9.390418e-10 1.460288e-05
9.490147e-10 1.460288e-05
9.590936e-10 1.460288e-05
9.692795e-10 1.460288e-05
9.795736e-10 1.460288e-05
9.89977e-10 1.460288e-05
1.000491e-09 1.460288e-05
1.011116e-09 1.460288e-05
1.021855e-09 1.460288e-05
1.032707e-09 1.460288e-05
1.043675e-09 1.460288e-05
1.054759e-09 1.460288e-05
1.065961e-09 1.460288e-05
1.077282e-09 1.460288e-05
1.088723e-09 1.460288e-05
1.100286e-09 1.460288e-05
1.111971e-09 1.460288e-05
1.123781e-09 1.460288e-05
1.135716e-09 1.460288e-05
1.147777e-09 1.460288e-05
1.159967e-09 1.460288e-05
1.172286e-09 1.460288e-05
1.184736e-09 1.460288e-05
1.197319e-09 1.460288e-05
1.210035e-09 1.460288e-05
1.222886e-09 1.460288e-05
1.235873e-09 1.460288e-05
1.248998e-09 1.460288e-05
1.262263e-09 1.460288e-05
1.275669e-09 1.460288e-05
1.289217e-09 1.460288e-05
1.302909e-09 1.460288e-05
1.316746e-09 1.460288e-05
1.33073e-09 1.460288e-05
1.344863e-09 1.460288e-05
1.359146e-09 1.460288e-05
1.373581e-09 1.460288e-05
1.388169e-09 1.460288e-05
1.402911e-09 1.460288e-05
1.417811e-09 1.460288e-05
1.432869e-09 1.460288e-05
1.448086e-09 1.460288e-05
1.463465e-09 1.460288e-05
1.479008e-09 1.460288e-05
1.494715e-09 1.460288e-05
1.51059e-09 1.460288e-05
1.526633e-09 1.460288e-05
1.542846e-09 1.460288e-05
1.559232e-09 1.460288e-05
1.575791e-09 1.460288e-05
1.592527e-09 1.460288e-05
1.60944e-09 1.460288e-05
1.626533e-09 1.460288e-05
1.643807e-09 1.460288e-05
1.661265e-09 1.460288e-05
1.678908e-09 1.460288e-05
1.696739e-09 1.460288e-05
1.714758e-09 1.460288e-05
1.73297e-09 1.460288e-05
1.751375e-09 1.460288e-05
1.769975e-09 1.460288e-05
1.788772e-09 1.460288e-05
1.80777e-09 1.460288e-05
1.826969e-09 1.460288e-05
1.846372e-09 1.460288e-05
1.865981e-09 1.460288e-05
1.885798e-09 1.460288e-05
1.905826e-09 1.460288e-05
1.926067e-09 1.460288e-05
1.946522e-09 1.460288e-05
1.967195e-09 1.460288e-05
1.988087e-09 1.460288e-05
2.009201e-09 1.460288e-05
2.03054e-09 1.460288e-05
2.052105e-09 1.460288e-05
2.073899e-09 1.460288e-05
2.095925e-09 1.460288e-05
2.118184e-09 1.460288e-05
2.14068e-09 1.460288e-05
2.163415e-09 1.460288e-05
2.186391e-09 1.460288e-05
2.209611e-09 1.460288e-05
2.233078e-09 1.460288e-05
2.256794e-09 1.460288e-05
2.280762e-09 1.460288e-05
2.304984e-09 1.460288e-05
2.329464e-09 1.460288e-05
2.354204e-09 1.460288e-05
2.379206e-09 1.460288e-05
2.404474e-09 1.460288e-05
2.43001e-09 1.460288e-05
2.455818e-09 1.460288e-05
2.4819e-09 1.460288e-05
2.508258e-09 1.460288e-05
2.534897e-09 1.460288e-05
2.561818e-09 1.460288e-05
2.589026e-09 1.460288e-05
2.616522e-09 1.460288e-05
2.64431e-09 1.460288e-05
2.672394e-09 1.460288e-05
2.700776e-09 1.460288e-05
2.729459e-09 1.460288e-05
2.758447e-09 1.460288e-05
2.787742e-09 1.460288e-05
2.817349e-09 1.460288e-05
2.84727e-09 1.460288e-05
2.877509e-09 1.460288e-05
2.908069e-09 1.460288e-05
2.938954e-09 1.460288e-05
2.970167e-09 1.460288e-05
3.001711e-09 1.460288e-05
3.03359e-09 1.460288e-05
3.065808e-09 1.460288e-05
3.098368e-09 1.460288e-05
3.131273e-09 1.460288e-05
3.164529e-09 1.460288e-05
3.198137e-09 1.460288e-05
3.232102e-09 1.460288e-05
3.266428e-09 1.460288e-05
3.301119e-09 1.460288e-05
3.336178e-09 1.460288e-05
3.371609e-09 1.460288e-05
3.407417e-09 1.460288e-05
3.443605e-09 1.460288e-05
3.480177e-09 1.460288e-05
3.517138e-09 1.460288e-05
3.554491e-09 1.460288e-05
3.592241e-09 1.460288e-05
3.630392e-09 1.460288e-05
3.668948e-09 1.460288e-05
3.707913e-09 1.460288e-05
3.747293e-09 1.460288e-05
3.78709e-09 1.460288e-05
3.82731e-09 1.460288e-05
3.867958e-09 1.460288e-05
3.909037e-09 1.460288e-05
3.950552e-09 1.460288e-05
3.992508e-09 1.460288e-05
4.03491e-09 1.460288e-05
4.077762e-09 1.460288e-05
4.121069e-09 1.460288e-05
4.164837e-09 1.460288e-05
4.209069e-09 1.460288e-05
4.25377e-09 1.460288e-05
4.298947e-09 1.460288e-05
4.344603e-09 1.460288e-05
4.390744e-09 1.460288e-05
4.437376e-09 1.460288e-05
4.484502e-09 1.460288e-05
4.532129e-09 1.460288e-05
4.580262e-09 1.460288e-05
4.628906e-09 1.460288e-05
4.678066e-09 1.460288e-05
4.727749e-09 1.460288e-05
4.777959e-09 1.460288e-05
4.828703e-09 1.460288e-05
4.879985e-09 1.460288e-05
4.931812e-09 1.460288e-05
4.98419e-09 1.460288e-05
5.037124e-09 1.460288e-05
5.09062e-09 1.460288e-05
5.144684e-09 1.460288e-05
5.199322e-09 1.460288e-05
5.254541e-09 1.460288e-05
5.310346e-09 1.460288e-05
5.366743e-09 1.460288e-05
5.42374e-09 1.460288e-05
5.481342e-09 1.460288e-05
5.539556e-09 1.460288e-05
5.598388e-09 1.460288e-05
5.657844e-09 1.460288e-05
5.717933e-09 1.460288e-05
5.778659e-09 1.460288e-05
5.84003e-09 1.460288e-05
5.902054e-09 1.460288e-05
5.964735e-09 1.460288e-05
6.028083e-09 1.460288e-05
6.092103e-09 1.460288e-05
6.156804e-09 1.460288e-05
6.222191e-09 1.460288e-05
6.288273e-09 1.460288e-05
6.355056e-09 1.460288e-05
6.422549e-09 1.460288e-05
6.490759e-09 1.460288e-05
6.559693e-09 1.460288e-05
6.629359e-09 1.460288e-05
6.699765e-09 1.460288e-05
6.770919e-09 1.460288e-05
6.842828e-09 1.460288e-05
6.915502e-09 1.460288e-05
6.988947e-09 1.460288e-05
7.063172e-09 1.460288e-05
7.138185e-09 1.460288e-05
7.213995e-09 1.460288e-05
7.29061e-09 1.460288e-05
7.368039e-09 1.460288e-05
7.44629e-09 1.460288e-05
7.525372e-09 1.460288e-05
7.605294e-09 1.460288e-05
7.686065e-09 1.460288e-05
7.767694e-09 1.460288e-05
7.850189e-09 1.460288e-05
7.933561e-09 1.460288e-05
8.017818e-09 1.460288e-05
8.10297e-09 1.460288e-05
8.189026e-09 1.460288e-05
8.275996e-09 1.460288e-05
8.36389e-09 1.460288e-05
8.452718e-09 1.460288e-05
8.542489e-09 1.460288e-05
8.633213e-09 1.460288e-05
8.7249e-09 1.460288e-05
8.817562e-09 1.460288e-05
8.911207e-09 1.460288e-05
9.005847e-09 1.460288e-05
9.101493e-09 1.460288e-05
9.198154e-09 1.460288e-05
9.295841e-09 1.460288e-05
9.394566e-09 1.460288e-05
9.49434e-09 1.460288e-05
9.595173e-09 1.460288e-05
9.697077e-09 1.460288e-05
9.800063e-09 1.460288e-05
9.904143e-09 1.460288e-05
1.000933e-08 1.460288e-05
1.011563e-08 1.460288e-05
1.022306e-08 1.460288e-05
1.033163e-08 1.460288e-05
1.044136e-08 1.460288e-05
1.055225e-08 1.460288e-05
1.066432e-08 1.460288e-05
1.077758e-08 1.460288e-05
1.089204e-08 1.460288e-05
1.100772e-08 1.460288e-05
1.112462e-08 1.460288e-05
1.124277e-08 1.460288e-05
1.136217e-08 1.460288e-05
1.148284e-08 1.460288e-05
1.160479e-08 1.460288e-05
1.172804e-08 1.460288e-05
1.18526e-08 1.460288e-05
1.197848e-08 1.460288e-05
1.210569e-08 1.460288e-05
1.223426e-08 1.460288e-05
1.236419e-08 1.460288e-05
1.24955e-08 1.460288e-05
1.262821e-08 1.460288e-05
1.276232e-08 1.460288e-05
1.289786e-08 1.460288e-05
1.303484e-08 1.460288e-05
1.317328e-08 1.460288e-05
1.331318e-08 1.460288e-05
1.345457e-08 1.460288e-05
1.359747e-08 1.460288e-05
1.374188e-08 1.460288e-05
1.388782e-08 1.460288e-05
1.403531e-08 1.460288e-05
1.418437e-08 1.460288e-05
1.433502e-08 1.460288e-05
1.448726e-08 1.460288e-05
1.464112e-08 1.460288e-05
1.479661e-08 1.460288e-05
1.495376e-08 1.460288e-05
1.511257e-08 1.460288e-05
1.527307e-08 1.460288e-05
1.543528e-08 1.460288e-05
1.55992e-08 1.460288e-05
1.576487e-08 1.460288e-05
1.59323e-08 1.460288e-05
1.610151e-08 1.460288e-05
1.627251e-08 1.460288e-05
1.644533e-08 1.460288e-05
1.661999e-08 1.460288e-05
1.67965e-08 1.460288e-05
1.697488e-08 1.460288e-05
1.715516e-08 1.460288e-05
1.733735e-08 1.460288e-05
1.752148e-08 1.460288e-05
1.770757e-08 1.460288e-05
1.789563e-08 1.460288e-05
1.808568e-08 1.460289e-05
1.827776e-08 1.460289e-05
1.847188e-08 1.460289e-05
1.866805e-08 1.460289e-05
1.886632e-08 1.460289e-05
1.906668e-08 1.460289e-05
1.926918e-08 1.460289e-05
1.947382e-08 1.460289e-05
1.968064e-08 1.460289e-05
1.988966e-08 1.460289e-05
2.010089e-08 1.460289e-05
2.031437e-08 1.460289e-05
2.053011e-08 1.460289e-05
2.074815e-08 1.460289e-05
2.09685e-08 1.460289e-05
2.11912e-08 1.460289e-05
2.141625e-08 1.460289e-05
2.16437e-08 1.460289e-05
2.187357e-08 1.460289e-05
2.210587e-08 1.460289e-05
2.234064e-08 1.460289e-05
2.257791e-08 1.460289e-05
2.281769e-08 1.460289e-05
2.306003e-08 1.460289e-05
2.330493e-08 1.460289e-05
2.355244e-08 1.460289e-05
2.380257e-08 1.460289e-05
2.405536e-08 1.460289e-05
2.431084e-08 1.460289e-05
2.456903e-08 1.460289e-05
2.482996e-08 1.460289e-05
2.509366e-08 1.460289e-05
2.536017e-08 1.460289e-05
2.56295e-08 1.460289e-05
2.590169e-08 1.460289e-05
2.617678e-08 1.460289e-05
2.645479e-08 1.460289e-05
2.673574e-08 1.460289e-05
2.701969e-08 1.460289e-05
2.730665e-08 1.460289e-05
2.759665e-08 1.460289e-05
2.788974e-08 1.460289e-05
2.818594e-08 1.460289e-05
2.848528e-08 1.460289e-05
2.87878e-08 1.460289e-05
2.909354e-08 1.460289e-05
2.940252e-08 1.460289e-05
2.971479e-08 1.460289e-05
3.003037e-08 1.460289e-05
3.03493e-08 1.460289e-05
3.067162e-08 1.460289e-05
3.099737e-08 1.460289e-05
3.132657e-08 1.460289e-05
3.165927e-08 1.460289e-05
3.19955e-08 1.460289e-05
3.23353e-08 1.460289e-05
3.267871e-08 1.460289e-05
3.302577e-08 1.460289e-05
3.337652e-08 1.460289e-05
3.373099e-08 1.460289e-05
3.408922e-08 1.460289e-05
3.445126e-08 1.460289e-05
3.481715e-08 1.460289e-05
3.518692e-08 1.460289e-05
3.556061e-08 1.460289e-05
3.593828e-08 1.460289e-05
3.631996e-08 1.460289e-05
3.670569e-08 1.460289e-05
3.709551e-08 1.460289e-05
3.748948e-08 1.460289e-05
3.788763e-08 1.460289e-05
3.829001e-08 1.460289e-05
3.869666e-08 1.460289e-05
3.910764e-08 1.460289e-05
3.952297e-08 1.460289e-05
3.994272e-08 1.460289e-05
4.036693e-08 1.460289e-05
4.079564e-08 1.460289e-05
4.12289e-08 1.460289e-05
4.166676e-08 1.460289e-05
4.210928e-08 1.460289e-05
4.25565e-08 1.460289e-05
4.300846e-08 1.460289e-05
4.346522e-08 1.460289e-05
4.392684e-08 1.460289e-05
4.439336e-08 1.460289e-05
4.486483e-08 1.460289e-05
4.534131e-08 1.460289e-05
4.582285e-08 1.460289e-05
4.630951e-08 1.460289e-05
4.680133e-08 1.460289e-05
4.729837e-08 1.460289e-05
4.78007e-08 1.460289e-05
4.830836e-08 1.460289e-05
4.882141e-08 1.460289e-05
4.933991e-08 1.460289e-05
4.986392e-08 1.460289e-05
5.039349e-08 1.460289e-05
5.092869e-08 1.460289e-05
5.146957e-08 1.460289e-05
5.201619e-08 1.460289e-05
5.256862e-08 1.460289e-05
5.312692e-08 1.460289e-05
5.369114e-08 1.460289e-05
5.426136e-08 1.460289e-05
5.483763e-08 1.460289e-05
5.542003e-08 1.460289e-05
5.600861e-08 1.460289e-05
5.660344e-08 1.460289e-05
5.720459e-08 1.460289e-05
5.781212e-08 1.460289e-05
5.84261e-08 1.460289e-05
5.904661e-08 1.460289e-05
5.96737e-08 1.460289e-05
6.030746e-08 1.460289e-05
6.094795e-08 1.460289e-05
6.159523e-08 1.460289e-05
6.22494e-08 1.460289e-05
6.291051e-08 1.460289e-05
6.357864e-08 1.460289e-05
6.425386e-08 1.460289e-05
6.493626e-08 1.460289e-05
6.562591e-08 1.460289e-05
6.632288e-08 1.460289e-05
6.702725e-08 1.460289e-05
6.77391e-08 1.460289e-05
6.845851e-08 1.460289e-05
6.918557e-08 1.460289e-05
6.992034e-08 1.460289e-05
7.066292e-08 1.460289e-05
7.141338e-08 1.460289e-05
7.217182e-08 1.460289e-05
7.293831e-08 1.460289e-05
7.371294e-08 1.460289e-05
7.449579e-08 1.460289e-05
7.528697e-08 1.460289e-05
7.608654e-08 1.460289e-05
7.68946e-08 1.460289e-05
7.771125e-08 1.460289e-05
7.853657e-08 1.460289e-05
7.937066e-08 1.46029e-05
8.02136e-08 1.46029e-05
8.10655e-08 1.46029e-05
8.192644e-08 1.46029e-05
8.279653e-08 1.46029e-05
8.367585e-08 1.46029e-05
8.456452e-08 1.46029e-05
8.546262e-08 1.46029e-05
8.637027e-08 1.46029e-05
8.728755e-08 1.46029e-05
8.821457e-08 1.46029e-05
8.915144e-08 1.46029e-05
9.009826e-08 1.46029e-05
9.105513e-08 1.46029e-05
9.202217e-08 1.46029e-05
9.299948e-08 1.46029e-05
9.398716e-08 1.46029e-05
9.498534e-08 1.46029e-05
9.599412e-08 1.46029e-05
9.701361e-08 1.46029e-05
9.804392e-08 1.46029e-05
9.908518e-08 1.46029e-05
1.001375e-07 1.46029e-05
1.01201e-07 1.46029e-05
1.022758e-07 1.46029e-05
1.03362e-07 1.46029e-05
1.044597e-07 1.46029e-05
1.055691e-07 1.46029e-05
1.066903e-07 1.46029e-05
1.078234e-07 1.46029e-05
1.089685e-07 1.46029e-05
1.101258e-07 1.46029e-05
1.112954e-07 1.46029e-05
1.124774e-07 1.46029e-05
1.136719e-07 1.46029e-05
1.148792e-07 1.46029e-05
1.160992e-07 1.46029e-05
1.173322e-07 1.46029e-05
1.185783e-07 1.46029e-05
1.198377e-07 1.46029e-05
1.211104e-07 1.46029e-05
1.223966e-07 1.46029e-05
1.236965e-07 1.46029e-05
1.250102e-07 1.46029e-05
1.263379e-07 1.46029e-05
1.276796e-07 1.46029e-05
1.290356e-07 1.46029e-05
1.30406e-07 1.46029e-05
1.31791e-07 1.46029e-05
1.331906e-07 1.46029e-05
1.346052e-07 1.46029e-05
1.360347e-07 1.46029e-05
1.374795e-07 1.46029e-05
1.389395e-07 1.46029e-05
1.404151e-07 1.460291e-05
1.419064e-07 1.460291e-05
1.434135e-07 1.460291e-05
1.449366e-07 1.460291e-05
1.464759e-07 1.460291e-05
1.480315e-07 1.460291e-05
1.496036e-07 1.460291e-05
1.511925e-07 1.460291e-05
1.527982e-07 1.460291e-05
1.54421e-07 1.460291e-05
1.56061e-07 1.460291e-05
1.577184e-07 1.460291e-05
1.593934e-07 1.460291e-05
1.610862e-07 1.460291e-05
1.62797e-07 1.460291e-05
1.64526e-07 1.460291e-05
1.662733e-07 1.460291e-05
1.680392e-07 1.460291e-05
1.698238e-07 1.460291e-05
1.716274e-07 1.460291e-05
1.734501e-07 1.460291e-05
1.752922e-07 1.460291e-05
1.771539e-07 1.460291e-05
1.790353e-07 1.460291e-05
1.809367e-07 1.460291e-05
1.828584e-07 1.460291e-05
1.848004e-07 1.460291e-05
1.86763e-07 1.460291e-05
1.887465e-07 1.460291e-05
1.907511e-07 1.460291e-05
1.927769e-07 1.460291e-05
1.948243e-07 1.460291e-05
1.968934e-07 1.460291e-05
1.989844e-07 1.460291e-05
2.010977e-07 1.460292e-05
2.032334e-07 1.460292e-05
2.053918e-07 1.460292e-05
2.075732e-07 1.460292e-05
2.097777e-07 1.460292e-05
2.120056e-07 1.460292e-05
2.142572e-07 1.460292e-05
2.165326e-07 1.460292e-05
2.188323e-07 1.460292e-05
2.211564e-07 1.460292e-05
2.235051e-07 1.460292e-05
2.258788e-07 1.460292e-05
2.282777e-07 1.460292e-05
2.307021e-07 1.460292e-05
2.331523e-07 1.460292e-05
2.356284e-07 1.460292e-05
2.381309e-07 1.460292e-05
2.406599e-07 1.460292e-05
2.432158e-07 1.460292e-05
2.457988e-07 1.460292e-05
2.484093e-07 1.460292e-05
2.510475e-07 1.460292e-05
2.537137e-07 1.460292e-05
2.564082e-07 1.460292e-05
2.591314e-07 1.460292e-05
2.618834e-07 1.460292e-05
2.646647e-07 1.460293e-05
2.674756e-07 1.460293e-05
2.703162e-07 1.460293e-05
2.731871e-07 1.460293e-05
2.760884e-07 1.460293e-05
2.790206e-07 1.460293e-05
2.819839e-07 1.460293e-05
2.849786e-07 1.460293e-05
2.880052e-07 1.460293e-05
2.910639e-07 1.460293e-05
2.941551e-07 1.460293e-05
2.972792e-07 1.460293e-05
3.004364e-07 1.460293e-05
3.036271e-07 1.460293e-05
3.068517e-07 1.460293e-05
3.101106e-07 1.460293e-05
3.134041e-07 1.460293e-05
3.167325e-07 1.460293e-05
3.200963e-07 1.460293e-05
3.234959e-07 1.460294e-05
3.269315e-07 1.460294e-05
3.304036e-07 1.460294e-05
3.339126e-07 1.460294e-05
3.374589e-07 1.460294e-05
3.410428e-07 1.460294e-05
3.446648e-07 1.460294e-05
3.483253e-07 1.460294e-05
3.520246e-07 1.460294e-05
3.557632e-07 1.460294e-05
3.595416e-07 1.460294e-05
3.6336e-07 1.460294e-05
3.67219e-07 1.460294e-05
3.71119e-07 1.460294e-05
3.750604e-07 1.460294e-05
3.790437e-07 1.460294e-05
3.830693e-07 1.460294e-05
3.871376e-07 1.460295e-05
3.912491e-07 1.460295e-05
3.954043e-07 1.460295e-05
3.996037e-07 1.460295e-05
4.038476e-07 1.460295e-05
4.081366e-07 1.460295e-05
4.124711e-07 1.460295e-05
4.168517e-07 1.460295e-05
4.212788e-07 1.460295e-05
4.25753e-07 1.460295e-05
4.302746e-07 1.460295e-05
4.348443e-07 1.460295e-05
4.394625e-07 1.460295e-05
4.441297e-07 1.460295e-05
4.488465e-07 1.460296e-05
4.536134e-07 1.460296e-05
4.584309e-07 1.460296e-05
4.632996e-07 1.460296e-05
4.6822e-07 1.460296e-05
4.731927e-07 1.460296e-05
4.782182e-07 1.460296e-05
4.83297e-07 1.460296e-05
4.884298e-07 1.460296e-05
4.936171e-07 1.460296e-05
4.988595e-07 1.460296e-05
5.041575e-07 1.460296e-05
5.095118e-07 1.460297e-05
5.14923e-07 1.460297e-05
5.203917e-07 1.460297e-05
5.259184e-07 1.460297e-05
5.315039e-07 1.460297e-05
5.371486e-07 1.460297e-05
5.428533e-07 1.460297e-05
5.486186e-07 1.460297e-05
5.544451e-07 1.460297e-05
5.603335e-07 1.460297e-05
5.662845e-07 1.460297e-05
5.722986e-07 1.460298e-05
5.783766e-07 1.460298e-05
5.845192e-07 1.460298e-05
5.907269e-07 1.460298e-05
5.970007e-07 1.460298e-05
6.03341e-07 1.460298e-05
6.097487e-07 1.460298e-05
6.162244e-07 1.460298e-05
6.22769e-07 1.460298e-05
6.29383e-07 1.460299e-05
6.360672e-07 1.460299e-05
6.428225e-07 1.460299e-05
6.496495e-07 1.460299e-05
6.56549e-07 1.460299e-05
6.635218e-07 1.460299e-05
6.705686e-07 1.460299e-05
6.776903e-07 1.460299e-05
6.848876e-07 1.460299e-05
6.921613e-07 1.4603e-05
6.995123e-07 1.4603e-05
7.069414e-07 1.4603e-05
7.144493e-07 1.4603e-05
7.22037e-07 1.4603e-05
7.297053e-07 1.4603e-05
7.37455e-07 1.4603e-05
7.45287e-07 1.4603e-05
7.532022e-07 1.460301e-05
7.612015e-07 1.460301e-05
7.692857e-07 1.460301e-05
7.774558e-07 1.460301e-05
7.857127e-07 1.460301e-05
7.940572e-07 1.460301e-05
8.024904e-07 1.460301e-05
8.110131e-07 1.460302e-05
8.196263e-07 1.460302e-05
8.28331e-07 1.460302e-05
8.371282e-07 1.460302e-05
8.460188e-07 1.460302e-05
8.550038e-07 1.460302e-05
8.640842e-07 1.460302e-05
8.732611e-07 1.460303e-05
8.825354e-07 1.460303e-05
8.919082e-07 1.460303e-05
9.013806e-07 1.460303e-05
9.109536e-07 1.460303e-05
9.206282e-07 1.460303e-05
9.304056e-07 1.460303e-05
9.402868e-07 1.460304e-05
9.50273e-07 1.460304e-05
9.603652e-07 1.460304e-05
9.705646e-07 1.460304e-05
9.808724e-07 1.460304e-05
9.912896e-07 1.460304e-05
1.001817e-06 1.460305e-05
1.012457e-06 1.460305e-05
1.02321e-06 1.460305e-05
1.034077e-06 1.460305e-05
1.045059e-06 1.460305e-05
1.056158e-06 1.460306e-05
1.067374e-06 1.460306e-05
1.07871e-06 1.460306e-05
1.090167e-06 1.460306e-05
1.101745e-06 1.460306e-05
1.113445e-06 1.460306e-05
1.125271e-06 1.460307e-05
1.137221e-06 1.460307e-05
1.149299e-06 1.460307e-05
1.161505e-06 1.460307e-05
1.173841e-06 1.460307e-05
1.186307e-06 1.460308e-05
1.198906e-06 1.460308e-05
1.211639e-06 1.460308e-05
1.224507e-06 1.460308e-05
1.237512e-06 1.460308e-05
1.250654e-06 1.460309e-05
1.263937e-06 1.460309e-05
1.27736e-06 1.460309e-05
1.290926e-06 1.460309e-05
1.304636e-06 1.46031e-05
1.318492e-06 1.46031e-05
1.332495e-06 1.46031e-05
1.346646e-06 1.46031e-05
1.360948e-06 1.460311e-05
1.375402e-06 1.460311e-05
1.390009e-06 1.460311e-05
1.404772e-06 1.460311e-05
1.419691e-06 1.460311e-05
1.434768e-06 1.460312e-05
1.450006e-06 1.460312e-05
1.465406e-06 1.460312e-05
1.480969e-06 1.460312e-05
1.496697e-06 1.460313e-05
1.512593e-06 1.460313e-05
1.528657e-06 1.460313e-05
1.544892e-06 1.460314e-05
1.561299e-06 1.460314e-05
1.577881e-06 1.460314e-05
1.594638e-06 1.460314e-05
1.611574e-06 1.460315e-05
1.628689e-06 1.460315e-05
1.645986e-06 1.460315e-05
1.663467e-06 1.460315e-05
1.681134e-06 1.460316e-05
1.698988e-06 1.460316e-05
1.717032e-06 1.460316e-05
1.735268e-06 1.460317e-05
1.753697e-06 1.460317e-05
1.772322e-06 1.460317e-05
1.791144e-06 1.460318e-05
1.810167e-06 1.460318e-05
1.829391e-06 1.460318e-05
1.84882e-06 1.460319e-05
1.868455e-06 1.460319e-05
1.888299e-06 1.460319e-05
1.908353e-06 1.460319e-05
1.928621e-06 1.46032e-05
1.949103e-06 1.46032e-05
1.969803e-06 1.460321e-05
1.990723e-06 1.460321e-05
2.011865e-06 1.460321e-05
2.033232e-06 1.460322e-05
2.054826e-06 1.460322e-05
2.076649e-06 1.460322e-05
2.098703e-06 1.460323e-05
2.120992e-06 1.460323e-05
2.143518e-06 1.460323e-05
2.166283e-06 1.460324e-05
2.18929e-06 1.460324e-05
2.212541e-06 1.460324e-05
2.236039e-06 1.460325e-05
2.259786e-06 1.460325e-05
2.283786e-06 1.460326e-05
2.30804e-06 1.460326e-05
2.332553e-06 1.460326e-05
2.357325e-06 1.460327e-05
2.382361e-06 1.460327e-05
2.407662e-06 1.460328e-05
2.433232e-06 1.460328e-05
2.459074e-06 1.460329e-05
2.48519e-06 1.460329e-05
2.511584e-06 1.460329e-05
2.538258e-06 1.46033e-05
2.565215e-06 1.46033e-05
2.592458e-06 1.460331e-05
2.619991e-06 1.460331e-05
2.647816e-06 1.460332e-05
2.675937e-06 1.460332e-05
2.704357e-06 1.460333e-05
2.733078e-06 1.460333e-05
2.762104e-06 1.460333e-05
2.791438e-06 1.460334e-05
2.821084e-06 1.460334e-05
2.851045e-06 1.460335e-05
2.881324e-06 1.460335e-05
2.911925e-06 1.460336e-05
2.942851e-06 1.460336e-05
2.974105e-06 1.460337e-05
3.005691e-06 1.460337e-05
3.037612e-06 1.460338e-05
3.069873e-06 1.460339e-05
3.102476e-06 1.460339e-05
3.135425e-06 1.46034e-05
3.168724e-06 1.46034e-05
3.202377e-06 1.460341e-05
3.236388e-06 1.460341e-05
3.270759e-06 1.460342e-05
3.305496e-06 1.460342e-05
3.340601e-06 1.460343e-05
3.37608e-06 1.460344e-05
3.411935e-06 1.460344e-05
3.448171e-06 1.460345e-05
3.484792e-06 1.460345e-05
3.521801e-06 1.460346e-05
3.559204e-06 1.460347e-05
3.597004e-06 1.460347e-05
3.635205e-06 1.460348e-05
3.673812e-06 1.460348e-05
3.71283e-06 1.460349e-05
3.752261e-06 1.46035e-05
3.792111e-06 1.46035e-05
3.832385e-06 1.460351e-05
3.873086e-06 1.460352e-05
3.91422e-06 1.460352e-05
3.95579e-06 1.460353e-05
3.997802e-06 1.460354e-05
4.04026e-06 1.460354e-05
4.083169e-06 1.460355e-05
4.126534e-06 1.460356e-05
4.170359e-06 1.460357e-05
4.214649e-06 1.460357e-05
4.25941e-06 1.460358e-05
4.304647e-06 1.460359e-05
4.350364e-06 1.46036e-05
4.396566e-06 1.46036e-05
4.443259e-06 1.460361e-05
4.490448e-06 1.460362e-05
4.538138e-06 1.460363e-05
4.586335e-06 1.460363e-05
4.635043e-06 1.460364e-05
4.684269e-06 1.460365e-05
4.734017e-06 1.460366e-05
4.784294e-06 1.460367e-05
4.835105e-06 1.460367e-05
4.886456e-06 1.460368e-05
4.938351e-06 1.460369e-05
4.990798e-06 1.46037e-05
5.043802e-06 1.460371e-05
5.097369e-06 1.460372e-05
5.151505e-06 1.460373e-05
5.206216e-06 1.460374e-05
5.261508e-06 1.460374e-05
5.317387e-06 1.460375e-05
5.373859e-06 1.460376e-05
5.430931e-06 1.460377e-05
5.48861e-06 1.460378e-05
5.546901e-06 1.460379e-05
5.605811e-06 1.46038e-05
5.665346e-06 1.460381e-05
5.725514e-06 1.460382e-05
5.786321e-06 1.460383e-05
5.847774e-06 1.460384e-05
5.909879e-06 1.460385e-05
5.972644e-06 1.460386e-05
6.036076e-06 1.460387e-05
6.100181e-06 1.460388e-05
6.164967e-06 1.460389e-05
6.230441e-06 1.46039e-05
6.29661e-06 1.460391e-05
6.363482e-06 1.460393e-05
6.431065e-06 1.460394e-05
6.499365e-06 1.460395e-05
6.56839e-06 1.460396e-05
6.638149e-06 1.460397e-05
6.708648e-06 1.460398e-05
6.779896e-06 1.460399e-05
6.851901e-06 1.460401e-05
6.924671e-06 1.460402e-05
6.998213e-06 1.460403e-05
7.072537e-06 1.460404e-05
7.147649e-06 1.460405e-05
7.22356e-06 1.460407e-05
7.300277e-06 1.460408e-05
7.377808e-06 1.460409e-05
7.456163e-06 1.46041e-05
7.53535e-06 1.460412e-05
7.615378e-06 1.460413e-05
7.696256e-06 1.460414e-05
7.777993e-06 1.460416e-05
7.860598e-06 1.460417e-05
7.94408e-06 1.460418e-05
8.028449e-06 1.46042e-05
8.113714e-06 1.460421e-05
8.199884e-06 1.460423e-05
8.28697e-06 1.460424e-05
8.37498e-06 1.460426e-05
8.463925e-06 1.460427e-05
8.553815e-06 1.460428e-05
8.644659e-06 1.46043e-05
8.736469e-06 1.460431e-05
8.829253e-06 1.460433e-05
8.923023e-06 1.460435e-05
9.017788e-06 1.460436e-05
9.11356e-06 1.460438e-05
9.210349e-06 1.460439e-05
9.308166e-06 1.460441e-05
9.407022e-06 1.460442e-05
9.506928e-06 1.460444e-05
9.607895e-06 1.460446e-05
9.709934e-06 1.460447e-05
9.813057e-06 1.460449e-05
9.917275e-06 1.460451e-05
1.00226e-05 1.460453e-05
1.012904e-05 1.460454e-05
1.023662e-05 1.460456e-05
1.034533e-05 1.460458e-05
1.04552e-05 1.46046e-05
1.056624e-05 1.460461e-05
1.067846e-05 1.460463e-05
1.079187e-05 1.460465e-05
1.090648e-05 1.460467e-05
1.102231e-05 1.460469e-05
1.113937e-05 1.460471e-05
1.125768e-05 1.460473e-05
1.137724e-05 1.460475e-05
1.149807e-05 1.460477e-05
1.162018e-05 1.460479e-05
1.174359e-05 1.460481e-05
1.186831e-05 1.460483e-05
1.199436e-05 1.460485e-05
1.212174e-05 1.460487e-05
1.225048e-05 1.460489e-05
1.238058e-05 1.460491e-05
1.251207e-05 1.460493e-05
1.264495e-05 1.460496e-05
1.277925e-05 1.460498e-05
1.291497e-05 1.4605e-05
1.305213e-05 1.460502e-05
1.319074e-05 1.460505e-05
1.333084e-05 1.460507e-05
1.347241e-05 1.460509e-05
1.361549e-05 1.460512e-05
1.37601e-05 1.460514e-05
1.390623e-05 1.460516e-05
1.405392e-05 1.460519e-05
1.420318e-05 1.460521e-05
1.435402e-05 1.460524e-05
1.450647e-05 1.460526e-05
1.466053e-05 1.460529e-05
1.481623e-05 1.460531e-05
1.497358e-05 1.460534e-05
1.513261e-05 1.460536e-05
1.529332e-05 1.460539e-05
1.545574e-05 1.460542e-05
1.561989e-05 1.460544e-05
1.578578e-05 1.460547e-05
1.595343e-05 1.46055e-05
1.612286e-05 1.460553e-05
1.629409e-05 1.460555e-05
1.646714e-05 1.460558e-05
1.664202e-05 1.460561e-05
1.681877e-05 1.460564e-05
1.699739e-05 1.460567e-05
1.717791e-05 1.46057e-05
1.736034e-05 1.460573e-05
1.754471e-05 1.460576e-05
1.773104e-05 1.460579e-05
1.791935e-05 1.460582e-05
1.810966e-05 1.460585e-05
1.8302e-05 1.460588e-05
1.849637e-05 1.460592e-05
1.869281e-05 1.460595e-05
1.889133e-05 1.460598e-05
1.909196e-05 1.460601e-05
1.929473e-05 1.460605e-05
1.949964e-05 1.460608e-05
1.970674e-05 1.460611e-05
1.991603e-05 1.460615e-05
2.012754e-05 1.460618e-05
2.03413e-05 1.460622e-05
2.055734e-05 1.460625e-05
2.077566e-05 1.460629e-05
2.099631e-05 1.460633e-05
2.121929e-05 1.460636e-05
2.144465e-05 1.46064e-05
2.16724e-05 1.460644e-05
2.190257e-05 1.460648e-05
2.213518e-05 1.460651e-05
2.237026e-05 1.460655e-05
2.260784e-05 1.460659e-05
2.284795e-05 1.460663e-05
2.30906e-05 1.460667e-05
2.333583e-05 1.460671e-05
2.358366e-05 1.460675e-05
2.383413e-05 1.460679e-05
2.408726e-05 1.460683e-05
2.434307e-05 1.460688e-05
2.46016e-05 1.460692e-05
2.486288e-05 1.460696e-05
2.512693e-05 1.4607e-05
2.539379e-05 1.460705e-05
2.566348e-05 1.460709e-05
2.593604e-05 1.460714e-05
2.621149e-05 1.460718e-05
2.648986e-05 1.460723e-05
2.677119e-05 1.460727e-05
2.705551e-05 1.460732e-05
2.734285e-05 1.460737e-05
2.763324e-05 1.460742e-05
2.792672e-05 1.460746e-05
2.822331e-05 1.460751e-05
2.852305e-05 1.460756e-05
2.882597e-05 1.460761e-05
2.913211e-05 1.460766e-05
2.944151e-05 1.460771e-05
2.975419e-05 1.460776e-05
3.007019e-05 1.460782e-05
3.038954e-05 1.460787e-05
3.071229e-05 1.460792e-05
3.103846e-05 1.460798e-05
3.13681e-05 1.460803e-05
3.170124e-05 1.460808e-05
3.203792e-05 1.460814e-05
3.237818e-05 1.46082e-05
3.272204e-05 1.460825e-05
3.306956e-05 1.460831e-05
3.342077e-05 1.460837e-05
3.377571e-05 1.460843e-05
3.413442e-05 1.460848e-05
3.449694e-05 1.460854e-05
3.486331e-05 1.46086e-05
3.523357e-05 1.460867e-05
3.560776e-05 1.460873e-05
3.598593e-05 1.460879e-05
3.636811e-05 1.460885e-05
3.675435e-05 1.460892e-05
3.71447e-05 1.460898e-05
3.753919e-05 1.460904e-05
3.793787e-05 1.460911e-05
3.834078e-05 1.460918e-05
3.874797e-05 1.460924e-05
3.915949e-05 1.460931e-05
3.957538e-05 1.460938e-05
3.999568e-05 1.460945e-05
4.042045e-05 1.460952e-05
4.084973e-05 1.460959e-05
4.128357e-05 1.460966e-05
4.172201e-05 1.460973e-05
4.216511e-05 1.46098e-05
4.261292e-05 1.460988e-05
4.306548e-05 1.460995e-05
4.352285e-05 1.461003e-05
4.398508e-05 1.46101e-05
4.445222e-05 1.461018e-05
4.492432e-05 1.461026e-05
4.540143e-05 1.461034e-05
4.588361e-05 1.461042e-05
4.637091e-05 1.46105e-05
4.686338e-05 1.461058e-05
4.736109e-05 1.461066e-05
4.786408e-05 1.461074e-05
4.837241e-05 1.461083e-05
4.888614e-05 1.461091e-05
4.940533e-05 1.4611e-05
4.993003e-05 1.461108e-05
5.046031e-05 1.461117e-05
5.099621e-05 1.461126e-05
5.153781e-05 1.461135e-05
5.208516e-05 1.461144e-05
5.263832e-05 1.461153e-05
5.319736e-05 1.461162e-05
5.376233e-05 1.461171e-05
5.433331e-05 1.461181e-05
5.491034e-05 1.46119e-05
5.549351e-05 1.4612e-05
5.608287e-05 1.461209e-05
5.667849e-05 1.461219e-05
5.728043e-05 1.461229e-05
5.788877e-05 1.461239e-05
5.850357e-05 1.461249e-05
5.91249e-05 1.461259e-05
5.975283e-05 1.46127e-05
6.038742e-05 1.46128e-05
6.102876e-05 1.461291e-05
6.16769e-05 1.461301e-05
6.233193e-05 1.461312e-05
6.299392e-05 1.461323e-05
6.366294e-05 1.461334e-05
6.433906e-05 1.461345e-05
6.502236e-05 1.461357e-05
6.571292e-05 1.461368e-05
6.641081e-05 1.461379e-05
6.711612e-05 1.461391e-05
6.782892e-05 1.461403e-05
6.854928e-05 1.461415e-05
6.92773e-05 1.461427e-05
7.001305e-05 1.461439e-05
7.075661e-05 1.461451e-05
7.150807e-05 1.461463e-05
7.226751e-05 1.461476e-05
7.303502e-05 1.461489e-05
7.381067e-05 1.461501e-05
7.459457e-05 1.461514e-05
7.538679e-05 1.461527e-05
7.618742e-05 1.46154e-05
7.699656e-05 1.461554e-05
7.781429e-05 1.461567e-05
7.86407e-05 1.461581e-05
7.947589e-05 1.461595e-05
8.031995e-05 1.461609e-05
8.117298e-05 1.461623e-05
8.203506e-05 1.461637e-05
8.290631e-05 1.461651e-05
8.37868e-05 1.461666e-05
8.467664e-05 1.46168e-05
8.557594e-05 1.461695e-05
8.648478e-05 1.46171e-05
8.740328e-05 1.461725e-05
8.833153e-05 1.461741e-05
8.926965e-05 1.461756e-05
9.021772e-05 1.461772e-05
9.117586e-05 1.461788e-05
9.214418e-05 1.461804e-05
9.312278e-05 1.46182e-05
9.411178e-05 1.461836e-05
9.511128e-05 1.461853e-05
9.612139e-05 1.461869e-05
9.714224e-05 1.461886e-05
9.817392e-05 1.461903e-05
9.921656e-05 1.46192e-05
0.0001002703 1.461938e-05
0.0001013352 1.461955e-05
0.0001024114 1.461973e-05
0.000103499 1.461991e-05
0.0001045982 1.462009e-05
0.0001057091 1.462027e-05
0.0001068318 1.462046e-05
0.0001079664 1.462065e-05
0.000109113 1.462084e-05
0.0001102718 1.462103e-05
0.0001114429 1.462122e-05
0.0001126265 1.462142e-05
0.0001138226 1.462161e-05
0.0001150315 1.462181e-05
0.0001162531 1.462202e-05
0.0001174878 1.462222e-05
0.0001187356 1.462243e-05
0.0001199966 1.462263e-05
0.000121271 1.462285e-05
0.0001225589 1.462306e-05
0.0001238605 1.462327e-05
0.000125176 1.462349e-05
0.0001265054 1.462371e-05
0.0001278489 1.462393e-05
0.0001292067 1.462416e-05
0.0001305789 1.462438e-05
0.0001319657 1.462461e-05
0.0001333672 1.462485e-05
0.0001347836 1.462508e-05
0.0001362151 1.462532e-05
0.0001376617 1.462556e-05
0.0001391238 1.46258e-05
0.0001406013 1.462604e-05
0.0001420945 1.462629e-05
0.0001436036 1.462654e-05
0.0001451288 1.462679e-05
0.0001466701 1.462705e-05
0.0001482278 1.46273e-05
0.000149802 1.462757e-05
0.0001513929 1.462783e-05
0.0001530008 1.46281e-05
0.0001546257 1.462836e-05
0.0001562679 1.462864e-05
0.0001579275 1.462891e-05
0.0001596047 1.462919e-05
0.0001612998 1.462947e-05
0.0001630129 1.462975e-05
0.0001647441 1.463004e-05
0.0001664937 1.463033e-05
0.000168262 1.463062e-05
0.000170049 1.463092e-05
0.0001718549 1.463122e-05
0.0001736801 1.463152e-05
0.0001755246 1.463183e-05
0.0001773888 1.463214e-05
0.0001792727 1.463245e-05
0.0001811766 1.463277e-05
0.0001831008 1.463309e-05
0.0001850454 1.463341e-05
0.0001870106 1.463374e-05
0.0001889968 1.463407e-05
0.000191004 1.46344e-05
0.0001930325 1.463474e-05
0.0001950826 1.463508e-05
0.0001971544 1.463542e-05
0.0001992483 1.463577e-05
0.0002013643 1.463612e-05
0.0002035029 1.463647e-05
0.0002056642 1.463683e-05
0.0002078484 1.46372e-05
0.0002100558 1.463756e-05
0.0002122867 1.463794e-05
0.0002145412 1.463831e-05
0.0002168197 1.463869e-05
0.0002191224 1.463907e-05
0.0002214496 1.463946e-05
0.0002238015 1.463985e-05
0.0002261783 1.464025e-05
0.0002285804 1.464065e-05
0.000231008 1.464105e-05
0.0002334614 1.464146e-05
0.0002359408 1.464187e-05
0.0002384466 1.464229e-05
0.000240979 1.464271e-05
0.0002435383 1.464314e-05
0.0002461247 1.464357e-05
0.0002487387 1.4644e-05
0.0002513803 1.464445e-05
0.0002540501 1.464489e-05
0.0002567482 1.464534e-05
0.0002594749 1.46458e-05
0.0002622307 1.464626e-05
0.0002650156 1.464672e-05
0.0002678302 1.464719e-05
0.0002706746 1.464766e-05
0.0002735493 1.464814e-05
0.0002764545 1.464863e-05
0.0002793905 1.464912e-05
0.0002823578 1.464962e-05
0.0002853565 1.465012e-05
0.0002883871 1.465062e-05
0.0002914498 1.465114e-05
0.0002945451 1.465165e-05
0.0002976733 1.465218e-05
0.0003008347 1.46527e-05
0.0003040297 1.465324e-05
0.0003072586 1.465378e-05
0.0003105218 1.465433e-05
0.0003138196 1.465488e-05
0.0003171525 1.465544e-05
0.0003205207 1.4656e-05
0.0003239248 1.465657e-05
0.000327365 1.465715e-05
0.0003308417 1.465773e-05
0.0003343554 1.465832e-05
0.0003379063 1.465891e-05
0.000341495 1.465952e-05
0.0003451218 1.466012e-05
0.0003487871 1.466074e-05
0.0003524914 1.466136e-05
0.0003562349 1.466199e-05
0.0003600183 1.466263e-05
0.0003638418 1.466327e-05
0.0003677059 1.466392e-05
0.0003716111 1.466457e-05
0.0003755577 1.466524e-05
0.0003795463 1.466591e-05
0.0003835772 1.466659e-05
0.0003876509 1.466727e-05
0.0003917679 1.466796e-05
0.0003959286 1.466866e-05
0.0004001335 1.466937e-05
0.000404383 1.467009e-05
0.0004086777 1.467081e-05
0.000413018 1.467154e-05
0.0004174044 1.467228e-05
0.0004218374 1.467303e-05
0.0004263175 1.467378e-05
0.0004308451 1.467455e-05
0.0004354208 1.467532e-05
0.0004400451 1.46761e-05
0.0004447186 1.467689e-05
0.0004494416 1.467769e-05
0.0004542149 1.467849e-05
0.0004590388 1.467931e-05
0.0004639139 1.468013e-05
0.0004688408 1.468097e-05
0.0004738201 1.468181e-05
0.0004788522 1.468266e-05
0.0004839378 1.468352e-05
0.0004890774 1.468439e-05
0.0004942716 1.468527e-05
0.0004995209 1.468616e-05
0.000504826 1.468706e-05
0.0005101874 1.468797e-05
0.0005156058 1.468889e-05
0.0005210817 1.468982e-05
0.0005266157 1.469076e-05
0.0005322086 1.469171e-05
0.0005378608 1.469267e-05
0.0005435731 1.469364e-05
0.000549346 1.469462e-05
0.0005551803 1.469561e-05
0.0005610765 1.469662e-05
0.0005670353 1.469763e-05
0.0005730574 1.469866e-05
0.0005791435 1.469969e-05
0.0005852942 1.470074e-05
0.0005915102 1.47018e-05
0.0005977922 1.470287e-05
0.000604141 1.470396e-05
0.0006105572 1.470505e-05
0.0006170415 1.470616e-05
0.0006235947 1.470728e-05
0.0006302175 1.470841e-05
0.0006369106 1.470956e-05
0.0006436748 1.471071e-05
0.0006505109 1.471188e-05
0.0006574195 1.471307e-05
0.0006644015 1.471426e-05
0.0006714577 1.471547e-05
0.0006785888 1.471669e-05
0.0006857957 1.471793e-05
0.000693079 1.471918e-05
0.0007004398 1.472044e-05
0.0007078787 1.472172e-05
0.0007153966 1.472301e-05
0.0007229944 1.472432e-05
0.0007306728 1.472564e-05
0.0007384328 1.472698e-05
0.0007462752 1.472833e-05
0.0007542009 1.472969e-05
0.0007622108 1.473107e-05
0.0007703057 1.473247e-05
0.0007784866 1.473388e-05
0.0007867544 1.473531e-05
0.00079511 1.473675e-05
0.0008035544 1.473821e-05
0.0008120884 1.473969e-05
0.0008207131 1.474118e-05
0.0008294293 1.474269e-05
0.0008382381 1.474422e-05
0.0008471405 1.474576e-05
0.0008561374 1.474732e-05
0.0008652299 1.47489e-05
0.0008744189 1.475049e-05
0.0008837056 1.475211e-05
0.0008930908 1.475374e-05
0.0009025758 1.475539e-05
0.0009121614 1.475705e-05
0.0009218489 1.475874e-05
0.0009316392 1.476045e-05
0.0009415336 1.476217e-05
0.000951533 1.476392e-05
0.0009616386 1.476568e-05
0.0009718515 1.476747e-05
0.0009821729 1.476927e-05
0.0009926039 1.47711e-05
0.001003146 1.477294e-05
0.001013799 1.477481e-05
0.001024566 1.477669e-05
0.001035448 1.47786e-05
0.001046444 1.478053e-05
0.001057558 1.478249e-05
0.00106879 1.478446e-05
0.001080141 1.478646e-05
0.001091612 1.478848e-05
0.001103205 1.479052e-05
0.001114922 1.479258e-05
0.001126763 1.479467e-05
0.001138729 1.479679e-05
0.001150823 1.479892e-05
0.001163045 1.480108e-05
0.001175397 1.480327e-05
0.00118788 1.480548e-05
0.001200496 1.480772e-05
0.001213245 1.480998e-05
0.001226131 1.481227e-05
0.001239152 1.481458e-05
0.001252313 1.481692e-05
0.001265613 1.481929e-05
0.001279054 1.482168e-05
0.001292638 1.48241e-05
0.001306366 1.482655e-05
0.00132024 1.482903e-05
0.001334262 1.483153e-05
0.001348432 1.483407e-05
0.001362753 1.483663e-05
0.001377226 1.483923e-05
0.001391852 1.484185e-05
0.001406634 1.48445e-05
0.001421573 1.484719e-05
0.001436671 1.48499e-05
0.001451929 1.485265e-05
0.001467349 1.485543e-05
0.001482932 1.485824e-05
0.001498682 1.486108e-05
0.001514598 1.486396e-05
0.001530684 1.486687e-05
0.00154694 1.486981e-05
0.001563369 1.487279e-05
0.001579973 1.48758e-05
0.001596752 1.487885e-05
0.001613711 1.488193e-05
0.001630849 1.488505e-05
0.001648169 1.488821e-05
0.001665673 1.48914e-05
0.001683363 1.489463e-05
0.001701241 1.48979e-05
0.001719309 1.490121e-05
0.001737568 1.490455e-05
0.001756022 1.490793e-05
0.001774671 1.491136e-05
0.001793519 1.491482e-05
0.001812567 1.491833e-05
0.001831817 1.492187e-05
0.001851271 1.492546e-05
0.001870933 1.492909e-05
0.001890803 1.493277e-05
0.001910883 1.493648e-05
0.001931178 1.494025e-05
0.001951687 1.494405e-05
0.001972415 1.49479e-05
0.001993363 1.49518e-05
0.002014533 1.495574e-05
0.002035928 1.495973e-05
0.00205755 1.496377e-05
0.002079402 1.496786e-05
0.002101486 1.497199e-05
0.002123805 1.497617e-05
0.00214636 1.498041e-05
0.002169155 1.498469e-05
0.002192192 1.498903e-05
0.002215474 1.499342e-05
0.002239003 1.499786e-05
0.002262782 1.500235e-05
0.002286814 1.50069e-05
0.002311101 1.50115e-05
0.002335645 1.501616e-05
0.002360451 1.502088e-05
0.002385519 1.502565e-05
0.002410854 1.503048e-05
0.002436459 1.503537e-05
0.002462335 1.504032e-05
0.002488485 1.504533e-05
0.002514914 1.505039e-05
0.002541623 1.505552e-05
0.002568616 1.506072e-05
0.002595896 1.506597e-05
0.002623465 1.50713e-05
0.002651327 1.507668e-05
0.002679485 1.508213e-05
0.002707942 1.508765e-05
0.002736701 1.509324e-05
0.002765766 1.509889e-05
0.00279514 1.510462e-05
0.002824825 1.511042e-05
0.002854826 1.511628e-05
0.002885145 1.512222e-05
0.002915786 1.512824e-05
0.002946753 1.513432e-05
0.002978048 1.514049e-05
0.003009676 1.514673e-05
0.00304164 1.515304e-05
0.003073943 1.515944e-05
0.003106589 1.516591e-05
0.003139582 1.517247e-05
0.003172926 1.517911e-05
0.003206623 1.518583e-05
0.003240679 1.519264e-05
0.003275096 1.519953e-05
0.003309879 1.52065e-05
0.003345031 1.521357e-05
0.003380556 1.522072e-05
0.003416459 1.522797e-05
0.003452743 1.52353e-05
0.003489412 1.524273e-05
0.003526471 1.525026e-05
0.003563923 1.525788e-05
0.003601773 1.526559e-05
0.003640025 1.52734e-05
0.003678684 1.528132e-05
0.003717752 1.528933e-05
0.003757236 1.529745e-05
0.003797139 1.530567e-05
0.003837466 1.531399e-05
0.003878222 1.532243e-05
0.00391941 1.533097e-05
0.003961035 1.533962e-05
0.004003103 1.534838e-05
0.004045617 1.535725e-05
0.004088583 1.536624e-05
0.004132005 1.537535e-05
0.004175888 1.538457e-05
0.004220238 1.539392e-05
0.004265058 1.540338e-05
0.004310354 1.541297e-05
0.004356132 1.542269e-05
0.004402395 1.543253e-05
0.00444915 1.54425e-05
0.004496402 1.54526e-05
0.004544155 1.546283e-05
0.004592416 1.54732e-05
0.004641189 1.54837e-05
0.00469048 1.549434e-05
0.004740294 1.550512e-05
0.004790638 1.551605e-05
0.004841516 1.552712e-05
0.004892934 1.553834e-05
0.004944899 1.55497e-05
0.004997416 1.556122e-05
0.00505049 1.557289e-05
0.005104128 1.558471e-05
0.005158335 1.55967e-05
0.005213119 1.560884e-05
0.005268484 1.562115e-05
0.005324437 1.563362e-05
0.005380984 1.564627e-05
0.005438132 1.565908e-05
0.005495887 1.567206e-05
0.005554255 1.568522e-05
0.005613243 1.569856e-05
0.005672858 1.571208e-05
0.005733106 1.572578e-05
0.005793993 1.573967e-05
0.005855527 1.575375e-05
0.005917715 1.576802e-05
0.005980563 1.578249e-05
0.006044079 1.579716e-05
0.006108269 1.581202e-05
0.006173141 1.582709e-05
0.006238702 1.584237e-05
0.006304959 1.585786e-05
0.00637192 1.587357e-05
0.006439592 1.588949e-05
0.006507982 1.590563e-05
0.006577099 1.5922e-05
0.00664695 1.593859e-05
0.006717543 1.595542e-05
0.006788886 1.597248e-05
0.006860986 1.598978e-05
0.006933852 1.600732e-05
0.007007492 1.602511e-05
0.007081914 1.604315e-05
0.007157126 1.606144e-05
0.007233138 1.608e-05
0.007309956 1.609881e-05
0.00738759 1.611789e-05
0.007466049 1.613724e-05
0.007545341 1.615687e-05
0.007625475 1.617677e-05
0.00770646 1.619696e-05
0.007788305 1.621744e-05
0.00787102 1.623821e-05
0.007954613 1.625928e-05
0.008039094 1.628066e-05
0.008124472 1.630234e-05
0.008210756 1.632433e-05
0.008297957 1.634664e-05
0.008386084 1.636928e-05
0.008475147 1.639224e-05
0.008565156 1.641553e-05
0.008656121 1.643917e-05
0.008748052 1.646315e-05
0.00884096 1.648748e-05
0.008934854 1.651216e-05
0.009029745 1.653721e-05
0.009125644 1.656263e-05
0.009222561 1.658842e-05
0.009320508 1.661459e-05
0.009419495 1.664114e-05
0.009519533 1.666809e-05
0.009620634 1.669544e-05
0.009722808 1.672319e-05
0.009826068 1.675136e-05
0.009930424 1.677995e-05
0.01003589 1.680896e-05
0.01014247 1.683841e-05
0.01025019 1.68683e-05
0.01035905 1.689863e-05
0.01046907 1.692943e-05
0.01058025 1.696068e-05
0.01069262 1.699241e-05
0.01080618 1.702462e-05
0.01092094 1.705732e-05
0.01103693 1.709051e-05
0.01115414 1.712421e-05
0.0112726 1.715842e-05
0.01139232 1.719315e-05
0.01151331 1.722842e-05
0.01163559 1.726422e-05
0.01175916 1.730057e-05
0.01188405 1.733749e-05
0.01201026 1.737497e-05
0.01213781 1.741302e-05
0.01226672 1.745167e-05
0.012397 1.749091e-05
0.01252866 1.753077e-05
0.01266172 1.757124e-05
0.01279619 1.761234e-05
0.01293209 1.765408e-05
0.01306943 1.769648e-05
0.01320823 1.773954e-05
0.01334851 1.778327e-05
0.01349028 1.782769e-05
0.01363355 1.787281e-05
0.01377834 1.791864e-05
0.01392467 1.79652e-05
0.01407256 1.801249e-05
0.01422201 1.806053e-05
0.01437305 1.810933e-05
0.0145257 1.815891e-05
0.01467997 1.820928e-05
0.01483587 1.826045e-05
0.01499344 1.831244e-05
0.01515267 1.836526e-05
0.0153136 1.841893e-05
0.01547623 1.847347e-05
0.0156406 1.852888e-05
0.01580671 1.858518e-05
0.01597458 1.86424e-05
0.01614423 1.870054e-05
0.01631569 1.875962e-05
0.01648897 1.881966e-05
0.01666409 1.888068e-05
0.01684107 1.894269e-05
0.01701992 1.900572e-05
0.01720068 1.906977e-05
0.01738336 1.913488e-05
0.01756798 1.920105e-05
0.01775455 1.926831e-05
0.01794311 1.933668e-05
0.01813368 1.940617e-05
0.01832626 1.947682e-05
0.01852089 1.954863e-05
0.01871759 1.962163e-05
0.01891638 1.969585e-05
0.01911728 1.977129e-05
0.01932031 1.9848e-05
0.0195255 1.992598e-05
0.01973286 2.000527e-05
0.01994243 2.008589e-05
0.02015423 2.016785e-05
0.02036827 2.025119e-05
0.02058459 2.033594e-05
0.02080321 2.042211e-05
0.02102415 2.050974e-05
0.02124743 2.059885e-05
0.02147308 2.068946e-05
0.02170114 2.078161e-05
0.02193161 2.087533e-05
0.02216453 2.097064e-05
0.02239992 2.106758e-05
0.02263782 2.116617e-05
0.02287824 2.126644e-05
0.02312122 2.136843e-05
0.02336677 2.147217e-05
0.02361493 2.157769e-05
0.02386573 2.168502e-05
0.0241192 2.17942e-05
0.02437535 2.190526e-05
0.02463422 2.201825e-05
0.02489585 2.213318e-05
0.02516025 2.225011e-05
0.02542746 2.236907e-05
0.02569751 2.249009e-05
0.02597043 2.261322e-05
0.02624624 2.27385e-05
0.02652498 2.286596e-05
0.02680669 2.299565e-05
0.02709138 2.31276e-05
0.0273791 2.326188e-05
0.02766988 2.33985e-05
0.02796374 2.353753e-05
0.02826073 2.367901e-05
0.02856087 2.382298e-05
0.02886419 2.396949e-05
0.02917074 2.411859e-05
0.02948054 2.427033e-05
0.02979364 2.442476e-05
0.03011006 2.458193e-05
0.03042984 2.47419e-05
0.03075301 2.490471e-05
0.03107962 2.507042e-05
0.03140969 2.523908e-05
0.03174328 2.541076e-05
0.0320804 2.558552e-05
0.03242111 2.57634e-05
0.03276543 2.594447e-05
0.03311341 2.61288e-05
0.03346508 2.631644e-05
0.0338205 2.650745e-05
0.03417968 2.670191e-05
0.03454268 2.689988e-05
0.03490954 2.710143e-05
0.03528029 2.730663e-05
0.03565498 2.751554e-05
0.03603364 2.772824e-05
0.03641633 2.79448e-05
0.03680309 2.81653e-05
0.03719395 2.838982e-05
0.03758896 2.861842e-05
0.03798817 2.88512e-05
0.03839162 2.908823e-05
0.03879935 2.932959e-05
0.03921141 2.957537e-05
0.03962785 2.982566e-05
0.04004871 3.008053e-05
0.04047404 3.034009e-05
0.04090389 3.060443e-05
0.0413383 3.087362e-05
0.04177733 3.114778e-05
0.04222102 3.1427e-05
0.04266942 3.171137e-05
0.04312258 3.2001e-05
0.04358056 3.229599e-05
0.0440434 3.259645e-05
0.04451116 3.290247e-05
0.04498388 3.321418e-05
0.04546163 3.353167e-05
0.04594444 3.385508e-05
0.04643239 3.41845e-05
0.04692552 3.452006e-05
0.04742388 3.486188e-05
0.04792754 3.521008e-05
0.04843655 3.556479e-05
0.04895096 3.592613e-05
0.04947084 3.629424e-05
0.04999623 3.666924e-05
0.05052721 3.705128e-05
0.05106383 3.744048e-05
0.05160614 3.7837e-05
0.05215422 3.824098e-05
0.05270811 3.865255e-05
0.05326789 3.907188e-05
0.05383361 3.949911e-05
0.05440535 3.99344e-05
0.05498315 4.037791e-05
0.05556709 4.08298e-05
0.05615723 4.129023e-05
0.05675364 4.175937e-05
0.05735638 4.22374e-05
0.05796553 4.272449e-05
0.05858114 4.322081e-05
0.05920329 4.372656e-05
0.05983205 4.42419e-05
0.06046749 4.476704e-05
0.06110967 4.530217e-05
0.06175868 4.584748e-05
0.06241458 4.640317e-05
0.06307744 4.696945e-05
0.06374735 4.754653e-05
0.06442437 4.813462e-05
0.06510857 4.873392e-05
0.06580005 4.934468e-05
0.06649887 4.996711e-05
0.06720511 5.060144e-05
0.06791885 5.12479e-05
0.06864017 5.190673e-05
0.06936915 5.257819e-05
0.07010588 5.32625e-05
0.07085043 5.395994e-05
0.07160288 5.467075e-05
0.07236333 5.539519e-05
0.07313185 5.613355e-05
0.07390854 5.688608e-05
0.07469347 5.765307e-05
0.07548674 5.843479e-05
0.07628844 5.923155e-05
0.07709865 6.004363e-05
0.07791746 6.087133e-05
0.07874497 6.171497e-05
0.07958127 6.257484e-05
0.08042645 6.345127e-05
0.08128061 6.434459e-05
0.08214383 6.525511e-05
0.08301623 6.618319e-05
0.08389789 6.712915e-05
0.08478892 6.809336e-05
0.0856894 6.907615e-05
0.08659945 7.007791e-05
0.08751917 7.109899e-05
0.08844865 7.213977e-05
0.08938801 7.320063e-05
0.09033734 7.428196e-05
0.09129675 7.538417e-05
0.09226636 7.650765e-05
0.09324626 7.765281e-05
0.09423656 7.882008e-05
0.09523739 8.000988e-05
0.09624884 8.122264e-05
0.09727104 8.245882e-05
0.09830409 8.371885e-05
0.09934811 8.50032e-05
0.1004032 8.631234e-05
0.1014695 8.764673e-05
0.1025472 8.900687e-05
0.1036363 9.039324e-05
0.1047369 9.180635e-05
0.1058493 9.324671e-05
0.1069734 9.471483e-05
0.1081095 9.621124e-05
0.1092577 9.773649e-05
0.110418 9.929111e-05
0.1115907 0.0001008757
0.1127758 0.0001024907
0.1139736 0.0001041368
0.115184 0.0001058146
0.1164073 0.0001075246
0.1176436 0.0001092675
0.118893 0.0001110439
0.1201557 0.0001128544
0.1214318 0.0001146995
0.1227214 0.0001165801
0.1240248 0.0001184967
0.1253419 0.00012045
0.1266731 0.0001224407
0.1280184 0.0001244694
0.129378 0.0001265369
0.1307521 0.0001286439
0.1321407 0.000130791
0.1335441 0.0001329791
0.1349624 0.0001352089
0.1363957 0.0001374811
0.1378443 0.0001397965
0.1393082 0.0001421558
0.1407877 0.00014456
0.1422829 0.0001470096
0.143794 0.0001495057
0.1453212 0.0001520489
0.1468645 0.0001546402
0.1484243 0.0001572803
0.1500006 0.0001599702

T-> tZ:

1.000049e-10 4.803864e-06
1.01067e-10 4.803864e-06
1.021404e-10 4.803863e-06
1.032251e-10 4.803863e-06
1.043214e-10 4.803863e-06
1.054293e-10 4.803863e-06
1.06549e-10 4.803863e-06
1.076806e-10 4.803863e-06
1.088242e-10 4.803863e-06
1.0998e-10 4.803863e-06
1.11148e-10 4.803863e-06
1.123284e-10 4.803863e-06
1.135214e-10 4.803863e-06
1.14727e-10 4.803863e-06
1.159455e-10 4.803863e-06
1.171769e-10 4.803863e-06
1.184213e-10 4.803863e-06
1.19679e-10 4.803863e-06
1.2095e-10 4.803863e-06
1.222346e-10 4.803863e-06
1.235327e-10 4.803863e-06
1.248447e-10 4.803863e-06
1.261706e-10 4.803863e-06
1.275106e-10 4.803863e-06
1.288648e-10 4.803863e-06
1.302333e-10 4.803863e-06
1.316165e-10 4.803863e-06
1.330143e-10 4.803863e-06
1.344269e-10 4.803863e-06
1.358546e-10 4.803863e-06
1.372974e-10 4.803863e-06
1.387556e-10 4.803863e-06
1.402292e-10 4.803862e-06
1.417185e-10 4.803862e-06
1.432236e-10 4.803862e-06
1.447447e-10 4.803862e-06
1.462819e-10 4.803862e-06
1.478355e-10 4.803862e-06
1.494055e-10 4.803862e-06
1.509923e-10 4.803862e-06
1.525959e-10 4.803862e-06
1.542165e-10 4.803862e-06
1.558543e-10 4.803862e-06
1.575095e-10 4.803862e-06
1.591823e-10 4.803862e-06
1.608729e-10 4.803862e-06
1.625814e-10 4.803862e-06
1.643081e-10 4.803862e-06
1.660531e-10 4.803862e-06
1.678167e-10 4.803862e-06
1.695989e-10 4.803862e-06
1.714001e-10 4.803862e-06
1.732205e-10 4.803862e-06
1.750601e-10 4.803862e-06
1.769193e-10 4.803862e-06
1.787983e-10 4.803861e-06
1.806972e-10 4.803861e-06
1.826162e-10 4.803861e-06
1.845557e-10 4.803861e-06
1.865157e-10 4.803861e-06
1.884966e-10 4.803861e-06
1.904985e-10 4.803861e-06
1.925216e-10 4.803861e-06
1.945663e-10 4.803861e-06
1.966326e-10 4.803861e-06
1.987209e-10 4.803861e-06
2.008314e-10 4.803861e-06
2.029643e-10 4.803861e-06
2.051199e-10 4.803861e-06
2.072983e-10 4.803861e-06
2.094999e-10 4.803861e-06
2.117249e-10 4.803861e-06
2.139735e-10 4.803861e-06
2.162459e-10 4.80386e-06
2.185425e-10 4.80386e-06
2.208635e-10 4.80386e-06
2.232092e-10 4.80386e-06
2.255797e-10 4.80386e-06
2.279755e-10 4.80386e-06
2.303966e-10 4.80386e-06
2.328435e-10 4.80386e-06
2.353164e-10 4.80386e-06
2.378156e-10 4.80386e-06
2.403412e-10 4.80386e-06
2.428937e-10 4.80386e-06
2.454734e-10 4.80386e-06
2.480804e-10 4.80386e-06
2.507151e-10 4.80386e-06
2.533777e-10 4.803859e-06
2.560687e-10 4.803859e-06
2.587882e-10 4.803859e-06
2.615367e-10 4.803859e-06
2.643143e-10 4.803859e-06
2.671214e-10 4.803859e-06
2.699583e-10 4.803859e-06
2.728253e-10 4.803859e-06
2.757228e-10 4.803859e-06
2.786511e-10 4.803859e-06
2.816105e-10 4.803859e-06
2.846013e-10 4.803859e-06
2.876239e-10 4.803859e-06
2.906785e-10 4.803859e-06
2.937656e-10 4.803858e-06
2.968855e-10 4.803858e-06
3.000385e-10 4.803858e-06
3.03225e-10 4.803858e-06
3.064454e-10 4.803858e-06
3.097e-10 4.803858e-06
3.129891e-10 4.803858e-06
3.163131e-10 4.803858e-06
3.196725e-10 4.803858e-06
3.230675e-10 4.803858e-06
3.264986e-10 4.803858e-06
3.299661e-10 4.803857e-06
3.334705e-10 4.803857e-06
3.370121e-10 4.803857e-06
3.405912e-10 4.803857e-06
3.442084e-10 4.803857e-06
3.47864e-10 4.803857e-06
3.515585e-10 4.803857e-06
3.552922e-10 4.803857e-06
3.590655e-10 4.803857e-06
3.628789e-10 4.803857e-06
3.667328e-10 4.803857e-06
3.706276e-10 4.803856e-06
3.745638e-10 4.803856e-06
3.785418e-10 4.803856e-06
3.82562e-10 4.803856e-06
3.86625e-10 4.803856e-06
3.907311e-10 4.803856e-06
3.948808e-10 4.803856e-06
3.990745e-10 4.803856e-06
4.033128e-10 4.803856e-06
4.075962e-10 4.803855e-06
4.11925e-10 4.803855e-06
4.162998e-10 4.803855e-06
4.20721e-10 4.803855e-06
4.251892e-10 4.803855e-06
4.297049e-10 4.803855e-06
4.342685e-10 4.803855e-06
4.388805e-10 4.803855e-06
4.435416e-10 4.803854e-06
4.482522e-10 4.803854e-06
4.530128e-10 4.803854e-06
4.578239e-10 4.803854e-06
4.626862e-10 4.803854e-06
4.676e-10 4.803854e-06
4.725661e-10 4.803854e-06
4.775849e-10 4.803854e-06
4.82657e-10 4.803853e-06
4.87783e-10 4.803853e-06
4.929635e-10 4.803853e-06
4.981989e-10 4.803853e-06
5.034899e-10 4.803853e-06
5.088372e-10 4.803853e-06
5.142412e-10 4.803853e-06
5.197026e-10 4.803852e-06
5.25222e-10 4.803852e-06
5.308001e-10 4.803852e-06
5.364374e-10 4.803852e-06
5.421345e-10 4.803852e-06
5.478922e-10 4.803852e-06
5.53711e-10 4.803852e-06
5.595916e-10 4.803851e-06
5.655346e-10 4.803851e-06
5.715408e-10 4.803851e-06
5.776107e-10 4.803851e-06
5.837452e-10 4.803851e-06
5.899447e-10 4.803851e-06
5.962102e-10 4.80385e-06
6.025421e-10 4.80385e-06
6.089413e-10 4.80385e-06
6.154085e-10 4.80385e-06
6.219443e-10 4.80385e-06
6.285496e-10 4.80385e-06
6.35225e-10 4.803849e-06
6.419713e-10 4.803849e-06
6.487893e-10 4.803849e-06
6.556796e-10 4.803849e-06
6.626432e-10 4.803849e-06
6.696807e-10 4.803849e-06
6.767929e-10 4.803848e-06
6.839807e-10 4.803848e-06
6.912448e-10 4.803848e-06
6.98586e-10 4.803848e-06
7.060053e-10 4.803848e-06
7.135033e-10 4.803847e-06
7.210809e-10 4.803847e-06
7.287391e-10 4.803847e-06
7.364785e-10 4.803847e-06
7.443002e-10 4.803847e-06
7.522049e-10 4.803846e-06
7.601936e-10 4.803846e-06
7.682671e-10 4.803846e-06
7.764264e-10 4.803846e-06
7.846723e-10 4.803845e-06
7.930058e-10 4.803845e-06
8.014277e-10 4.803845e-06
8.099392e-10 4.803845e-06
8.18541e-10 4.803845e-06
8.272342e-10 4.803844e-06
8.360197e-10 4.803844e-06
8.448985e-10 4.803844e-06
8.538716e-10 4.803844e-06
8.6294e-10 4.803843e-06
8.721048e-10 4.803843e-06
8.813668e-10 4.803843e-06
8.907272e-10 4.803843e-06
9.001871e-10 4.803842e-06
9.097474e-10 4.803842e-06
9.194092e-10 4.803842e-06
9.291736e-10 4.803842e-06
9.390418e-10 4.803841e-06
9.490147e-10 4.803841e-06
9.590936e-10 4.803841e-06
9.692795e-10 4.803841e-06
9.795736e-10 4.80384e-06
9.89977e-10 4.80384e-06
1.000491e-09 4.80384e-06
1.011116e-09 4.80384e-06
1.021855e-09 4.803839e-06
1.032707e-09 4.803839e-06
1.043675e-09 4.803839e-06
1.054759e-09 4.803838e-06
1.065961e-09 4.803838e-06
1.077282e-09 4.803838e-06
1.088723e-09 4.803837e-06
1.100286e-09 4.803837e-06
1.111971e-09 4.803837e-06
1.123781e-09 4.803837e-06
1.135716e-09 4.803836e-06
1.147777e-09 4.803836e-06
1.159967e-09 4.803836e-06
1.172286e-09 4.803835e-06
1.184736e-09 4.803835e-06
1.197319e-09 4.803835e-06
1.210035e-09 4.803834e-06
1.222886e-09 4.803834e-06
1.235873e-09 4.803834e-06
1.248998e-09 4.803833e-06
1.262263e-09 4.803833e-06
1.275669e-09 4.803833e-06
1.289217e-09 4.803832e-06
1.302909e-09 4.803832e-06
1.316746e-09 4.803831e-06
1.33073e-09 4.803831e-06
1.344863e-09 4.803831e-06
1.359146e-09 4.80383e-06
1.373581e-09 4.80383e-06
1.388169e-09 4.80383e-06
1.402911e-09 4.803829e-06
1.417811e-09 4.803829e-06
1.432869e-09 4.803828e-06
1.448086e-09 4.803828e-06
1.463465e-09 4.803828e-06
1.479008e-09 4.803827e-06
1.494715e-09 4.803827e-06
1.51059e-09 4.803826e-06
1.526633e-09 4.803826e-06
1.542846e-09 4.803825e-06
1.559232e-09 4.803825e-06
1.575791e-09 4.803825e-06
1.592527e-09 4.803824e-06
1.60944e-09 4.803824e-06
1.626533e-09 4.803823e-06
1.643807e-09 4.803823e-06
1.661265e-09 4.803822e-06
1.678908e-09 4.803822e-06
1.696739e-09 4.803821e-06
1.714758e-09 4.803821e-06
1.73297e-09 4.80382e-06
1.751375e-09 4.80382e-06
1.769975e-09 4.803819e-06
1.788772e-09 4.803819e-06
1.80777e-09 4.803818e-06
1.826969e-09 4.803818e-06
1.846372e-09 4.803817e-06
1.865981e-09 4.803817e-06
1.885798e-09 4.803816e-06
1.905826e-09 4.803816e-06
1.926067e-09 4.803815e-06
1.946522e-09 4.803815e-06
1.967195e-09 4.803814e-06
1.988087e-09 4.803814e-06
2.009201e-09 4.803813e-06
2.03054e-09 4.803813e-06
2.052105e-09 4.803812e-06
2.073899e-09 4.803811e-06
2.095925e-09 4.803811e-06
2.118184e-09 4.80381e-06
2.14068e-09 4.80381e-06
2.163415e-09 4.803809e-06
2.186391e-09 4.803809e-06
2.209611e-09 4.803808e-06
2.233078e-09 4.803807e-06
2.256794e-09 4.803807e-06
2.280762e-09 4.803806e-06
2.304984e-09 4.803805e-06
2.329464e-09 4.803805e-06
2.354204e-09 4.803804e-06
2.379206e-09 4.803803e-06
2.404474e-09 4.803803e-06
2.43001e-09 4.803802e-06
2.455818e-09 4.803801e-06
2.4819e-09 4.803801e-06
2.508258e-09 4.8038e-06
2.534897e-09 4.803799e-06
2.561818e-09 4.803799e-06
2.589026e-09 4.803798e-06
2.616522e-09 4.803797e-06
2.64431e-09 4.803796e-06
2.672394e-09 4.803796e-06
2.700776e-09 4.803795e-06
2.729459e-09 4.803794e-06
2.758447e-09 4.803793e-06
2.787742e-09 4.803793e-06
2.817349e-09 4.803792e-06
2.84727e-09 4.803791e-06
2.877509e-09 4.80379e-06
2.908069e-09 4.803789e-06
2.938954e-09 4.803789e-06
2.970167e-09 4.803788e-06
3.001711e-09 4.803787e-06
3.03359e-09 4.803786e-06
3.065808e-09 4.803785e-06
3.098368e-09 4.803784e-06
3.131273e-09 4.803784e-06
3.164529e-09 4.803783e-06
3.198137e-09 4.803782e-06
3.232102e-09 4.803781e-06
3.266428e-09 4.80378e-06
3.301119e-09 4.803779e-06
3.336178e-09 4.803778e-06
3.371609e-09 4.803777e-06
3.407417e-09 4.803776e-06
3.443605e-09 4.803775e-06
3.480177e-09 4.803774e-06
3.517138e-09 4.803773e-06
3.554491e-09 4.803772e-06
3.592241e-09 4.803771e-06
3.630392e-09 4.80377e-06
3.668948e-09 4.803769e-06
3.707913e-09 4.803768e-06
3.747293e-09 4.803767e-06
3.78709e-09 4.803766e-06
3.82731e-09 4.803765e-06
3.867958e-09 4.803764e-06
3.909037e-09 4.803763e-06
3.950552e-09 4.803762e-06
3.992508e-09 4.803761e-06
4.03491e-09 4.80376e-06
4.077762e-09 4.803759e-06
4.121069e-09 4.803757e-06
4.164837e-09 4.803756e-06
4.209069e-09 4.803755e-06
4.25377e-09 4.803754e-06
4.298947e-09 4.803753e-06
4.344603e-09 4.803752e-06
4.390744e-09 4.80375e-06
4.437376e-09 4.803749e-06
4.484502e-09 4.803748e-06
4.532129e-09 4.803747e-06
4.580262e-09 4.803745e-06
4.628906e-09 4.803744e-06
4.678066e-09 4.803743e-06
4.727749e-09 4.803741e-06
4.777959e-09 4.80374e-06
4.828703e-09 4.803739e-06
4.879985e-09 4.803737e-06
4.931812e-09 4.803736e-06
4.98419e-09 4.803735e-06
5.037124e-09 4.803733e-06
5.09062e-09 4.803732e-06
5.144684e-09 4.80373e-06
5.199322e-09 4.803729e-06
5.254541e-09 4.803728e-06
5.310346e-09 4.803726e-06
5.366743e-09 4.803725e-06
5.42374e-09 4.803723e-06
5.481342e-09 4.803722e-06
5.539556e-09 4.80372e-06
5.598388e-09 4.803719e-06
5.657844e-09 4.803717e-06
5.717933e-09 4.803715e-06
5.778659e-09 4.803714e-06
5.84003e-09 4.803712e-06
5.902054e-09 4.803711e-06
5.964735e-09 4.803709e-06
6.028083e-09 4.803707e-06
6.092103e-09 4.803706e-06
6.156804e-09 4.803704e-06
6.222191e-09 4.803702e-06
6.288273e-09 4.8037e-06
6.355056e-09 4.803699e-06
6.422549e-09 4.803697e-06
6.490759e-09 4.803695e-06
6.559693e-09 4.803693e-06
6.629359e-09 4.803691e-06
6.699765e-09 4.803689e-06
6.770919e-09 4.803688e-06
6.842828e-09 4.803686e-06
6.915502e-09 4.803684e-06
6.988947e-09 4.803682e-06
7.063172e-09 4.80368e-06
7.138185e-09 4.803678e-06
7.213995e-09 4.803676e-06
7.29061e-09 4.803674e-06
7.368039e-09 4.803672e-06
7.44629e-09 4.80367e-06
7.525372e-09 4.803668e-06
7.605294e-09 4.803666e-06
7.686065e-09 4.803663e-06
7.767694e-09 4.803661e-06
7.850189e-09 4.803659e-06
7.933561e-09 4.803657e-06
8.017818e-09 4.803655e-06
8.10297e-09 4.803652e-06
8.189026e-09 4.80365e-06
8.275996e-09 4.803648e-06
8.36389e-09 4.803646e-06
8.452718e-09 4.803643e-06
8.542489e-09 4.803641e-06
8.633213e-09 4.803638e-06
8.7249e-09 4.803636e-06
8.817562e-09 4.803634e-06
8.911207e-09 4.803631e-06
9.005847e-09 4.803629e-06
9.101493e-09 4.803626e-06
9.198154e-09 4.803624e-06
9.295841e-09 4.803621e-06
9.394566e-09 4.803618e-06
9.49434e-09 4.803616e-06
9.595173e-09 4.803613e-06
9.697077e-09 4.80361e-06
9.800063e-09 4.803608e-06
9.904143e-09 4.803605e-06
1.000933e-08 4.803602e-06
1.011563e-08 4.803599e-06
1.022306e-08 4.803597e-06
1.033163e-08 4.803594e-06
1.044136e-08 4.803591e-06
1.055225e-08 4.803588e-06
1.066432e-08 4.803585e-06
1.077758e-08 4.803582e-06
1.089204e-08 4.803579e-06
1.100772e-08 4.803576e-06
1.112462e-08 4.803573e-06
1.124277e-08 4.80357e-06
1.136217e-08 4.803567e-06
1.148284e-08 4.803563e-06
1.160479e-08 4.80356e-06
1.172804e-08 4.803557e-06
1.18526e-08 4.803554e-06
1.197848e-08 4.80355e-06
1.210569e-08 4.803547e-06
1.223426e-08 4.803544e-06
1.236419e-08 4.80354e-06
1.24955e-08 4.803537e-06
1.262821e-08 4.803533e-06
1.276232e-08 4.80353e-06
1.289786e-08 4.803526e-06
1.303484e-08 4.803522e-06
1.317328e-08 4.803519e-06
1.331318e-08 4.803515e-06
1.345457e-08 4.803511e-06
1.359747e-08 4.803508e-06
1.374188e-08 4.803504e-06
1.388782e-08 4.8035e-06
1.403531e-08 4.803496e-06
1.418437e-08 4.803492e-06
1.433502e-08 4.803488e-06
1.448726e-08 4.803484e-06
1.464112e-08 4.80348e-06
1.479661e-08 4.803476e-06
1.495376e-08 4.803472e-06
1.511257e-08 4.803468e-06
1.527307e-08 4.803463e-06
1.543528e-08 4.803459e-06
1.55992e-08 4.803455e-06
1.576487e-08 4.80345e-06
1.59323e-08 4.803446e-06
1.610151e-08 4.803442e-06
1.627251e-08 4.803437e-06
1.644533e-08 4.803433e-06
1.661999e-08 4.803428e-06
1.67965e-08 4.803423e-06
1.697488e-08 4.803419e-06
1.715516e-08 4.803414e-06
1.733735e-08 4.803409e-06
1.752148e-08 4.803404e-06
1.770757e-08 4.803399e-06
1.789563e-08 4.803394e-06
1.808568e-08 4.803389e-06
1.827776e-08 4.803384e-06
1.847188e-08 4.803379e-06
1.866805e-08 4.803374e-06
1.886632e-08 4.803369e-06
1.906668e-08 4.803363e-06
1.926918e-08 4.803358e-06
1.947382e-08 4.803353e-06
1.968064e-08 4.803347e-06
1.988966e-08 4.803342e-06
2.010089e-08 4.803336e-06
2.031437e-08 4.803331e-06
2.053011e-08 4.803325e-06
2.074815e-08 4.803319e-06
2.09685e-08 4.803313e-06
2.11912e-08 4.803307e-06
2.141625e-08 4.803301e-06
2.16437e-08 4.803296e-06
2.187357e-08 4.803289e-06
2.210587e-08 4.803283e-06
2.234064e-08 4.803277e-06
2.257791e-08 4.803271e-06
2.281769e-08 4.803265e-06
2.306003e-08 4.803258e-06
2.330493e-08 4.803252e-06
2.355244e-08 4.803245e-06
2.380257e-08 4.803239e-06
2.405536e-08 4.803232e-06
2.431084e-08 4.803225e-06
2.456903e-08 4.803218e-06
2.482996e-08 4.803212e-06
2.509366e-08 4.803205e-06
2.536017e-08 4.803198e-06
2.56295e-08 4.80319e-06
2.590169e-08 4.803183e-06
2.617678e-08 4.803176e-06
2.645479e-08 4.803169e-06
2.673574e-08 4.803161e-06
2.701969e-08 4.803154e-06
2.730665e-08 4.803146e-06
2.759665e-08 4.803139e-06
2.788974e-08 4.803131e-06
2.818594e-08 4.803123e-06
2.848528e-08 4.803115e-06
2.87878e-08 4.803107e-06
2.909354e-08 4.803099e-06
2.940252e-08 4.803091e-06
2.971479e-08 4.803083e-06
3.003037e-08 4.803074e-06
3.03493e-08 4.803066e-06
3.067162e-08 4.803058e-06
3.099737e-08 4.803049e-06
3.132657e-08 4.80304e-06
3.165927e-08 4.803032e-06
3.19955e-08 4.803023e-06
3.23353e-08 4.803014e-06
3.267871e-08 4.803005e-06
3.302577e-08 4.802996e-06
3.337652e-08 4.802986e-06
3.373099e-08 4.802977e-06
3.408922e-08 4.802968e-06
3.445126e-08 4.802958e-06
3.481715e-08 4.802948e-06
3.518692e-08 4.802939e-06
3.556061e-08 4.802929e-06
3.593828e-08 4.802919e-06
3.631996e-08 4.802909e-06
3.670569e-08 4.802899e-06
3.709551e-08 4.802888e-06
3.748948e-08 4.802878e-06
3.788763e-08 4.802867e-06
3.829001e-08 4.802857e-06
3.869666e-08 4.802846e-06
3.910764e-08 4.802835e-06
3.952297e-08 4.802824e-06
3.994272e-08 4.802813e-06
4.036693e-08 4.802802e-06
4.079564e-08 4.802791e-06
4.12289e-08 4.802779e-06
4.166676e-08 4.802768e-06
4.210928e-08 4.802756e-06
4.25565e-08 4.802745e-06
4.300846e-08 4.802733e-06
4.346522e-08 4.802721e-06
4.392684e-08 4.802708e-06
4.439336e-08 4.802696e-06
4.486483e-08 4.802684e-06
4.534131e-08 4.802671e-06
4.582285e-08 4.802659e-06
4.630951e-08 4.802646e-06
4.680133e-08 4.802633e-06
4.729837e-08 4.80262e-06
4.78007e-08 4.802606e-06
4.830836e-08 4.802593e-06
4.882141e-08 4.80258e-06
4.933991e-08 4.802566e-06
4.986392e-08 4.802552e-06
5.039349e-08 4.802538e-06
5.092869e-08 4.802524e-06
5.146957e-08 4.80251e-06
5.201619e-08 4.802495e-06
5.256862e-08 4.802481e-06
5.312692e-08 4.802466e-06
5.369114e-08 4.802451e-06
5.426136e-08 4.802436e-06
5.483763e-08 4.802421e-06
5.542003e-08 4.802406e-06
5.600861e-08 4.80239e-06
5.660344e-08 4.802375e-06
5.720459e-08 4.802359e-06
5.781212e-08 4.802343e-06
5.84261e-08 4.802327e-06
5.904661e-08 4.80231e-06
5.96737e-08 4.802294e-06
6.030746e-08 4.802277e-06
6.094795e-08 4.80226e-06
6.159523e-08 4.802243e-06
6.22494e-08 4.802226e-06
6.291051e-08 4.802209e-06
6.357864e-08 4.802191e-06
6.425386e-08 4.802173e-06
6.493626e-08 4.802155e-06
6.562591e-08 4.802137e-06
6.632288e-08 4.802119e-06
6.702725e-08 4.8021e-06
6.77391e-08 4.802082e-06
6.845851e-08 4.802063e-06
6.918557e-08 4.802044e-06
6.992034e-08 4.802024e-06
7.066292e-08 4.802005e-06
7.141338e-08 4.801985e-06
7.217182e-08 4.801965e-06
7.293831e-08 4.801945e-06
7.371294e-08 4.801924e-06
7.449579e-08 4.801904e-06
7.528697e-08 4.801883e-06
7.608654e-08 4.801862e-06
7.68946e-08 4.801841e-06
7.771125e-08 4.801819e-06
7.853657e-08 4.801798e-06
7.937066e-08 4.801776e-06
8.02136e-08 4.801753e-06
8.10655e-08 4.801731e-06
8.192644e-08 4.801708e-06
8.279653e-08 4.801685e-06
8.367585e-08 4.801662e-06
8.456452e-08 4.801639e-06
8.546262e-08 4.801615e-06
8.637027e-08 4.801592e-06
8.728755e-08 4.801567e-06
8.821457e-08 4.801543e-06
8.915144e-08 4.801518e-06
9.009826e-08 4.801493e-06
9.105513e-08 4.801468e-06
9.202217e-08 4.801443e-06
9.299948e-08 4.801417e-06
9.398716e-08 4.801391e-06
9.498534e-08 4.801365e-06
9.599412e-08 4.801338e-06
9.701361e-08 4.801312e-06
9.804392e-08 4.801285e-06
9.908518e-08 4.801257e-06
1.001375e-07 4.80123e-06
1.01201e-07 4.801202e-06
1.022758e-07 4.801173e-06
1.03362e-07 4.801145e-06
1.044597e-07 4.801116e-06
1.055691e-07 4.801087e-06
1.066903e-07 4.801057e-06
1.078234e-07 4.801028e-06
1.089685e-07 4.800998e-06
1.101258e-07 4.800967e-06
1.112954e-07 4.800936e-06
1.124774e-07 4.800905e-06
1.136719e-07 4.800874e-06
1.148792e-07 4.800842e-06
1.160992e-07 4.80081e-06
1.173322e-07 4.800778e-06
1.185783e-07 4.800745e-06
1.198377e-07 4.800712e-06
1.211104e-07 4.800679e-06
1.223966e-07 4.800645e-06
1.236965e-07 4.800611e-06
1.250102e-07 4.800576e-06
1.263379e-07 4.800541e-06
1.276796e-07 4.800506e-06
1.290356e-07 4.80047e-06
1.30406e-07 4.800434e-06
1.31791e-07 4.800398e-06
1.331906e-07 4.800361e-06
1.346052e-07 4.800324e-06
1.360347e-07 4.800287e-06
1.374795e-07 4.800249e-06
1.389395e-07 4.80021e-06
1.404151e-07 4.800172e-06
1.419064e-07 4.800133e-06
1.434135e-07 4.800093e-06
1.449366e-07 4.800053e-06
1.464759e-07 4.800013e-06
1.480315e-07 4.799972e-06
1.496036e-07 4.799931e-06
1.511925e-07 4.799889e-06
1.527982e-07 4.799847e-06
1.54421e-07 4.799804e-06
1.56061e-07 4.799761e-06
1.577184e-07 4.799718e-06
1.593934e-07 4.799674e-06
1.610862e-07 4.799629e-06
1.62797e-07 4.799585e-06
1.64526e-07 4.799539e-06
1.662733e-07 4.799493e-06
1.680392e-07 4.799447e-06
1.698238e-07 4.7994e-06
1.716274e-07 4.799353e-06
1.734501e-07 4.799305e-06
1.752922e-07 4.799257e-06
1.771539e-07 4.799208e-06
1.790353e-07 4.799159e-06
1.809367e-07 4.799109e-06
1.828584e-07 4.799059e-06
1.848004e-07 4.799008e-06
1.86763e-07 4.798956e-06
1.887465e-07 4.798904e-06
1.907511e-07 4.798852e-06
1.927769e-07 4.798799e-06
1.948243e-07 4.798745e-06
1.968934e-07 4.798691e-06
1.989844e-07 4.798636e-06
2.010977e-07 4.798581e-06
2.032334e-07 4.798525e-06
2.053918e-07 4.798468e-06
2.075732e-07 4.798411e-06
2.097777e-07 4.798354e-06
2.120056e-07 4.798295e-06
2.142572e-07 4.798236e-06
2.165326e-07 4.798177e-06
2.188323e-07 4.798117e-06
2.211564e-07 4.798056e-06
2.235051e-07 4.797994e-06
2.258788e-07 4.797932e-06
2.282777e-07 4.797869e-06
2.307021e-07 4.797806e-06
2.331523e-07 4.797742e-06
2.356284e-07 4.797677e-06
2.381309e-07 4.797612e-06
2.406599e-07 4.797546e-06
2.432158e-07 4.797479e-06
2.457988e-07 4.797411e-06
2.484093e-07 4.797343e-06
2.510475e-07 4.797274e-06
2.537137e-07 4.797204e-06
2.564082e-07 4.797134e-06
2.591314e-07 4.797063e-06
2.618834e-07 4.796991e-06
2.646647e-07 4.796918e-06
2.674756e-07 4.796845e-06
2.703162e-07 4.79677e-06
2.731871e-07 4.796695e-06
2.760884e-07 4.79662e-06
2.790206e-07 4.796543e-06
2.819839e-07 4.796466e-06
2.849786e-07 4.796387e-06
2.880052e-07 4.796308e-06
2.910639e-07 4.796229e-06
2.941551e-07 4.796148e-06
2.972792e-07 4.796066e-06
3.004364e-07 4.795984e-06
3.036271e-07 4.795901e-06
3.068517e-07 4.795817e-06
3.101106e-07 4.795732e-06
3.134041e-07 4.795646e-06
3.167325e-07 4.795559e-06
3.200963e-07 4.795471e-06
3.234959e-07 4.795383e-06
3.269315e-07 4.795293e-06
3.304036e-07 4.795202e-06
3.339126e-07 4.795111e-06
3.374589e-07 4.795019e-06
3.410428e-07 4.794925e-06
3.446648e-07 4.794831e-06
3.483253e-07 4.794735e-06
3.520246e-07 4.794639e-06
3.557632e-07 4.794542e-06
3.595416e-07 4.794443e-06
3.6336e-07 4.794344e-06
3.67219e-07 4.794243e-06
3.71119e-07 4.794142e-06
3.750604e-07 4.794039e-06
3.790437e-07 4.793936e-06
3.830693e-07 4.793831e-06
3.871376e-07 4.793725e-06
3.912491e-07 4.793618e-06
3.954043e-07 4.79351e-06
3.996037e-07 4.793401e-06
4.038476e-07 4.793291e-06
4.081366e-07 4.793179e-06
4.124711e-07 4.793066e-06
4.168517e-07 4.792953e-06
4.212788e-07 4.792838e-06
4.25753e-07 4.792721e-06
4.302746e-07 4.792604e-06
4.348443e-07 4.792485e-06
4.394625e-07 4.792365e-06
4.441297e-07 4.792244e-06
4.488465e-07 4.792122e-06
4.536134e-07 4.791998e-06
4.584309e-07 4.791873e-06
4.632996e-07 4.791747e-06
4.6822e-07 4.791619e-06
4.731927e-07 4.79149e-06
4.782182e-07 4.79136e-06
4.83297e-07 4.791228e-06
4.884298e-07 4.791095e-06
4.936171e-07 4.790961e-06
4.988595e-07 4.790825e-06
5.041575e-07 4.790687e-06
5.095118e-07 4.790549e-06
5.14923e-07 4.790409e-06
5.203917e-07 4.790267e-06
5.259184e-07 4.790124e-06
5.315039e-07 4.789979e-06
5.371486e-07 4.789833e-06
5.428533e-07 4.789686e-06
5.486186e-07 4.789537e-06
5.544451e-07 4.789386e-06
5.603335e-07 4.789234e-06
5.662845e-07 4.78908e-06
5.722986e-07 4.788925e-06
5.783766e-07 4.788768e-06
5.845192e-07 4.788609e-06
5.907269e-07 4.788449e-06
5.970007e-07 4.788287e-06
6.03341e-07 4.788123e-06
6.097487e-07 4.787958e-06
6.162244e-07 4.78779e-06
6.22769e-07 4.787622e-06
6.29383e-07 4.787451e-06
6.360672e-07 4.787279e-06
6.428225e-07 4.787105e-06
6.496495e-07 4.786929e-06
6.56549e-07 4.786751e-06
6.635218e-07 4.786571e-06
6.705686e-07 4.78639e-06
6.776903e-07 4.786207e-06
6.848876e-07 4.786021e-06
6.921613e-07 4.785834e-06
6.995123e-07 4.785645e-06
7.069414e-07 4.785454e-06
7.144493e-07 4.785261e-06
7.22037e-07 4.785066e-06
7.297053e-07 4.784869e-06
7.37455e-07 4.78467e-06
7.45287e-07 4.784469e-06
7.532022e-07 4.784265e-06
7.612015e-07 4.78406e-06
7.692857e-07 4.783853e-06
7.774558e-07 4.783643e-06
7.857127e-07 4.783431e-06
7.940572e-07 4.783218e-06
8.024904e-07 4.783001e-06
8.110131e-07 4.782783e-06
8.196263e-07 4.782562e-06
8.28331e-07 4.78234e-06
8.371282e-07 4.782114e-06
8.460188e-07 4.781887e-06
8.550038e-07 4.781657e-06
8.640842e-07 4.781425e-06
8.732611e-07 4.78119e-06
8.825354e-07 4.780953e-06
8.919082e-07 4.780714e-06
9.013806e-07 4.780472e-06
9.109536e-07 4.780228e-06
9.206282e-07 4.779981e-06
9.304056e-07 4.779731e-06
9.402868e-07 4.77948e-06
9.50273e-07 4.779225e-06
9.603652e-07 4.778968e-06
9.705646e-07 4.778708e-06
9.808724e-07 4.778446e-06
9.912896e-07 4.77818e-06
1.001817e-06 4.777913e-06
1.012457e-06 4.777642e-06
1.02321e-06 4.777369e-06
1.034077e-06 4.777093e-06
1.045059e-06 4.776814e-06
1.056158e-06 4.776532e-06
1.067374e-06 4.776247e-06
1.07871e-06 4.77596e-06
1.090167e-06 4.775669e-06
1.101745e-06 4.775376e-06
1.113445e-06 4.775079e-06
1.125271e-06 4.77478e-06
1.137221e-06 4.774477e-06
1.149299e-06 4.774171e-06
1.161505e-06 4.773863e-06
1.173841e-06 4.773551e-06
1.186307e-06 4.773236e-06
1.198906e-06 4.772918e-06
1.211639e-06 4.772596e-06
1.224507e-06 4.772272e-06
1.237512e-06 4.771944e-06
1.250654e-06 4.771612e-06
1.263937e-06 4.771278e-06
1.27736e-06 4.77094e-06
1.290926e-06 4.770598e-06
1.304636e-06 4.770253e-06
1.318492e-06 4.769905e-06
1.332495e-06 4.769553e-06
1.346646e-06 4.769197e-06
1.360948e-06 4.768838e-06
1.375402e-06 4.768476e-06
1.390009e-06 4.768109e-06
1.404772e-06 4.767739e-06
1.419691e-06 4.767366e-06
1.434768e-06 4.766988e-06
1.450006e-06 4.766607e-06
1.465406e-06 4.766222e-06
1.480969e-06 4.765833e-06
1.496697e-06 4.76544e-06
1.512593e-06 4.765043e-06
1.528657e-06 4.764642e-06
1.544892e-06 4.764237e-06
1.561299e-06 4.763829e-06
1.577881e-06 4.763416e-06
1.594638e-06 4.762999e-06
1.611574e-06 4.762577e-06
1.628689e-06 4.762152e-06
1.645986e-06 4.761722e-06
1.663467e-06 4.761288e-06
1.681134e-06 4.76085e-06
1.698988e-06 4.760407e-06
1.717032e-06 4.75996e-06
1.735268e-06 4.759509e-06
1.753697e-06 4.759053e-06
1.772322e-06 4.758593e-06
1.791144e-06 4.758128e-06
1.810167e-06 4.757658e-06
1.829391e-06 4.757184e-06
1.84882e-06 4.756705e-06
1.868455e-06 4.756221e-06
1.888299e-06 4.755733e-06
1.908353e-06 4.75524e-06
1.928621e-06 4.754742e-06
1.949103e-06 4.754239e-06
1.969803e-06 4.753731e-06
1.990723e-06 4.753218e-06
2.011865e-06 4.7527e-06
2.033232e-06 4.752177e-06
2.054826e-06 4.751649e-06
2.076649e-06 4.751115e-06
2.098703e-06 4.750577e-06
2.120992e-06 4.750033e-06
2.143518e-06 4.749484e-06
2.166283e-06 4.74893e-06
2.18929e-06 4.74837e-06
2.212541e-06 4.747805e-06
2.236039e-06 4.747234e-06
2.259786e-06 4.746658e-06
2.283786e-06 4.746076e-06
2.30804e-06 4.745488e-06
2.332553e-06 4.744895e-06
2.357325e-06 4.744296e-06
2.382361e-06 4.743692e-06
2.407662e-06 4.743081e-06
2.433232e-06 4.742465e-06
2.459074e-06 4.741843e-06
2.48519e-06 4.741214e-06
2.511584e-06 4.74058e-06
2.538258e-06 4.73994e-06
2.565215e-06 4.739293e-06
2.592458e-06 4.738641e-06
2.619991e-06 4.737982e-06
2.647816e-06 4.737317e-06
2.675937e-06 4.736645e-06
2.704357e-06 4.735967e-06
2.733078e-06 4.735283e-06
2.762104e-06 4.734592e-06
2.791438e-06 4.733895e-06
2.821084e-06 4.733191e-06
2.851045e-06 4.732481e-06
2.881324e-06 4.731764e-06
2.911925e-06 4.73104e-06
2.942851e-06 4.730309e-06
2.974105e-06 4.729571e-06
3.005691e-06 4.728827e-06
3.037612e-06 4.728075e-06
3.069873e-06 4.727317e-06
3.102476e-06 4.726552e-06
3.135425e-06 4.725779e-06
3.168724e-06 4.724999e-06
3.202377e-06 4.724212e-06
3.236388e-06 4.723418e-06
3.270759e-06 4.722616e-06
3.305496e-06 4.721807e-06
3.340601e-06 4.720991e-06
3.37608e-06 4.720167e-06
3.411935e-06 4.719335e-06
3.448171e-06 4.718496e-06
3.484792e-06 4.71765e-06
3.521801e-06 4.716795e-06
3.559204e-06 4.715933e-06
3.597004e-06 4.715063e-06
3.635205e-06 4.714185e-06
3.673812e-06 4.713299e-06
3.71283e-06 4.712405e-06
3.752261e-06 4.711503e-06
3.792111e-06 4.710593e-06
3.832385e-06 4.709675e-06
3.873086e-06 4.708749e-06
3.91422e-06 4.707814e-06
3.95579e-06 4.706871e-06
3.997802e-06 4.70592e-06
4.04026e-06 4.70496e-06
4.083169e-06 4.703992e-06
4.126534e-06 4.703015e-06
4.170359e-06 4.70203e-06
4.214649e-06 4.701036e-06
4.25941e-06 4.700034e-06
4.304647e-06 4.699022e-06
4.350364e-06 4.698002e-06
4.396566e-06 4.696973e-06
4.443259e-06 4.695935e-06
4.490448e-06 4.694889e-06
4.538138e-06 4.693833e-06
4.586335e-06 4.692768e-06
4.635043e-06 4.691694e-06
4.684269e-06 4.690611e-06
4.734017e-06 4.689519e-06
4.784294e-06 4.688417e-06
4.835105e-06 4.687307e-06
4.886456e-06 4.686186e-06
4.938351e-06 4.685057e-06
4.990798e-06 4.683918e-06
5.043802e-06 4.68277e-06
5.097369e-06 4.681612e-06
5.151505e-06 4.680444e-06
5.206216e-06 4.679267e-06
5.261508e-06 4.678081e-06
5.317387e-06 4.676884e-06
5.373859e-06 4.675678e-06
5.430931e-06 4.674462e-06
5.48861e-06 4.673236e-06
5.546901e-06 4.672001e-06
5.605811e-06 4.670755e-06
5.665346e-06 4.6695e-06
5.725514e-06 4.668235e-06
5.786321e-06 4.66696e-06
5.847774e-06 4.665674e-06
5.909879e-06 4.664379e-06
5.972644e-06 4.663073e-06
6.036076e-06 4.661758e-06
6.100181e-06 4.660432e-06
6.164967e-06 4.659096e-06
6.230441e-06 4.65775e-06
6.29661e-06 4.656394e-06
6.363482e-06 4.655028e-06
6.431065e-06 4.653651e-06
6.499365e-06 4.652264e-06
6.56839e-06 4.650867e-06
6.638149e-06 4.649459e-06
6.708648e-06 4.648042e-06
6.779896e-06 4.646613e-06
6.851901e-06 4.645175e-06
6.924671e-06 4.643726e-06
6.998213e-06 4.642267e-06
7.072537e-06 4.640798e-06
7.147649e-06 4.639318e-06
7.22356e-06 4.637828e-06
7.300277e-06 4.636327e-06
7.377808e-06 4.634816e-06
7.456163e-06 4.633295e-06
7.53535e-06 4.631764e-06
7.615378e-06 4.630222e-06
7.696256e-06 4.62867e-06
7.777993e-06 4.627108e-06
7.860598e-06 4.625536e-06
7.94408e-06 4.623953e-06
8.028449e-06 4.62236e-06
8.113714e-06 4.620757e-06
8.199884e-06 4.619144e-06
8.28697e-06 4.617521e-06
8.37498e-06 4.615888e-06
8.463925e-06 4.614245e-06
8.553815e-06 4.612593e-06
8.644659e-06 4.61093e-06
8.736469e-06 4.609257e-06
8.829253e-06 4.607575e-06
8.923023e-06 4.605883e-06
9.017788e-06 4.604182e-06
9.11356e-06 4.602471e-06
9.210349e-06 4.60075e-06
9.308166e-06 4.599021e-06
9.407022e-06 4.597282e-06
9.506928e-06 4.595533e-06
9.607895e-06 4.593776e-06
9.709934e-06 4.59201e-06
9.813057e-06 4.590235e-06
9.917275e-06 4.588452e-06
1.00226e-05 4.586659e-06
1.012904e-05 4.584859e-06
1.023662e-05 4.58305e-06
1.034533e-05 4.581233e-06
1.04552e-05 4.579407e-06
1.056624e-05 4.577574e-06
1.067846e-05 4.575734e-06
1.079187e-05 4.573885e-06
1.090648e-05 4.57203e-06
1.102231e-05 4.570167e-06
1.113937e-05 4.568297e-06
1.125768e-05 4.56642e-06
1.137724e-05 4.564537e-06
1.149807e-05 4.562648e-06
1.162018e-05 4.560752e-06
1.174359e-05 4.55885e-06
1.186831e-05 4.556943e-06
1.199436e-05 4.55503e-06
1.212174e-05 4.553113e-06
1.225048e-05 4.55119e-06
1.238058e-05 4.549263e-06
1.251207e-05 4.547331e-06
1.264495e-05 4.545395e-06
1.277925e-05 4.543456e-06
1.291497e-05 4.541513e-06
1.305213e-05 4.539567e-06
1.319074e-05 4.537619e-06
1.333084e-05 4.535668e-06
1.347241e-05 4.533715e-06
1.361549e-05 4.53176e-06
1.37601e-05 4.529804e-06
1.390623e-05 4.527848e-06
1.405392e-05 4.525891e-06
1.420318e-05 4.523934e-06
1.435402e-05 4.521977e-06
1.450647e-05 4.520022e-06
1.466053e-05 4.518067e-06
1.481623e-05 4.516115e-06
1.497358e-05 4.514165e-06
1.513261e-05 4.512218e-06
1.529332e-05 4.510274e-06
1.545574e-05 4.508335e-06
1.561989e-05 4.5064e-06
1.578578e-05 4.50447e-06
1.595343e-05 4.502546e-06
1.612286e-05 4.500628e-06
1.629409e-05 4.498717e-06
1.646714e-05 4.496814e-06
1.664202e-05 4.49492e-06
1.681877e-05 4.493034e-06
1.699739e-05 4.491158e-06
1.717791e-05 4.489293e-06
1.736034e-05 4.487439e-06
1.754471e-05 4.485597e-06
1.773104e-05 4.483768e-06
1.791935e-05 4.481952e-06
1.810966e-05 4.480151e-06
1.8302e-05 4.478366e-06
1.849637e-05 4.476596e-06
1.869281e-05 4.474845e-06
1.889133e-05 4.473111e-06
1.909196e-05 4.471396e-06
1.929473e-05 4.469702e-06
1.949964e-05 4.468029e-06
1.970674e-05 4.466378e-06
1.991603e-05 4.46475e-06
2.012754e-05 4.463147e-06
2.03413e-05 4.46157e-06
2.055734e-05 4.46002e-06
2.077566e-05 4.458497e-06
2.099631e-05 4.457004e-06
2.121929e-05 4.455542e-06
2.144465e-05 4.454111e-06
2.16724e-05 4.452714e-06
2.190257e-05 4.451351e-06
2.213518e-05 4.450024e-06
2.237026e-05 4.448735e-06
2.260784e-05 4.447485e-06
2.284795e-05 4.446275e-06
2.30906e-05 4.445108e-06
2.333583e-05 4.443984e-06
2.358366e-05 4.442906e-06
2.383413e-05 4.441875e-06
2.408726e-05 4.440892e-06
2.434307e-05 4.439961e-06
2.46016e-05 4.439082e-06
2.486288e-05 4.438257e-06
2.512693e-05 4.437489e-06
2.539379e-05 4.436779e-06
2.566348e-05 4.43613e-06
2.593604e-05 4.435543e-06
2.621149e-05 4.435021e-06
2.648986e-05 4.434565e-06
2.677119e-05 4.434179e-06
2.705551e-05 4.433864e-06
2.734285e-05 4.433622e-06
2.763324e-05 4.433457e-06
2.792672e-05 4.433371e-06
2.822331e-05 4.433366e-06
2.852305e-05 4.433444e-06
2.882597e-05 4.433609e-06
2.913211e-05 4.433864e-06
2.944151e-05 4.434211e-06
2.975419e-05 4.434652e-06
3.007019e-05 4.435192e-06
3.038954e-05 4.435832e-06
3.071229e-05 4.436577e-06
3.103846e-05 4.437429e-06
3.13681e-05 4.438391e-06
3.170124e-05 4.439468e-06
3.203792e-05 4.440661e-06
3.237818e-05 4.441976e-06
3.272204e-05 4.443414e-06
3.306956e-05 4.444981e-06
3.342077e-05 4.44668e-06
3.377571e-05 4.448515e-06
3.413442e-05 4.450489e-06
3.449694e-05 4.452606e-06
3.486331e-05 4.454872e-06
3.523357e-05 4.45729e-06
3.560776e-05 4.459864e-06
3.598593e-05 4.462599e-06
3.636811e-05 4.4655e-06
3.675435e-05 4.46857e-06
3.71447e-05 4.471816e-06
3.753919e-05 4.475241e-06
3.793787e-05 4.478852e-06
3.834078e-05 4.482652e-06
3.874797e-05 4.486647e-06
3.915949e-05 4.490843e-06
3.957538e-05 4.495245e-06
3.999568e-05 4.499859e-06
4.042045e-05 4.504691e-06
4.084973e-05 4.509745e-06
4.128357e-05 4.51503e-06
4.172201e-05 4.52055e-06
4.216511e-05 4.526312e-06
4.261292e-05 4.532322e-06
4.306548e-05 4.538588e-06
4.352285e-05 4.545115e-06
4.398508e-05 4.551911e-06
4.445222e-05 4.558984e-06
4.492432e-05 4.566339e-06
4.540143e-05 4.573985e-06
4.588361e-05 4.58193e-06
4.637091e-05 4.590181e-06
4.686338e-05 4.598746e-06
4.736109e-05 4.607633e-06
4.786408e-05 4.616851e-06
4.837241e-05 4.626408e-06
4.888614e-05 4.636313e-06
4.940533e-05 4.646575e-06
4.993003e-05 4.657203e-06
5.046031e-05 4.668207e-06
5.099621e-05 4.679596e-06
5.153781e-05 4.69138e-06
5.208516e-05 4.703568e-06
5.263832e-05 4.716172e-06
5.319736e-05 4.729202e-06
5.376233e-05 4.742668e-06
5.433331e-05 4.756581e-06
5.491034e-05 4.770954e-06
5.549351e-05 4.785796e-06
5.608287e-05 4.801121e-06
5.667849e-05 4.81694e-06
5.728043e-05 4.833265e-06
5.788877e-05 4.850109e-06
5.850357e-05 4.867485e-06
5.91249e-05 4.885406e-06
5.975283e-05 4.903886e-06
6.038742e-05 4.922938e-06
6.102876e-05 4.942577e-06
6.16769e-05 4.962816e-06
6.233193e-05 4.983671e-06
6.299392e-05 5.005157e-06
6.366294e-05 5.02729e-06
6.433906e-05 5.050084e-06
6.502236e-05 5.073556e-06
6.571292e-05 5.097723e-06
6.641081e-05 5.122602e-06
6.711612e-05 5.148209e-06
6.782892e-05 5.174563e-06
6.854928e-05 5.201681e-06
6.92773e-05 5.229582e-06
7.001305e-05 5.258286e-06
7.075661e-05 5.28781e-06
7.150807e-05 5.318176e-06
7.226751e-05 5.349402e-06
7.303502e-05 5.381511e-06
7.381067e-05 5.414522e-06
7.459457e-05 5.448458e-06
7.538679e-05 5.48334e-06
7.618742e-05 5.519192e-06
7.699656e-05 5.556035e-06
7.781429e-05 5.593895e-06
7.86407e-05 5.632794e-06
7.947589e-05 5.672759e-06
8.031995e-05 5.713812e-06
8.117298e-05 5.755982e-06
8.203506e-05 5.799293e-06
8.290631e-05 5.843774e-06
8.37868e-05 5.889451e-06
8.467664e-05 5.936352e-06
8.557594e-05 5.984507e-06
8.648478e-05 6.033945e-06
8.740328e-05 6.084696e-06
8.833153e-05 6.13679e-06
8.926965e-05 6.19026e-06
9.021772e-05 6.245137e-06
9.117586e-05 6.301454e-06
9.214418e-05 6.359245e-06
9.312278e-05 6.418544e-06
9.411178e-05 6.479387e-06
9.511128e-05 6.541809e-06
9.612139e-05 6.605846e-06
9.714224e-05 6.671537e-06
9.817392e-05 6.73892e-06
9.921656e-05 6.808034e-06
0.0001002703 6.878918e-06
0.0001013352 6.951615e-06
0.0001024114 7.026165e-06
0.000103499 7.102612e-06
0.0001045982 7.181e-06
0.0001057091 7.261372e-06
0.0001068318 7.343775e-06
0.0001079664 7.428255e-06
0.000109113 7.514861e-06
0.0001102718 7.603641e-06
0.0001114429 7.694644e-06
0.0001126265 7.787922e-06
0.0001138226 7.883527e-06
0.0001150315 7.981513e-06
0.0001162531 8.081933e-06
0.0001174878 8.184843e-06
0.0001187356 8.290299e-06
0.0001199966 8.398362e-06
0.000121271 8.509088e-06
0.0001225589 8.62254e-06
0.0001238605 8.738779e-06
0.000125176 8.857869e-06
0.0001265054 8.979874e-06
0.0001278489 9.10486e-06
0.0001292067 9.232896e-06
0.0001305789 9.36405e-06
0.0001319657 9.498394e-06
0.0001333672 9.635998e-06
0.0001347836 9.776938e-06
0.0001362151 9.921288e-06
0.0001376617 1.006913e-05
0.0001391238 1.022053e-05
0.0001406013 1.037558e-05
0.0001420945 1.053436e-05
0.0001436036 1.069696e-05
0.0001451288 1.086345e-05
0.0001466701 1.103393e-05
0.0001482278 1.120849e-05
0.000149802 1.138721e-05
0.0001513929 1.15702e-05
0.0001530008 1.175754e-05
0.0001546257 1.194934e-05
0.0001562679 1.21457e-05
0.0001579275 1.234671e-05
0.0001596047 1.255249e-05
0.0001612998 1.276313e-05
0.0001630129 1.297876e-05
0.0001647441 1.319947e-05
0.0001664937 1.342538e-05
0.000168262 1.365662e-05
0.000170049 1.389329e-05
0.0001718549 1.413552e-05
0.0001736801 1.438344e-05
0.0001755246 1.463717e-05
0.0001773888 1.489683e-05
0.0001792727 1.516257e-05
0.0001811766 1.543452e-05
0.0001831008 1.571281e-05
0.0001850454 1.599759e-05
0.0001870106 1.628901e-05
0.0001889968 1.65872e-05
0.000191004 1.689232e-05
0.0001930325 1.720452e-05
0.0001950826 1.752397e-05
0.0001971544 1.785082e-05
0.0001992483 1.818523e-05
0.0002013643 1.852738e-05
0.0002035029 1.887743e-05
0.0002056642 1.923556e-05
0.0002078484 1.960195e-05
0.0002100558 1.997678e-05
0.0002122867 2.036025e-05
0.0002145412 2.075253e-05
0.0002168197 2.115383e-05
0.0002191224 2.156434e-05
0.0002214496 2.198427e-05
0.0002238015 2.241382e-05
0.0002261783 2.285321e-05
0.0002285804 2.330266e-05
0.000231008 2.376239e-05
0.0002334614 2.423262e-05
0.0002359408 2.471358e-05
0.0002384466 2.520552e-05
0.000240979 2.570867e-05
0.0002435383 2.622329e-05
0.0002461247 2.674961e-05
0.0002487387 2.728791e-05
0.0002513803 2.783844e-05
0.0002540501 2.840147e-05
0.0002567482 2.897729e-05
0.0002594749 2.956616e-05
0.0002622307 3.016838e-05
0.0002650156 3.078424e-05
0.0002678302 3.141404e-05
0.0002706746 3.205808e-05
0.0002735493 3.271668e-05
0.0002764545 3.339016e-05
0.0002793905 3.407885e-05
0.0002823578 3.478306e-05
0.0002853565 3.550316e-05
0.0002883871 3.623948e-05
0.0002914498 3.699239e-05
0.0002945451 3.776223e-05
0.0002976733 3.85494e-05
0.0003008347 3.935425e-05
0.0003040297 4.017719e-05
0.0003072586 4.101861e-05
0.0003105218 4.18789e-05
0.0003138196 4.27585e-05
0.0003171525 4.36578e-05
0.0003205207 4.457726e-05
0.0003239248 4.55173e-05
0.000327365 4.647838e-05
0.0003308417 4.746095e-05
0.0003343554 4.846549e-05
0.0003379063 4.949247e-05
0.000341495 5.054239e-05
0.0003451218 5.161575e-05
0.0003487871 5.271305e-05
0.0003524914 5.383482e-05
0.0003562349 5.498159e-05
0.0003600183 5.615391e-05
0.0003638418 5.735234e-05
0.0003677059 5.857744e-05
0.0003716111 5.982979e-05
0.0003755577 6.110999e-05
0.0003795463 6.241864e-05
0.0003835772 6.375637e-05
0.0003876509 6.51238e-05
0.0003917679 6.652159e-05
0.0003959286 6.795038e-05
0.0004001335 6.941087e-05
0.000404383 7.090373e-05
0.0004086777 7.242968e-05
0.000413018 7.398942e-05
0.0004174044 7.55837e-05
0.0004218374 7.721327e-05
0.0004263175 7.887888e-05
0.0004308451 8.058133e-05
0.0004354208 8.232142e-05
0.0004400451 8.409996e-05
0.0004447186 8.591778e-05
0.0004494416 8.777575e-05
0.0004542149 8.967472e-05
0.0004590388 9.16156e-05
0.0004639139 9.359929e-05
0.0004688408 9.562671e-05
0.0004738201 9.769883e-05
0.0004788522 9.98166e-05
0.0004839378 0.000101981
0.0004890774 0.0001041931
0.0004942716 0.0001064539
0.0004995209 0.0001087644
0.000504826 0.0001111257
0.0005101874 0.000113539
0.0005156058 0.0001160053
0.0005210817 0.0001185258
0.0005266157 0.0001211016
0.0005322086 0.0001237341
0.0005378608 0.0001264243
0.0005435731 0.0001291736
0.000549346 0.0001319832
0.0005551803 0.0001348545
0.0005610765 0.0001377887
0.0005670353 0.0001407872
0.0005730574 0.0001438515
0.0005791435 0.0001469828
0.0005852942 0.0001501828
0.0005915102 0.0001534529
0.0005977922 0.0001567945
0.000604141 0.0001602093
0.0006105572 0.0001636987
0.0006170415 0.0001672645
0.0006235947 0.0001709083
0.0006302175 0.0001746318
0.0006369106 0.0001784366
0.0006436748 0.0001823246
0.0006505109 0.0001862975
0.0006574195 0.0001903572
0.0006644015 0.0001945055
0.0006714577 0.0001987444
0.0006785888 0.0002030758
0.0006857957 0.0002075017
0.000693079 0.0002120241
0.0007004398 0.0002166452
0.0007078787 0.0002213671
0.0007153966 0.0002261918
0.0007229944 0.0002311218
0.0007306728 0.0002361591
0.0007384328 0.0002413062
0.0007462752 0.0002465654
0.0007542009 0.0002519391
0.0007622108 0.0002574298
0.0007703057 0.0002630401
0.0007784866 0.0002687724
0.0007867544 0.0002746294
0.00079511 0.0002806138
0.0008035544 0.0002867284
0.0008120884 0.000292976
0.0008207131 0.0002993594
0.0008294293 0.0003058815
0.0008382381 0.0003125454
0.0008471405 0.000319354
0.0008561374 0.0003263106
0.0008652299 0.0003334182
0.0008744189 0.0003406802
0.0008837056 0.0003480999
0.0008930908 0.0003556807
0.0009025758 0.0003634259
0.0009121614 0.0003713393
0.0009218489 0.0003794243
0.0009316392 0.0003876847
0.0009415336 0.0003961243
0.000951533 0.0004047469
0.0009616386 0.0004135564
0.0009718515 0.000422557
0.0009821729 0.0004317526
0.0009926039 0.0004411475
0.001003146 0.0004507459
0.001013799 0.0004605523
0.001024566 0.0004705711
0.001035448 0.0004808069
0.001046444 0.0004912644
0.001057558 0.0005019482
0.00106879 0.0005128634
0.001080141 0.0005240148
0.001091612 0.0005354075
0.001103205 0.0005470468
0.001114922 0.0005589379
0.001126763 0.0005710862
0.001138729 0.0005834973
0.001150823 0.0005961767
0.001163045 0.0006091304
0.001175397 0.0006223641
0.00118788 0.0006358839
0.001200496 0.000649696
0.001213245 0.0006638065
0.001226131 0.0006782219
0.001239152 0.0006929489
0.001252313 0.0007079939
0.001265613 0.000723364
0.001279054 0.0007390661
0.001292638 0.0007551072
0.001306366 0.0007714947
0.00132024 0.000788236
0.001334262 0.0008053388
0.001348432 0.0008228107
0.001362753 0.0008406597
0.001377226 0.0008588939
0.001391852 0.0008775216
0.001406634 0.0008965512
0.001421573 0.0009159913
0.001436671 0.0009358507
0.001451929 0.0009561385
0.001467349 0.0009768638
0.001482932 0.000998036
0.001498682 0.001019665
0.001514598 0.00104176
0.001530684 0.001064331
0.00154694 0.001087389
0.001563369 0.001110944
0.001579973 0.001135006
0.001596752 0.001159588
0.001613711 0.001184698
0.001630849 0.00121035
0.001648169 0.001236554
0.001665673 0.001263323
0.001683363 0.001290668
0.001701241 0.001318602
0.001719309 0.001347138
0.001737568 0.001376288
0.001756022 0.001406066
0.001774671 0.001436485
0.001793519 0.001467559
0.001812567 0.001499301
0.001831817 0.001531727
0.001851271 0.001564851
0.001870933 0.001598687
0.001890803 0.001633252
0.001910883 0.00166856
0.001931178 0.001704628
0.001951687 0.001741472
0.001972415 0.001779108
0.001993363 0.001817554
0.002014533 0.001856827
0.002035928 0.001896944
0.00205755 0.001937924
0.002079402 0.001979785
0.002101486 0.002022547
0.002123805 0.002066227
0.00214636 0.002110847
0.002169155 0.002156426
0.002192192 0.002202985
0.002215474 0.002250544
0.002239003 0.002299126
0.002262782 0.002348751
0.002286814 0.002399443
0.002311101 0.002451224
0.002335645 0.002504118
0.002360451 0.002558148
0.002385519 0.002613339
0.002410854 0.002669715
0.002436459 0.002727303
0.002462335 0.002786127
0.002488485 0.002846215
0.002514914 0.002907594
0.002541623 0.00297029
0.002568616 0.003034333
0.002595896 0.003099751
0.002623465 0.003166574
0.002651327 0.003234831
0.002679485 0.003304554
0.002707942 0.003375773
0.002736701 0.003448522
0.002765766 0.003522832
0.00279514 0.003598737
0.002824825 0.003676271
0.002854826 0.003755469
0.002885145 0.003836367
0.002915786 0.003919
0.002946753 0.004003407
0.002978048 0.004089626
0.003009676 0.004177694
0.00304164 0.004267651
0.003073943 0.004359539
0.003106589 0.004453397
0.003139582 0.00454927
0.003172926 0.004647198
0.003206623 0.004747228
0.003240679 0.004849402
0.003275096 0.004953769
0.003309879 0.005060373
0.003345031 0.005169264
0.003380556 0.00528049
0.003416459 0.005394101
0.003452743 0.005510148
0.003489412 0.005628683
0.003526471 0.00574976
0.003563923 0.005873433
0.003601773 0.005999757
0.003640025 0.00612879
0.003678684 0.006260588
0.003717752 0.006395212
0.003757236 0.006532722
0.003797139 0.006673179
0.003837466 0.006816646
0.003878222 0.006963189
0.00391941 0.007112872
0.003961035 0.007265763
0.004003103 0.007421931
0.004045617 0.007581445
0.004088583 0.007744378
0.004132005 0.007910802
0.004175888 0.008080792
0.004220238 0.008254424
0.004265058 0.008431776
0.004310354 0.008612928
0.004356132 0.008797961
0.004402395 0.008986958
0.00444915 0.009180005
0.004496402 0.009377186
0.004544155 0.009578591
0.004592416 0.009784311
0.004641189 0.009994437
0.00469048 0.01020906
0.004740294 0.01042829
0.004790638 0.01065221
0.004841516 0.01088092
0.004892934 0.01111453
0.004944899 0.01135315
0.004997416 0.01159688
0.00505049 0.01184582
0.005104128 0.0121001
0.005158335 0.01235982
0.005213119 0.0126251
0.005268484 0.01289606
0.005324437 0.01317283
0.005380984 0.01345552
0.005438132 0.01374426
0.005495887 0.01403918
0.005554255 0.01434042
0.005613243 0.01464811
0.005672858 0.01496238
0.005733106 0.01528338
0.005793993 0.01561125
0.005855527 0.01594615
0.005917715 0.01628821
0.005980563 0.01663759
0.006044079 0.01699445
0.006108269 0.01735895
0.006173141 0.01773125
0.006238702 0.01811151
0.006304959 0.01849992
0.00637192 0.01889664
0.006439592 0.01930185
0.006507982 0.01971573
0.006577099 0.02013847
0.00664695 0.02057025
0.006717543 0.02101128
0.006788886 0.02146174
0.006860986 0.02192184
0.006933852 0.02239179
0.007007492 0.02287179
0.007081914 0.02336206
0.007157126 0.02386282
0.007233138 0.0243743
0.007309956 0.02489672
0.00738759 0.02543032
0.007466049 0.02597533
0.007545341 0.026532
0.007625475 0.02710059
0.00770646 0.02768133
0.007788305 0.02827451
0.00787102 0.02888037
0.007954613 0.02949919
0.008039094 0.03013125
0.008124472 0.03077682
0.008210756 0.03143621
0.008297957 0.03210971
0.008386084 0.03279761
0.008475147 0.03350022
0.008565156 0.03421786
0.008656121 0.03495086
0.008748052 0.03569953
0.00884096 0.03646421
0.008934854 0.03724525
0.009029745 0.03804299
0.009125644 0.03885779
0.009222561 0.03969002
0.009320508 0.04054005
0.009419495 0.04140826
0.009519533 0.04229503
0.009620634 0.04320077
0.009722808 0.04412588
0.009826068 0.04507077
0.009930424 0.04603587
0.01003589 0.0470216
0.01014247 0.04802842
0.01025019 0.04905676
0.01035905 0.05010709
0.01046907 0.05117988
0.01058025 0.05227562
0.01069262 0.05339478
0.01080618 0.05453787
0.01092094 0.0557054
0.01103693 0.0568979
0.01115414 0.05811589
0.0112726 0.05935992
0.01139232 0.06063056
0.01151331 0.06192836
0.01163559 0.0632539
0.01175916 0.06460779
0.01188405 0.06599062
0.01201026 0.06740302
0.01213781 0.06884561
0.01226672 0.07031905
0.012397 0.07182398
0.01252866 0.07336108
0.01266172 0.07493105
0.01279619 0.07653458
0.01293209 0.07817239
0.01306943 0.07984521
0.01320823 0.08155379
0.01334851 0.0832989
0.01349028 0.08508131
0.01363355 0.08690182
0.01377834 0.08876125
0.01392467 0.09066042
0.01407256 0.09260019
0.01422201 0.09458143
0.01437305 0.09660501
0.0145257 0.09867185
0.01467997 0.1007829
0.01483587 0.102939
0.01499344 0.1051412
0.01515267 0.1073905
0.0153136 0.1096879
0.01547623 0.1120344
0.0156406 0.114431
0.01580671 0.1168789
0.01597458 0.119379
0.01614423 0.1219327
0.01631569 0.1245409
0.01648897 0.1272048
0.01666409 0.1299257
0.01684107 0.1327047
0.01701992 0.1355431
0.01720068 0.1384422
0.01738336 0.1414032
0.01756798 0.1444275
0.01775455 0.1475165
0.01794311 0.1506715
0.01813368 0.1538939
0.01832626 0.1571852
0.01852089 0.1605468
0.01871759 0.1639802
0.01891638 0.167487
0.01911728 0.1710688
0.01932031 0.1747271
0.0195255 0.1784636
0.01973286 0.1822799
0.01994243 0.1861778
0.02015423 0.190159
0.02036827 0.1942253
0.02058459 0.1983785
0.02080321 0.2026204
0.02102415 0.206953
0.02124743 0.2113781
0.02147308 0.2158979
0.02170114 0.2205142
0.02193161 0.2252291
0.02216453 0.2300448
0.02239992 0.2349634
0.02263782 0.2399871
0.02287824 0.2451182
0.02312122 0.2503589
0.02336677 0.2557116
0.02361493 0.2611787
0.02386573 0.2667626
0.0241192 0.2724658
0.02437535 0.2782909
0.02463422 0.2842404
0.02489585 0.2903171
0.02516025 0.2965237
0.02542746 0.3028628
0.02569751 0.3093375
0.02597043 0.3159504
0.02624624 0.3227047
0.02652498 0.3296033
0.02680669 0.3366493
0.02709138 0.3438458
0.0273791 0.3511962
0.02766988 0.3587035
0.02796374 0.3663714
0.02826073 0.374203
0.02856087 0.382202
0.02886419 0.3903719
0.02917074 0.3987164
0.02948054 0.4072391
0.02979364 0.415944
0.03011006 0.4248349
0.03042984 0.4339158
0.03075301 0.4431907
0.03107962 0.4526638
0.03140969 0.4623393
0.03174328 0.4722215
0.0320804 0.4823149
0.03242111 0.4926239
0.03276543 0.5031533
0.03311341 0.5139076
0.03346508 0.5248917
0.0338205 0.5361105
0.03417968 0.547569
0.03454268 0.5592724
0.03490954 0.5712259
0.03528029 0.5834347
0.03565498 0.5959044
0.03603364 0.6086406
0.03641633 0.6216489
0.03680309 0.6349352
0.03719395 0.6485054
0.03758896 0.6623656
0.03798817 0.6765219
0.03839162 0.6909807
0.03879935 0.7057484
0.03921141 0.7208317
0.03962785 0.7362373
0.04004871 0.7519722
0.04047404 0.7680432
0.04090389 0.7844576
0.0413383 0.8012229
0.04177733 0.8183463
0.04222102 0.8358357
0.04266942 0.8536988
0.04312258 0.8719436
0.04358056 0.8905783
0.0440434 0.9096112
0.04451116 0.9290508
0.04498388 0.9489058
0.04546163 0.9691851
0.04594444 0.9898978
0.04643239 1.011053
0.04692552 1.032661
0.04742388 1.05473
0.04792754 1.077271
0.04843655 1.100293
0.04895096 1.123808
0.04947084 1.147825
0.04999623 1.172355
0.05052721 1.19741
0.05106383 1.223
0.05160614 1.249137
0.05215422 1.275832
0.05270811 1.303099
0.05326789 1.330947
0.05383361 1.359392
0.05440535 1.388444
0.05498315 1.418117
0.05556709 1.448424
0.05615723 1.479379
0.05675364 1.510995
0.05735638 1.543288
0.05796553 1.576271
0.05858114 1.609958
0.05920329 1.644366
0.05983205 1.67951
0.06046749 1.715404
0.06110967 1.752066
0.06175868 1.789512
0.06241458 1.827758
0.06307744 1.866822
0.06374735 1.90672
0.06442437 1.947472
0.06510857 1.989095
0.06580005 2.031608
0.06649887 2.07503
0.06720511 2.119381
0.06791885 2.164679
0.06864017 2.210947
0.06936915 2.258203
0.07010588 2.30647
0.07085043 2.355769
0.07160288 2.406122
0.07236333 2.457552
0.07313185 2.510082
0.07390854 2.563735
0.07469347 2.618536
0.07548674 2.674508
0.07628844 2.731678
0.07709865 2.790071
0.07791746 2.849712
0.07874497 2.910629
0.07958127 2.97285
0.08042645 3.036401
0.08128061 3.101311
0.08214383 3.167611
0.08301623 3.235328
0.08389789 3.304495
0.08478892 3.375141
0.0856894 3.447299
0.08659945 3.521
0.08751917 3.596279
0.08844865 3.673169
0.08938801 3.751704
0.09033734 3.831919
0.09129675 3.913852
0.09226636 3.997538
0.09324626 4.083015
0.09423656 4.170322
0.09523739 4.259497
0.09624884 4.350582
0.09727104 4.443617
0.09830409 4.538643
0.09934811 4.635704
0.1004032 4.734844
0.1014695 4.836106
0.1025472 4.939537
0.1036363 5.045182
0.1047369 5.153091
0.1058493 5.263311
0.1069734 5.375891
0.1081095 5.490884
0.1092577 5.60834
0.110418 5.728312
0.1115907 5.850855
0.1127758 5.976024
0.1139736 6.103876
0.115184 6.234467
0.1164073 6.367858
0.1176436 6.504107
0.118893 6.643278
0.1201557 6.785433
0.1214318 6.930635
0.1227214 7.078952
0.1240248 7.230449
0.1253419 7.385195
0.1266731 7.543261
0.1280184 7.704717
0.129378 7.869638
0.1307521 8.038097
0.1321407 8.210172
0.1335441 8.38594
0.1349624 8.565481
0.1363957 8.748876
0.1378443 8.936209
0.1393082 9.127564
0.1407877 9.323029
0.1422829 9.522693
0.143794 9.726646
0.1453212 9.934981
0.1468645 10.14779
0.1484243 10.36518
0.1500006 10.58724

T->bW:

1.000049e-10 1.107446e-17
1.01067e-10 1.131093e-17
1.021404e-10 1.155246e-17
1.032251e-10 1.179915e-17
1.043214e-10 1.20511e-17
1.054293e-10 1.230843e-17
1.06549e-10 1.257126e-17
1.076806e-10 1.28397e-17
1.088242e-10 1.311387e-17
1.0998e-10 1.33939e-17
1.11148e-10 1.367991e-17
1.123284e-10 1.397202e-17
1.135214e-10 1.427037e-17
1.14727e-10 1.457509e-17
1.159455e-10 1.488632e-17
1.171769e-10 1.52042e-17
1.184213e-10 1.552886e-17
1.19679e-10 1.586045e-17
1.2095e-10 1.619913e-17
1.222346e-10 1.654504e-17
1.235327e-10 1.689833e-17
1.248447e-10 1.725917e-17
1.261706e-10 1.762771e-17
1.275106e-10 1.800413e-17
1.288648e-10 1.838858e-17
1.302333e-10 1.878124e-17
1.316165e-10 1.918228e-17
1.330143e-10 1.959189e-17
1.344269e-10 2.001025e-17
1.358546e-10 2.043753e-17
1.372974e-10 2.087395e-17
1.387556e-10 2.131968e-17
1.402292e-10 2.177493e-17
1.417185e-10 2.22399e-17
1.432236e-10 2.27148e-17
1.447447e-10 2.319984e-17
1.462819e-10 2.369523e-17
1.478355e-10 2.420121e-17
1.494055e-10 2.471799e-17
1.509923e-10 2.52458e-17
1.525959e-10 2.578489e-17
1.542165e-10 2.633549e-17
1.558543e-10 2.689784e-17
1.575095e-10 2.74722e-17
1.591823e-10 2.805883e-17
1.608729e-10 2.865798e-17
1.625814e-10 2.926993e-17
1.643081e-10 2.989495e-17
1.660531e-10 3.053331e-17
1.678167e-10 3.11853e-17
1.695989e-10 3.185121e-17
1.714001e-10 3.253135e-17
1.732205e-10 3.322601e-17
1.750601e-10 3.39355e-17
1.769193e-10 3.466014e-17
1.787983e-10 3.540025e-17
1.806972e-10 3.615617e-17
1.826162e-10 3.692823e-17
1.845557e-10 3.771678e-17
1.865157e-10 3.852216e-17
1.884966e-10 3.934474e-17
1.904985e-10 4.018489e-17
1.925216e-10 4.104298e-17
1.945663e-10 4.191939e-17
1.966326e-10 4.281451e-17
1.987209e-10 4.372875e-17
2.008314e-10 4.466251e-17
2.029643e-10 4.561621e-17
2.051199e-10 4.659028e-17
2.072983e-10 4.758514e-17
2.094999e-10 4.860125e-17
2.117249e-10 4.963905e-17
2.139735e-10 5.069902e-17
2.162459e-10 5.178162e-17
2.185425e-10 5.288734e-17
2.208635e-10 5.401667e-17
2.232092e-10 5.517011e-17
2.255797e-10 5.634818e-17
2.279755e-10 5.755141e-17
2.303966e-10 5.878034e-17
2.328435e-10 6.00355e-17
2.353164e-10 6.131747e-17
2.378156e-10 6.262681e-17
2.403412e-10 6.396411e-17
2.428937e-10 6.532997e-17
2.454734e-10 6.672499e-17
2.480804e-10 6.81498e-17
2.507151e-10 6.960503e-17
2.533777e-10 7.109134e-17
2.560687e-10 7.260939e-17
2.587882e-10 7.415985e-17
2.615367e-10 7.574342e-17
2.643143e-10 7.736081e-17
2.671214e-10 7.901273e-17
2.699583e-10 8.069993e-17
2.728253e-10 8.242315e-17
2.757228e-10 8.418317e-17
2.786511e-10 8.598078e-17
2.816105e-10 8.781677e-17
2.846013e-10 8.969196e-17
2.876239e-10 9.160719e-17
2.906785e-10 9.356333e-17
2.937656e-10 9.556123e-17
2.968855e-10 9.760179e-17
3.000385e-10 9.968593e-17
3.03225e-10 1.018146e-16
3.064454e-10 1.039887e-16
3.097e-10 1.062092e-16
3.129891e-10 1.084771e-16
3.163131e-10 1.107935e-16
3.196725e-10 1.131593e-16
3.230675e-10 1.155757e-16
3.264986e-10 1.180436e-16
3.299661e-10 1.205642e-16
3.334705e-10 1.231387e-16
3.370121e-10 1.257681e-16
3.405912e-10 1.284537e-16
3.442084e-10 1.311967e-16
3.47864e-10 1.339982e-16
3.515585e-10 1.368595e-16
3.552922e-10 1.397819e-16
3.590655e-10 1.427668e-16
3.628789e-10 1.458153e-16
3.667328e-10 1.48929e-16
3.706276e-10 1.521091e-16
3.745638e-10 1.553572e-16
3.785418e-10 1.586746e-16
3.82562e-10 1.620629e-16
3.86625e-10 1.655235e-16
3.907311e-10 1.69058e-16
3.948808e-10 1.726679e-16
3.990745e-10 1.76355e-16
4.033128e-10 1.801208e-16
4.075962e-10 1.83967e-16
4.11925e-10 1.878953e-16
4.162998e-10 1.919076e-16
4.20721e-10 1.960055e-16
4.251892e-10 2.001909e-16
4.297049e-10 2.044656e-16
4.342685e-10 2.088317e-16
4.388805e-10 2.13291e-16
4.435416e-10 2.178455e-16
4.482522e-10 2.224972e-16
4.530128e-10 2.272483e-16
4.578239e-10 2.321009e-16
4.626862e-10 2.37057e-16
4.676e-10 2.42119e-16
4.725661e-10 2.472891e-16
4.775849e-10 2.525696e-16
4.82657e-10 2.579628e-16
4.87783e-10 2.634712e-16
4.929635e-10 2.690972e-16
4.981989e-10 2.748434e-16
5.034899e-10 2.807123e-16
5.088372e-10 2.867064e-16
5.142412e-10 2.928286e-16
5.197026e-10 2.990815e-16
5.25222e-10 3.05468e-16
5.308001e-10 3.119908e-16
5.364374e-10 3.186529e-16
5.421345e-10 3.254572e-16
5.478922e-10 3.324068e-16
5.53711e-10 3.395049e-16
5.595916e-10 3.467545e-16
5.655346e-10 3.541589e-16
5.715408e-10 3.617214e-16
5.776107e-10 3.694454e-16
5.837452e-10 3.773344e-16
5.899447e-10 3.853918e-16
5.962102e-10 3.936212e-16
6.025421e-10 4.020264e-16
6.089413e-10 4.106111e-16
6.154085e-10 4.193791e-16
6.219443e-10 4.283343e-16
6.285496e-10 4.374807e-16
6.35225e-10 4.468224e-16
6.419713e-10 4.563636e-16
6.487893e-10 4.661086e-16
6.556796e-10 4.760616e-16
6.626432e-10 4.862272e-16
6.696807e-10 4.966098e-16
6.767929e-10 5.072142e-16
6.839807e-10 5.18045e-16
6.912448e-10 5.29107e-16
6.98586e-10 5.404053e-16
7.060053e-10 5.519448e-16
7.135033e-10 5.637308e-16
7.210809e-10 5.757684e-16
7.287391e-10 5.88063e-16
7.364785e-10 6.006202e-16
7.443002e-10 6.134456e-16
7.522049e-10 6.265448e-16
7.601936e-10 6.399237e-16
7.682671e-10 6.535883e-16
7.764264e-10 6.675446e-16
7.846723e-10 6.81799e-16
7.930058e-10 6.963578e-16
8.014277e-10 7.112275e-16
8.099392e-10 7.264147e-16
8.18541e-10 7.419261e-16
8.272342e-10 7.577689e-16
8.360197e-10 7.739499e-16
8.448985e-10 7.904764e-16
8.538716e-10 8.073558e-16
8.6294e-10 8.245956e-16
8.721048e-10 8.422036e-16
8.813668e-10 8.601876e-16
8.907272e-10 8.785556e-16
9.001871e-10 8.973158e-16
9.097474e-10 9.164766e-16
9.194092e-10 9.360466e-16
9.291736e-10 9.560344e-16
9.390418e-10 9.764491e-16
9.490147e-10 9.972997e-16
9.590936e-10 1.018595e-15
9.692795e-10 1.040346e-15
9.795736e-10 1.062561e-15
9.89977e-10 1.08525e-15
1.000491e-09 1.108424e-15
1.011116e-09 1.132093e-15
1.021855e-09 1.156267e-15
1.032707e-09 1.180957e-15
1.043675e-09 1.206175e-15
1.054759e-09 1.231931e-15
1.065961e-09 1.258237e-15
1.077282e-09 1.285105e-15
1.088723e-09 1.312546e-15
1.100286e-09 1.340574e-15
1.111971e-09 1.3692e-15
1.123781e-09 1.398437e-15
1.135716e-09 1.428298e-15
1.147777e-09 1.458797e-15
1.159967e-09 1.489948e-15
1.172286e-09 1.521763e-15
1.184736e-09 1.554258e-15
1.197319e-09 1.587447e-15
1.210035e-09 1.621345e-15
1.222886e-09 1.655966e-15
1.235873e-09 1.691327e-15
1.248998e-09 1.727442e-15
1.262263e-09 1.764329e-15
1.275669e-09 1.802004e-15
1.289217e-09 1.840483e-15
1.302909e-09 1.879783e-15
1.316746e-09 1.919923e-15
1.33073e-09 1.96092e-15
1.344863e-09 2.002793e-15
1.359146e-09 2.04556e-15
1.373581e-09 2.089239e-15
1.388169e-09 2.133852e-15
1.402911e-09 2.179417e-15
1.417811e-09 2.225955e-15
1.432869e-09 2.273487e-15
1.448086e-09 2.322034e-15
1.463465e-09 2.371617e-15
1.479008e-09 2.42226e-15
1.494715e-09 2.473983e-15
1.51059e-09 2.526811e-15
1.526633e-09 2.580768e-15
1.542846e-09 2.635876e-15
1.559232e-09 2.692161e-15
1.575791e-09 2.749648e-15
1.592527e-09 2.808363e-15
1.60944e-09 2.868331e-15
1.626533e-09 2.92958e-15
1.643807e-09 2.992137e-15
1.661265e-09 3.056029e-15
1.678908e-09 3.121286e-15
1.696739e-09 3.187936e-15
1.714758e-09 3.25601e-15
1.73297e-09 3.325537e-15
1.751375e-09 3.396549e-15
1.769975e-09 3.469077e-15
1.788772e-09 3.543154e-15
1.80777e-09 3.618812e-15
1.826969e-09 3.696087e-15
1.846372e-09 3.775011e-15
1.865981e-09 3.85562e-15
1.885798e-09 3.937951e-15
1.905826e-09 4.02204e-15
1.926067e-09 4.107925e-15
1.946522e-09 4.195643e-15
1.967195e-09 4.285235e-15
1.988087e-09 4.37674e-15
2.009201e-09 4.470198e-15
2.03054e-09 4.565652e-15
2.052105e-09 4.663145e-15
2.073899e-09 4.762719e-15
2.095925e-09 4.86442e-15
2.118184e-09 4.968292e-15
2.14068e-09 5.074383e-15
2.163415e-09 5.182738e-15
2.186391e-09 5.293408e-15
2.209611e-09 5.40644e-15
2.233078e-09 5.521887e-15
2.256794e-09 5.639798e-15
2.280762e-09 5.760227e-15
2.304984e-09 5.883228e-15
2.329464e-09 6.008856e-15
2.354204e-09 6.137166e-15
2.379206e-09 6.268216e-15
2.404474e-09 6.402064e-15
2.43001e-09 6.53877e-15
2.455818e-09 6.678395e-15
2.4819e-09 6.821002e-15
2.508258e-09 6.966655e-15
2.534897e-09 7.115417e-15
2.561818e-09 7.267356e-15
2.589026e-09 7.422579e-15
2.616522e-09 7.581195e-15
2.64431e-09 7.743198e-15
2.672394e-09 7.90866e-15
2.700776e-09 8.077656e-15
2.729459e-09 8.25026e-15
2.758447e-09 8.426549e-15
2.787742e-09 8.606571e-15
2.817349e-09 8.790338e-15
2.84727e-09 8.97803e-15
2.877509e-09 9.169729e-15
2.908069e-09 9.365522e-15
2.938954e-09 9.565495e-15
2.970167e-09 9.769738e-15
3.001711e-09 9.978343e-15
3.03359e-09 1.01914e-14
3.065808e-09 1.040905e-14
3.098368e-09 1.063141e-14
3.131273e-09 1.085853e-14
3.164529e-09 1.10905e-14
3.198137e-09 1.132743e-14
3.232102e-09 1.156942e-14
3.266428e-09 1.181647e-14
3.301119e-09 1.206879e-14
3.336178e-09 1.23265e-14
3.371609e-09 1.258971e-14
3.407417e-09 1.285854e-14
3.443605e-09 1.313312e-14
3.480177e-09 1.341355e-14
3.517138e-09 1.369997e-14
3.554491e-09 1.399251e-14
3.592241e-09 1.42913e-14
3.630392e-09 1.459646e-14
3.668948e-09 1.490814e-14
3.707913e-09 1.522648e-14
3.747293e-09 1.555162e-14
3.78709e-09 1.588369e-14
3.82731e-09 1.622286e-14
3.867958e-09 1.656927e-14
3.909037e-09 1.692308e-14
3.950552e-09 1.728444e-14
3.992508e-09 1.765352e-14
4.03491e-09 1.803048e-14
4.077762e-09 1.841549e-14
4.121069e-09 1.880871e-14
4.164837e-09 1.921034e-14
4.209069e-09 1.962054e-14
4.25377e-09 2.00395e-14
4.298947e-09 2.046741e-14
4.344603e-09 2.090445e-14
4.390744e-09 2.135083e-14
4.437376e-09 2.180674e-14
4.484502e-09 2.227238e-14
4.532129e-09 2.274797e-14
4.580262e-09 2.323371e-14
4.628906e-09 2.372982e-14
4.678066e-09 2.423653e-14
4.727749e-09 2.475406e-14
4.777959e-09 2.528264e-14
4.828703e-09 2.58225e-14
4.879985e-09 2.637389e-14
4.931812e-09 2.693706e-14
4.98419e-09 2.751225e-14
5.037124e-09 2.809973e-14
5.09062e-09 2.869974e-14
5.144684e-09 2.931258e-14
5.199322e-09 2.993849e-14
5.254541e-09 3.057778e-14
5.310346e-09 3.123071e-14
5.366743e-09 3.189759e-14
5.42374e-09 3.25787e-14
5.481342e-09 3.327436e-14
5.539556e-09 3.398488e-14
5.598388e-09 3.471056e-14
5.657844e-09 3.545174e-14
5.717933e-09 3.620875e-14
5.778659e-09 3.698193e-14
5.84003e-09 3.777161e-14
5.902054e-09 3.857816e-14
5.964735e-09 3.940193e-14
6.028083e-09 4.024329e-14
6.092103e-09 4.110261e-14
6.156804e-09 4.198029e-14
6.222191e-09 4.28767e-14
6.288273e-09 4.379226e-14
6.355056e-09 4.472737e-14
6.422549e-09 4.568245e-14
6.490759e-09 4.665792e-14
6.559693e-09 4.765422e-14
6.629359e-09 4.867179e-14
6.699765e-09 4.971109e-14
6.770919e-09 5.077259e-14
6.842828e-09 5.185675e-14
6.915502e-09 5.296407e-14
6.988947e-09 5.409502e-14
7.063172e-09 5.525013e-14
7.138185e-09 5.642991e-14
7.213995e-09 5.763487e-14
7.29061e-09 5.886557e-14
7.368039e-09 6.012255e-14
7.44629e-09 6.140637e-14
7.525372e-09 6.27176e-14
7.605294e-09 6.405683e-14
7.686065e-09 6.542466e-14
7.767694e-09 6.682169e-14
7.850189e-09 6.824856e-14
7.933561e-09 6.97059e-14
8.017818e-09 7.119435e-14
8.10297e-09 7.271459e-14
8.189026e-09 7.42673e-14
8.275996e-09 7.585315e-14
8.36389e-09 7.747288e-14
8.452718e-09 7.912718e-14
8.542489e-09 8.081682e-14
8.633213e-09 8.254253e-14
8.7249e-09 8.43051e-14
8.817562e-09 8.61053e-14
8.911207e-09 8.794394e-14
9.005847e-09 8.982184e-14
9.101493e-09 9.173984e-14
9.198154e-09 9.36988e-14
9.295841e-09 9.569959e-14
9.394566e-09 9.77431e-14
9.49434e-09 9.983025e-14
9.595173e-09 1.01962e-13
9.697077e-09 1.041392e-13
9.800063e-09 1.063629e-13
9.904143e-09 1.086341e-13
1.000933e-08 1.109539e-13
1.011563e-08 1.133231e-13
1.022306e-08 1.157429e-13
1.033163e-08 1.182145e-13
1.044136e-08 1.207387e-13
1.055225e-08 1.233169e-13
1.066432e-08 1.259502e-13
1.077758e-08 1.286396e-13
1.089204e-08 1.313865e-13
1.100772e-08 1.341921e-13
1.112462e-08 1.370576e-13
1.124277e-08 1.399842e-13
1.136217e-08 1.429733e-13
1.148284e-08 1.460263e-13
1.160479e-08 1.491445e-13
1.172804e-08 1.523292e-13
1.18526e-08 1.55582e-13
1.197848e-08 1.589042e-13
1.210569e-08 1.622974e-13
1.223426e-08 1.65763e-13
1.236419e-08 1.693026e-13
1.24955e-08 1.729178e-13
1.262821e-08 1.766102e-13
1.276232e-08 1.803814e-13
1.289786e-08 1.842332e-13
1.303484e-08 1.881672e-13
1.317328e-08 1.921852e-13
1.331318e-08 1.96289e-13
1.345457e-08 2.004805e-13
1.359747e-08 2.047614e-13
1.374188e-08 2.091338e-13
1.388782e-08 2.135995e-13
1.403531e-08 2.181606e-13
1.418437e-08 2.228191e-13
1.433502e-08 2.275771e-13
1.448726e-08 2.324366e-13
1.464112e-08 2.373999e-13
1.479661e-08 2.424693e-13
1.495376e-08 2.476468e-13
1.511257e-08 2.529349e-13
1.527307e-08 2.58336e-13
1.543528e-08 2.638523e-13
1.55992e-08 2.694865e-13
1.576487e-08 2.75241e-13
1.59323e-08 2.811183e-13
1.610151e-08 2.871212e-13
1.627251e-08 2.932522e-13
1.644533e-08 2.995142e-13
1.661999e-08 3.059098e-13
1.67965e-08 3.124421e-13
1.697488e-08 3.191138e-13
1.715516e-08 3.25928e-13
1.733735e-08 3.328877e-13
1.752148e-08 3.39996e-13
1.770757e-08 3.472561e-13
1.789563e-08 3.546712e-13
1.808568e-08 3.622447e-13
1.827776e-08 3.699798e-13
1.847188e-08 3.778802e-13
1.866805e-08 3.859492e-13
1.886632e-08 3.941906e-13
1.906668e-08 4.026079e-13
1.926918e-08 4.11205e-13
1.947382e-08 4.199857e-13
1.968064e-08 4.289538e-13
1.988966e-08 4.381135e-13
2.010089e-08 4.474687e-13
2.031437e-08 4.570237e-13
2.053011e-08 4.667828e-13
2.074815e-08 4.767502e-13
2.09685e-08 4.869305e-13
2.11912e-08 4.973281e-13
2.141625e-08 5.079478e-13
2.16437e-08 5.187943e-13
2.187357e-08 5.298723e-13
2.210587e-08 5.41187e-13
2.234064e-08 5.527432e-13
2.257791e-08 5.645462e-13
2.281769e-08 5.766012e-13
2.306003e-08 5.889136e-13
2.330493e-08 6.01489e-13
2.355244e-08 6.143329e-13
2.380257e-08 6.27451e-13
2.405536e-08 6.408493e-13
2.431084e-08 6.545336e-13
2.456903e-08 6.685102e-13
2.482996e-08 6.827852e-13
2.509366e-08 6.97365e-13
2.536017e-08 7.122562e-13
2.56295e-08 7.274654e-13
2.590169e-08 7.429993e-13
2.617678e-08 7.588649e-13
2.645479e-08 7.750693e-13
2.673574e-08 7.916197e-13
2.701969e-08 8.085235e-13
2.730665e-08 8.257883e-13
2.759665e-08 8.434218e-13
2.788974e-08 8.614318e-13
2.818594e-08 8.798263e-13
2.848528e-08 8.986137e-13
2.87878e-08 9.178022e-13
2.909354e-08 9.374005e-13
2.940252e-08 9.574172e-13
2.971479e-08 9.778614e-13
3.003037e-08 9.987422e-13
3.03493e-08 1.020069e-12
3.067162e-08 1.041851e-12
3.099737e-08 1.064098e-12
3.132657e-08 1.08682e-12
3.165927e-08 1.110028e-12
3.19955e-08 1.13373e-12
3.23353e-08 1.15794e-12
3.267871e-08 1.182666e-12
3.302577e-08 1.20792e-12
3.337652e-08 1.233713e-12
3.373099e-08 1.260057e-12
3.408922e-08 1.286964e-12
3.445126e-08 1.314445e-12
3.481715e-08 1.342513e-12
3.518692e-08 1.37118e-12
3.556061e-08 1.400459e-12
3.593828e-08 1.430364e-12
3.631996e-08 1.460907e-12
3.670569e-08 1.492103e-12
3.709551e-08 1.523964e-12
3.748948e-08 1.556506e-12
3.788763e-08 1.589743e-12
3.829001e-08 1.62369e-12
3.869666e-08 1.658361e-12
3.910764e-08 1.693773e-12
3.952297e-08 1.729941e-12
3.994272e-08 1.766881e-12
4.036693e-08 1.80461e-12
4.079564e-08 1.843145e-12
4.12289e-08 1.882502e-12
4.166676e-08 1.9227e-12
4.210928e-08 1.963757e-12
4.25565e-08 2.00569e-12
4.300846e-08 2.048518e-12
4.346522e-08 2.092261e-12
4.392684e-08 2.136938e-12
4.439336e-08 2.182569e-12
4.486483e-08 2.229175e-12
4.534131e-08 2.276775e-12
4.582285e-08 2.325392e-12
4.630951e-08 2.375048e-12
4.680133e-08 2.425763e-12
4.729837e-08 2.477562e-12
4.78007e-08 2.530466e-12
4.830836e-08 2.5845e-12
4.882141e-08 2.639688e-12
4.933991e-08 2.696055e-12
4.986392e-08 2.753625e-12
5.039349e-08 2.812425e-12
5.092869e-08 2.87248e-12
5.146957e-08 2.933817e-12
5.201619e-08 2.996464e-12
5.256862e-08 3.060449e-12
5.312692e-08 3.1258e-12
5.369114e-08 3.192547e-12
5.426136e-08 3.260719e-12
5.483763e-08 3.330347e-12
5.542003e-08 3.401461e-12
5.600861e-08 3.474094e-12
5.660344e-08 3.548278e-12
5.720459e-08 3.624046e-12
5.781212e-08 3.701432e-12
5.84261e-08 3.780471e-12
5.904661e-08 3.861197e-12
5.96737e-08 3.943647e-12
6.030746e-08 4.027858e-12
6.094795e-08 4.113866e-12
6.159523e-08 4.201712e-12
6.22494e-08 4.291433e-12
6.291051e-08 4.38307e-12
6.357864e-08 4.476664e-12
6.425386e-08 4.572256e-12
6.493626e-08 4.66989e-12
6.562591e-08 4.769608e-12
6.632288e-08 4.871456e-12
6.702725e-08 4.975478e-12
6.77391e-08 5.081722e-12
6.845851e-08 5.190234e-12
6.918557e-08 5.301064e-12
6.992034e-08 5.41426e-12
7.066292e-08 5.529873e-12
7.141338e-08 5.647955e-12
7.217182e-08 5.768559e-12
7.293831e-08 5.891738e-12
7.371294e-08 6.017547e-12
7.449579e-08 6.146042e-12
7.528697e-08 6.277282e-12
7.608654e-08 6.411323e-12
7.68946e-08 6.548228e-12
7.771125e-08 6.688055e-12
7.853657e-08 6.830868e-12
7.937066e-08 6.976731e-12
8.02136e-08 7.125708e-12
8.10655e-08 7.277867e-12
8.192644e-08 7.433275e-12
8.279653e-08 7.592001e-12
8.367585e-08 7.754117e-12
8.456452e-08 7.919694e-12
8.546262e-08 8.088807e-12
8.637027e-08 8.261531e-12
8.728755e-08 8.437944e-12
8.821457e-08 8.618123e-12
8.915144e-08 8.80215e-12
9.009826e-08 8.990107e-12
9.105513e-08 9.182077e-12
9.202217e-08 9.378146e-12
9.299948e-08 9.578402e-12
9.398716e-08 9.782934e-12
9.498534e-08 9.991834e-12
9.599412e-08 1.020519e-11
9.701361e-08 1.042311e-11
9.804392e-08 1.064568e-11
9.908518e-08 1.0873e-11
1.001375e-07 1.110518e-11
1.01201e-07 1.134231e-11
1.022758e-07 1.158451e-11
1.03362e-07 1.183188e-11
1.044597e-07 1.208453e-11
1.055691e-07 1.234258e-11
1.066903e-07 1.260614e-11
1.078234e-07 1.287532e-11
1.089685e-07 1.315025e-11
1.101258e-07 1.343106e-11
1.112954e-07 1.371786e-11
1.124774e-07 1.401078e-11
1.136719e-07 1.430996e-11
1.148792e-07 1.461553e-11
1.160992e-07 1.492762e-11
1.173322e-07 1.524638e-11
1.185783e-07 1.557194e-11
1.198377e-07 1.590445e-11
1.211104e-07 1.624407e-11
1.223966e-07 1.659094e-11
1.236965e-07 1.694521e-11
1.250102e-07 1.730705e-11
1.263379e-07 1.767662e-11
1.276796e-07 1.805407e-11
1.290356e-07 1.843959e-11
1.30406e-07 1.883334e-11
1.31791e-07 1.92355e-11
1.331906e-07 1.964624e-11
1.346052e-07 2.006576e-11
1.360347e-07 2.049423e-11
1.374795e-07 2.093185e-11
1.389395e-07 2.137882e-11
1.404151e-07 2.183533e-11
1.419064e-07 2.230159e-11
1.434135e-07 2.277781e-11
1.449366e-07 2.32642e-11
1.464759e-07 2.376097e-11
1.480315e-07 2.426835e-11
1.496036e-07 2.478656e-11
1.511925e-07 2.531584e-11
1.527982e-07 2.585642e-11
1.54421e-07 2.640855e-11
1.56061e-07 2.697246e-11
1.577184e-07 2.754842e-11
1.593934e-07 2.813667e-11
1.610862e-07 2.873749e-11
1.62797e-07 2.935113e-11
1.64526e-07 2.997788e-11
1.662733e-07 3.061801e-11
1.680392e-07 3.127181e-11
1.698238e-07 3.193958e-11
1.716274e-07 3.26216e-11
1.734501e-07 3.331818e-11
1.752922e-07 3.402964e-11
1.771539e-07 3.475629e-11
1.790353e-07 3.549846e-11
1.809367e-07 3.625647e-11
1.828584e-07 3.703068e-11
1.848004e-07 3.782141e-11
1.86763e-07 3.862903e-11
1.887465e-07 3.945389e-11
1.907511e-07 4.029637e-11
1.927769e-07 4.115684e-11
1.948243e-07 4.203568e-11
1.968934e-07 4.293329e-11
1.989844e-07 4.385006e-11
2.010977e-07 4.478641e-11
2.032334e-07 4.574276e-11
2.053918e-07 4.671953e-11
2.075732e-07 4.771715e-11
2.097777e-07 4.873608e-11
2.120056e-07 4.977676e-11
2.142572e-07 5.083967e-11
2.165326e-07 5.192527e-11
2.188323e-07 5.303406e-11
2.211564e-07 5.416652e-11
2.235051e-07 5.532316e-11
2.258788e-07 5.650451e-11
2.282777e-07 5.771107e-11
2.307021e-07 5.89434e-11
2.331523e-07 6.020205e-11
2.356284e-07 6.148757e-11
2.381309e-07 6.280055e-11
2.406599e-07 6.414156e-11
2.432158e-07 6.55112e-11
2.457988e-07 6.69101e-11
2.484093e-07 6.833886e-11
2.510475e-07 6.979813e-11
2.537137e-07 7.128856e-11
2.564082e-07 7.281082e-11
2.591314e-07 7.436559e-11
2.618834e-07 7.595355e-11
2.646647e-07 7.757542e-11
2.674756e-07 7.923193e-11
2.703162e-07 8.092381e-11
2.731871e-07 8.265181e-11
2.760884e-07 8.441671e-11
2.790206e-07 8.62193e-11
2.819839e-07 8.806039e-11
2.849786e-07 8.994078e-11
2.880052e-07 9.186133e-11
2.910639e-07 9.382289e-11
2.941551e-07 9.582633e-11
2.972792e-07 9.787256e-11
3.004364e-07 9.996248e-11
3.036271e-07 1.02097e-10
3.068517e-07 1.042772e-10
3.101106e-07 1.065038e-10
3.134041e-07 1.087781e-10
3.167325e-07 1.111008e-10
3.200963e-07 1.134732e-10
3.234959e-07 1.158963e-10
3.269315e-07 1.183711e-10
3.304036e-07 1.208987e-10
3.339126e-07 1.234803e-10
3.374589e-07 1.26117e-10
3.410428e-07 1.288101e-10
3.446648e-07 1.315606e-10
3.483253e-07 1.343699e-10
3.520246e-07 1.372392e-10
3.557632e-07 1.401697e-10
3.595416e-07 1.431628e-10
3.6336e-07 1.462198e-10
3.67219e-07 1.493421e-10
3.71119e-07 1.525311e-10
3.750604e-07 1.557882e-10
3.790437e-07 1.591148e-10
3.830693e-07 1.625125e-10
3.871376e-07 1.659827e-10
3.912491e-07 1.69527e-10
3.954043e-07 1.73147e-10
3.996037e-07 1.768443e-10
4.038476e-07 1.806205e-10
4.081366e-07 1.844774e-10
4.124711e-07 1.884166e-10
4.168517e-07 1.924399e-10
4.212788e-07 1.965492e-10
4.25753e-07 2.007462e-10
4.302746e-07 2.050329e-10
4.348443e-07 2.09411e-10
4.394625e-07 2.138827e-10
4.441297e-07 2.184498e-10
4.488465e-07 2.231145e-10
4.536134e-07 2.278787e-10
4.584309e-07 2.327447e-10
4.632996e-07 2.377147e-10
4.6822e-07 2.427907e-10
4.731927e-07 2.479751e-10
4.782182e-07 2.532702e-10
4.83297e-07 2.586784e-10
4.884298e-07 2.642021e-10
4.936171e-07 2.698438e-10
4.988595e-07 2.756059e-10
5.041575e-07 2.81491e-10
5.095118e-07 2.875018e-10
5.14923e-07 2.93641e-10
5.203917e-07 2.999112e-10
5.259184e-07 3.063154e-10
5.315039e-07 3.128563e-10
5.371486e-07 3.195369e-10
5.428533e-07 3.263601e-10
5.486186e-07 3.33329e-10
5.544451e-07 3.404467e-10
5.603335e-07 3.477165e-10
5.662845e-07 3.551414e-10
5.722986e-07 3.627249e-10
5.783766e-07 3.704704e-10
5.845192e-07 3.783812e-10
5.907269e-07 3.864609e-10
5.970007e-07 3.947132e-10
6.03341e-07 4.031417e-10
6.097487e-07 4.117502e-10
6.162244e-07 4.205425e-10
6.22769e-07 4.295225e-10
6.29383e-07 4.386943e-10
6.360672e-07 4.48062e-10
6.428225e-07 4.576297e-10
6.496495e-07 4.674017e-10
6.56549e-07 4.773823e-10
6.635218e-07 4.875761e-10
6.705686e-07 4.979875e-10
6.776903e-07 5.086213e-10
6.848876e-07 5.194821e-10
6.921613e-07 5.305749e-10
6.995123e-07 5.419045e-10
7.069414e-07 5.53476e-10
7.144493e-07 5.652947e-10
7.22037e-07 5.773657e-10
7.297053e-07 5.896944e-10
7.37455e-07 6.022865e-10
7.45287e-07 6.151474e-10
7.532022e-07 6.282829e-10
7.612015e-07 6.416989e-10
7.692857e-07 6.554014e-10
7.774558e-07 6.693965e-10
7.857127e-07 6.836905e-10
7.940572e-07 6.982897e-10
8.024904e-07 7.132006e-10
8.110131e-07 7.284299e-10
8.196263e-07 7.439844e-10
8.28331e-07 7.59871e-10
8.371282e-07 7.760969e-10
8.460188e-07 7.926693e-10
8.550038e-07 8.095955e-10
8.640842e-07 8.268832e-10
8.732611e-07 8.445401e-10
8.825354e-07 8.625739e-10
8.919082e-07 8.809929e-10
9.013806e-07 8.998051e-10
9.109536e-07 9.190191e-10
9.206282e-07 9.386434e-10
9.304056e-07 9.586867e-10
9.402868e-07 9.79158e-10
9.50273e-07 1.000066e-09
9.603652e-07 1.021421e-09
9.705646e-07 1.043232e-09
9.808724e-07 1.065509e-09
9.912896e-07 1.088261e-09
1.001817e-06 1.111499e-09
1.012457e-06 1.135234e-09
1.02321e-06 1.159475e-09
1.034077e-06 1.184234e-09
1.045059e-06 1.209521e-09
1.056158e-06 1.235349e-09
1.067374e-06 1.261728e-09
1.07871e-06 1.28867e-09
1.090167e-06 1.316187e-09
1.101745e-06 1.344293e-09
1.113445e-06 1.372998e-09
1.125271e-06 1.402316e-09
1.137221e-06 1.432261e-09
1.149299e-06 1.462844e-09
1.161505e-06 1.494081e-09
1.173841e-06 1.525985e-09
1.186307e-06 1.55857e-09
1.198906e-06 1.591851e-09
1.211639e-06 1.625843e-09
1.224507e-06 1.66056e-09
1.237512e-06 1.696019e-09
1.250654e-06 1.732235e-09
1.263937e-06 1.769224e-09
1.27736e-06 1.807003e-09
1.290926e-06 1.845589e-09
1.304636e-06 1.884998e-09
1.318492e-06 1.92525e-09
1.332495e-06 1.96636e-09
1.346646e-06 2.008349e-09
1.360948e-06 2.051234e-09
1.375402e-06 2.095035e-09
1.390009e-06 2.139772e-09
1.404772e-06 2.185463e-09
1.419691e-06 2.23213e-09
1.434768e-06 2.279794e-09
1.450006e-06 2.328476e-09
1.465406e-06 2.378197e-09
1.480969e-06 2.428979e-09
1.496697e-06 2.480847e-09
1.512593e-06 2.533821e-09
1.528657e-06 2.587927e-09
1.544892e-06 2.643188e-09
1.561299e-06 2.69963e-09
1.577881e-06 2.757276e-09
1.594638e-06 2.816154e-09
1.611574e-06 2.876288e-09
1.628689e-06 2.937707e-09
1.645986e-06 3.000437e-09
1.663467e-06 3.064507e-09
1.681134e-06 3.129945e-09
1.698988e-06 3.19678e-09
1.717032e-06 3.265043e-09
1.735268e-06 3.334763e-09
1.753697e-06 3.405971e-09
1.772322e-06 3.478701e-09
1.791144e-06 3.552983e-09
1.810167e-06 3.628852e-09
1.829391e-06 3.70634e-09
1.84882e-06 3.785483e-09
1.868455e-06 3.866317e-09
1.888299e-06 3.948876e-09
1.908353e-06 4.033198e-09
1.928621e-06 4.119321e-09
1.949103e-06 4.207283e-09
1.969803e-06 4.297123e-09
1.990723e-06 4.388881e-09
2.011865e-06 4.482599e-09
2.033232e-06 4.578318e-09
2.054826e-06 4.676081e-09
2.076649e-06 4.775932e-09
2.098703e-06 4.877915e-09
2.120992e-06 4.982075e-09
2.143518e-06 5.08846e-09
2.166283e-06 5.197116e-09
2.18929e-06 5.308093e-09
2.212541e-06 5.421439e-09
2.236039e-06 5.537205e-09
2.259786e-06 5.655444e-09
2.283786e-06 5.776207e-09
2.30804e-06 5.89955e-09
2.332553e-06 6.025525e-09
2.357325e-06 6.154191e-09
2.382361e-06 6.285605e-09
2.407662e-06 6.419824e-09
2.433232e-06 6.55691e-09
2.459074e-06 6.696923e-09
2.48519e-06 6.839925e-09
2.511584e-06 6.985981e-09
2.538258e-06 7.135156e-09
2.565215e-06 7.287517e-09
2.592458e-06 7.443131e-09
2.619991e-06 7.602067e-09
2.647816e-06 7.764398e-09
2.675937e-06 7.930195e-09
2.704357e-06 8.099532e-09
2.733078e-06 8.272485e-09
2.762104e-06 8.449132e-09
2.791438e-06 8.62955e-09
2.821084e-06 8.813821e-09
2.851045e-06 9.002026e-09
2.881324e-06 9.194251e-09
2.911925e-06 9.39058e-09
2.942851e-06 9.591102e-09
2.974105e-06 9.795905e-09
3.005691e-06 1.000508e-08
3.037612e-06 1.021873e-08
3.069873e-06 1.043693e-08
3.102476e-06 1.06598e-08
3.135425e-06 1.088742e-08
3.168724e-06 1.11199e-08
3.202377e-06 1.135735e-08
3.236388e-06 1.159987e-08
3.270759e-06 1.184757e-08
3.305496e-06 1.210055e-08
3.340601e-06 1.235894e-08
3.37608e-06 1.262285e-08
3.411935e-06 1.289239e-08
3.448171e-06 1.316769e-08
3.484792e-06 1.344887e-08
3.521801e-06 1.373605e-08
3.559204e-06 1.402936e-08
3.597004e-06 1.432893e-08
3.635205e-06 1.463491e-08
3.673812e-06 1.494741e-08
3.71283e-06 1.526659e-08
3.752261e-06 1.559259e-08
3.792111e-06 1.592554e-08
3.832385e-06 1.626561e-08
3.873086e-06 1.661293e-08
3.91422e-06 1.696768e-08
3.95579e-06 1.733e-08
3.997802e-06 1.770005e-08
4.04026e-06 1.807801e-08
4.083169e-06 1.846404e-08
4.126534e-06 1.885831e-08
4.170359e-06 1.9261e-08
4.214649e-06 1.967229e-08
4.25941e-06 2.009236e-08
4.304647e-06 2.05214e-08
4.350364e-06 2.095961e-08
4.396566e-06 2.140717e-08
4.443259e-06 2.186429e-08
4.490448e-06 2.233116e-08
4.538138e-06 2.280801e-08
4.586335e-06 2.329504e-08
4.635043e-06 2.379247e-08
4.684269e-06 2.430052e-08
4.734017e-06 2.481943e-08
4.784294e-06 2.534941e-08
4.835105e-06 2.58907e-08
4.886456e-06 2.644356e-08
4.938351e-06 2.700822e-08
4.990798e-06 2.758494e-08
5.043802e-06 2.817398e-08
5.097369e-06 2.877559e-08
5.151505e-06 2.939005e-08
5.206216e-06 3.001763e-08
5.261508e-06 3.065861e-08
5.317387e-06 3.131328e-08
5.373859e-06 3.198192e-08
5.430931e-06 3.266485e-08
5.48861e-06 3.336236e-08
5.546901e-06 3.407476e-08
5.605811e-06 3.480237e-08
5.665346e-06 3.554553e-08
5.725514e-06 3.630455e-08
5.786321e-06 3.707977e-08
5.847774e-06 3.787156e-08
5.909879e-06 3.868025e-08
5.972644e-06 3.95062e-08
6.036076e-06 4.03498e-08
6.100181e-06 4.121141e-08
6.164967e-06 4.209141e-08
6.230441e-06 4.299021e-08
6.29661e-06 4.39082e-08
6.363482e-06 4.48458e-08
6.431065e-06 4.580341e-08
6.499365e-06 4.678147e-08
6.56839e-06 4.778042e-08
6.638149e-06 4.88007e-08
6.708648e-06 4.984276e-08
6.779896e-06 5.090708e-08
6.851901e-06 5.199412e-08
6.924671e-06 5.310438e-08
6.998213e-06 5.423834e-08
7.072537e-06 5.539652e-08
7.147649e-06 5.657942e-08
7.22356e-06 5.778759e-08
7.300277e-06 5.902156e-08
7.377808e-06 6.028187e-08
7.456163e-06 6.15691e-08
7.53535e-06 6.288382e-08
7.615378e-06 6.42266e-08
7.696256e-06 6.559806e-08
7.777993e-06 6.699881e-08
7.860598e-06 6.842947e-08
7.94408e-06 6.989068e-08
8.028449e-06 7.138308e-08
8.113714e-06 7.290736e-08
8.199884e-06 7.446419e-08
8.28697e-06 7.605426e-08
8.37498e-06 7.767828e-08
8.463925e-06 7.933698e-08
8.553815e-06 8.10311e-08
8.644659e-06 8.27614e-08
8.736469e-06 8.452864e-08
8.829253e-06 8.633362e-08
8.923023e-06 8.817714e-08
9.017788e-06 9.006003e-08
9.11356e-06 9.198313e-08
9.210349e-06 9.394729e-08
9.308166e-06 9.595339e-08
9.407022e-06 9.800233e-08
9.506928e-06 1.00095e-07
9.607895e-06 1.022324e-07
9.709934e-06 1.044154e-07
9.813057e-06 1.06645e-07
9.917275e-06 1.089223e-07
1.00226e-05 1.112482e-07
1.012904e-05 1.136237e-07
1.023662e-05 1.1605e-07
1.034533e-05 1.18528e-07
1.04552e-05 1.21059e-07
1.056624e-05 1.23644e-07
1.067846e-05 1.262843e-07
1.079187e-05 1.289809e-07
1.090648e-05 1.317351e-07
1.102231e-05 1.345481e-07
1.113937e-05 1.374211e-07
1.125768e-05 1.403556e-07
1.137724e-05 1.433526e-07
1.149807e-05 1.464137e-07
1.162018e-05 1.495402e-07
1.174359e-05 1.527334e-07
1.186831e-05 1.559947e-07
1.199436e-05 1.593258e-07
1.212174e-05 1.627279e-07
1.225048e-05 1.662027e-07
1.238058e-05 1.697517e-07
1.251207e-05 1.733765e-07
1.264495e-05 1.770787e-07
1.277925e-05 1.8086e-07
1.291497e-05 1.84722e-07
1.305213e-05 1.886664e-07
1.319074e-05 1.926951e-07
1.333084e-05 1.968098e-07
1.347241e-05 2.010124e-07
1.361549e-05 2.053047e-07
1.37601e-05 2.096887e-07
1.390623e-05 2.141663e-07
1.405392e-05 2.187394e-07
1.420318e-05 2.234103e-07
1.435402e-05 2.281809e-07
1.450647e-05 2.330533e-07
1.466053e-05 2.380298e-07
1.481623e-05 2.431126e-07
1.497358e-05 2.483039e-07
1.513261e-05 2.536061e-07
1.529332e-05 2.590214e-07
1.545574e-05 2.645524e-07
1.561989e-05 2.702015e-07
1.578578e-05 2.759713e-07
1.595343e-05 2.818642e-07
1.612286e-05 2.87883e-07
1.629409e-05 2.940303e-07
1.646714e-05 3.003089e-07
1.664202e-05 3.067215e-07
1.681877e-05 3.132711e-07
1.699739e-05 3.199605e-07
1.717791e-05 3.267928e-07
1.736034e-05 3.33771e-07
1.754471e-05 3.408981e-07
1.773104e-05 3.481775e-07
1.791935e-05 3.556123e-07
1.810966e-05 3.632058e-07
1.8302e-05 3.709616e-07
1.849637e-05 3.788829e-07
1.869281e-05 3.869733e-07
1.889133e-05 3.952366e-07
1.909196e-05 4.036762e-07
1.929473e-05 4.122961e-07
1.949964e-05 4.211001e-07
1.970674e-05 4.30092e-07
1.991603e-05 4.39276e-07
2.012754e-05 4.486561e-07
2.03413e-05 4.582364e-07
2.055734e-05 4.680214e-07
2.077566e-05 4.780153e-07
2.099631e-05 4.882226e-07
2.121929e-05 4.986478e-07
2.144465e-05 5.092957e-07
2.16724e-05 5.201709e-07
2.190257e-05 5.312784e-07
2.213518e-05 5.42623e-07
2.237026e-05 5.542099e-07
2.260784e-05 5.660442e-07
2.284795e-05 5.781312e-07
2.30906e-05 5.904763e-07
2.333583e-05 6.03085e-07
2.358366e-05 6.15963e-07
2.383413e-05 6.29116e-07
2.408726e-05 6.425498e-07
2.434307e-05 6.562704e-07
2.46016e-05 6.702841e-07
2.486288e-05 6.84597e-07
2.512693e-05 6.992155e-07
2.539379e-05 7.141462e-07
2.566348e-05 7.293957e-07
2.593604e-05 7.449708e-07
2.621149e-05 7.608786e-07
2.648986e-05 7.77126e-07
2.677119e-05 7.937203e-07
2.705551e-05 8.10669e-07
2.734285e-05 8.279796e-07
2.763324e-05 8.456598e-07
2.792672e-05 8.637176e-07
2.822331e-05 8.82161e-07
2.852305e-05 9.009982e-07
2.882597e-05 9.202376e-07
2.913211e-05 9.398879e-07
2.944151e-05 9.599578e-07
2.975419e-05 9.804562e-07
3.007019e-05 1.001392e-06
3.038954e-05 1.022776e-06
3.071229e-05 1.044615e-06
3.103846e-05 1.066922e-06
3.13681e-05 1.089704e-06
3.170124e-05 1.112973e-06
3.203792e-05 1.136739e-06
3.237818e-05 1.161012e-06
3.272204e-05 1.185804e-06
3.306956e-05 1.211125e-06
3.342077e-05 1.236987e-06
3.377571e-05 1.263401e-06
3.413442e-05 1.290379e-06
3.449694e-05 1.317933e-06
3.486331e-05 1.346075e-06
3.523357e-05 1.374818e-06
3.560776e-05 1.404176e-06
3.598593e-05 1.43416e-06
3.636811e-05 1.464784e-06
3.675435e-05 1.496062e-06
3.71447e-05 1.528008e-06
3.753919e-05 1.560637e-06
3.793787e-05 1.593962e-06
3.834078e-05 1.627998e-06
3.874797e-05 1.662762e-06
3.915949e-05 1.698267e-06
3.957538e-05 1.734531e-06
3.999568e-05 1.77157e-06
4.042045e-05 1.809399e-06
4.084973e-05 1.848036e-06
4.128357e-05 1.887498e-06
4.172201e-05 1.927802e-06
4.216511e-05 1.968968e-06
4.261292e-05 2.011012e-06
4.306548e-05 2.053954e-06
4.352285e-05 2.097813e-06
4.398508e-05 2.142609e-06
4.445222e-05 2.188361e-06
4.492432e-05 2.23509e-06
4.540143e-05 2.282817e-06
4.588361e-05 2.331563e-06
4.637091e-05 2.38135e-06
4.686338e-05 2.4322e-06
4.736109e-05 2.484136e-06
4.786408e-05 2.537181e-06
4.837241e-05 2.591359e-06
4.888614e-05 2.646693e-06
4.940533e-05 2.703209e-06
4.993003e-05 2.760932e-06
5.046031e-05 2.819888e-06
5.099621e-05 2.880102e-06
5.153781e-05 2.941602e-06
5.208516e-05 3.004416e-06
5.263832e-05 3.06857e-06
5.319736e-05 3.134095e-06
5.376233e-05 3.201019e-06
5.433331e-05 3.269372e-06
5.491034e-05 3.339184e-06
5.549351e-05 3.410487e-06
5.608287e-05 3.483313e-06
5.667849e-05 3.557694e-06
5.728043e-05 3.633663e-06
5.788877e-05 3.711254e-06
5.850357e-05 3.790503e-06
5.91249e-05 3.871443e-06
5.975283e-05 3.954112e-06
6.038742e-05 4.038546e-06
6.102876e-05 4.124783e-06
6.16769e-05 4.212861e-06
6.233193e-05 4.30282e-06
6.299392e-05 4.394701e-06
6.366294e-05 4.488543e-06
6.433906e-05 4.584389e-06
6.502236e-05 4.682281e-06
6.571292e-05 4.782264e-06
6.641081e-05 4.884382e-06
6.711612e-05 4.988681e-06
6.782892e-05 5.095207e-06
6.854928e-05 5.204007e-06
6.92773e-05 5.315131e-06
7.001305e-05 5.428627e-06
7.075661e-05 5.544547e-06
7.150807e-05 5.662943e-06
7.226751e-05 5.783866e-06
7.303502e-05 5.907372e-06
7.381067e-05 6.033515e-06
7.459457e-05 6.162351e-06
7.538679e-05 6.293939e-06
7.618742e-05 6.428336e-06
7.699656e-05 6.565604e-06
7.781429e-05 6.705802e-06
7.86407e-05 6.848994e-06
7.947589e-05 6.995244e-06
8.031995e-05 7.144617e-06
8.117298e-05 7.297179e-06
8.203506e-05 7.452999e-06
8.290631e-05 7.612147e-06
8.37868e-05 7.774693e-06
8.467664e-05 7.940709e-06
8.557594e-05 8.110271e-06
8.648478e-05 8.283454e-06
8.740328e-05 8.460334e-06
8.833153e-05 8.640992e-06
8.926965e-05 8.825507e-06
9.021772e-05 9.013962e-06
9.117586e-05 9.206442e-06
9.214418e-05 9.403031e-06
9.312278e-05 9.603819e-06
9.411178e-05 9.808893e-06
9.511128e-05 1.001835e-05
9.612139e-05 1.023227e-05
9.714224e-05 1.045077e-05
9.817392e-05 1.067393e-05
9.921656e-05 1.090185e-05
0.0001002703 1.113465e-05
0.0001013352 1.137241e-05
0.0001024114 1.161525e-05
0.000103499 1.186328e-05
0.0001045982 1.21166e-05
0.0001057091 1.237533e-05
0.0001068318 1.263959e-05
0.0001079664 1.290949e-05
0.000109113 1.318515e-05
0.0001102718 1.34667e-05
0.0001114429 1.375426e-05
0.0001126265 1.404796e-05
0.0001138226 1.434793e-05
0.0001150315 1.465431e-05
0.0001162531 1.496723e-05
0.0001174878 1.528683e-05
0.0001187356 1.561326e-05
0.0001199966 1.594666e-05
0.000121271 1.628717e-05
0.0001225589 1.663496e-05
0.0001238605 1.699018e-05
0.000125176 1.735298e-05
0.0001265054 1.772352e-05
0.0001278489 1.810198e-05
0.0001292067 1.848852e-05
0.0001305789 1.888332e-05
0.0001319657 1.928654e-05
0.0001333672 1.969837e-05
0.0001347836 2.0119e-05
0.0001362151 2.054861e-05
0.0001376617 2.09874e-05
0.0001391238 2.143555e-05
0.0001406013 2.189328e-05
0.0001420945 2.236077e-05
0.0001436036 2.283825e-05
0.0001451288 2.332593e-05
0.0001466701 2.382402e-05
0.0001482278 2.433274e-05
0.000149802 2.485233e-05
0.0001513929 2.538302e-05
0.0001530008 2.592503e-05
0.0001546257 2.647862e-05
0.0001562679 2.704403e-05
0.0001579275 2.762152e-05
0.0001596047 2.821133e-05
0.0001612998 2.881374e-05
0.0001630129 2.942902e-05
0.0001647441 3.005743e-05
0.0001664937 3.069926e-05
0.000168262 3.135479e-05
0.000170049 3.202433e-05
0.0001718549 3.270816e-05
0.0001736801 3.340659e-05
0.0001755246 3.411994e-05
0.0001773888 3.484852e-05
0.0001792727 3.559266e-05
0.0001811766 3.635268e-05
0.0001831008 3.712894e-05
0.0001850454 3.792177e-05
0.0001870106 3.873153e-05
0.0001889968 3.955859e-05
0.000191004 4.04033e-05
0.0001930325 4.126605e-05
0.0001950826 4.214722e-05
0.0001971544 4.304721e-05
0.0001992483 4.396642e-05
0.0002013643 4.490526e-05
0.0002035029 4.586414e-05
0.0002056642 4.68435e-05
0.0002078484 4.784377e-05
0.0002100558 4.88654e-05
0.0002122867 4.990885e-05
0.0002145412 5.097457e-05
0.0002168197 5.206306e-05
0.0002191224 5.317479e-05
0.0002214496 5.431025e-05
0.0002238015 5.546997e-05
0.0002261783 5.665444e-05
0.0002285804 5.786421e-05
0.000231008 5.909981e-05
0.0002334614 6.03618e-05
0.0002359408 6.165073e-05
0.0002384466 6.296719e-05
0.000240979 6.431176e-05
0.0002435383 6.568504e-05
0.0002461247 6.708764e-05
0.0002487387 6.85202e-05
0.0002513803 6.998334e-05
0.0002540501 7.147773e-05
0.0002567482 7.300403e-05
0.0002594749 7.456292e-05
0.0002622307 7.61551e-05
0.0002650156 7.778127e-05
0.0002678302 7.944217e-05
0.0002706746 8.113854e-05
0.0002735493 8.287113e-05
0.0002764545 8.464072e-05
0.0002793905 8.644809e-05
0.0002823578 8.829406e-05
0.0002853565 9.017944e-05
0.0002883871 9.210509e-05
0.0002914498 9.407185e-05
0.0002945451 9.608061e-05
0.0002976733 9.813227e-05
0.0003008347 0.0001002277
0.0003040297 0.0001023679
0.0003072586 0.0001045539
0.0003105218 0.0001067864
0.0003138196 0.0001090667
0.0003171525 0.0001113957
0.0003205207 0.0001137743
0.0003239248 0.0001162038
0.000327365 0.0001186852
0.0003308417 0.0001212195
0.0003343554 0.000123808
0.0003379063 0.0001264517
0.000341495 0.0001291519
0.0003451218 0.0001319097
0.0003487871 0.0001347265
0.0003524914 0.0001376033
0.0003562349 0.0001405417
0.0003600183 0.0001435427
0.0003638418 0.0001466078
0.0003677059 0.0001497384
0.0003716111 0.0001529359
0.0003755577 0.0001562016
0.0003795463 0.000159537
0.0003835772 0.0001629437
0.0003876509 0.0001664231
0.0003917679 0.0001699768
0.0003959286 0.0001736064
0.0004001335 0.0001773135
0.000404383 0.0001810998
0.0004086777 0.0001849669
0.000413018 0.0001889166
0.0004174044 0.0001929506
0.0004218374 0.0001970708
0.0004263175 0.0002012789
0.0004308451 0.0002055769
0.0004354208 0.0002099667
0.0004400451 0.0002144502
0.0004447186 0.0002190295
0.0004494416 0.0002237065
0.0004542149 0.0002284834
0.0004590388 0.0002333623
0.0004639139 0.0002383454
0.0004688408 0.0002434349
0.0004738201 0.0002486331
0.0004788522 0.0002539423
0.0004839378 0.0002593649
0.0004890774 0.0002649032
0.0004942716 0.0002705598
0.0004995209 0.0002763372
0.000504826 0.000282238
0.0005101874 0.0002882647
0.0005156058 0.0002944202
0.0005210817 0.0003007071
0.0005266157 0.0003071282
0.0005322086 0.0003136865
0.0005378608 0.0003203848
0.0005435731 0.0003272261
0.000549346 0.0003342135
0.0005551803 0.0003413501
0.0005610765 0.0003486391
0.0005670353 0.0003560838
0.0005730574 0.0003636874
0.0005791435 0.0003714534
0.0005852942 0.0003793852
0.0005915102 0.0003874864
0.0005977922 0.0003957606
0.000604141 0.0004042115
0.0006105572 0.0004128428
0.0006170415 0.0004216584
0.0006235947 0.0004306623
0.0006302175 0.0004398584
0.0006369106 0.0004492509
0.0006436748 0.000458844
0.0006505109 0.0004686419
0.0006574195 0.0004786491
0.0006644015 0.0004888699
0.0006714577 0.000499309
0.0006785888 0.0005099709
0.0006857957 0.0005208606
0.000693079 0.0005319828
0.0007004398 0.0005433425
0.0007078787 0.0005549447
0.0007153966 0.0005667947
0.0007229944 0.0005788977
0.0007306728 0.0005912592
0.0007384328 0.0006038847
0.0007462752 0.0006167797
0.0007542009 0.0006299501
0.0007622108 0.0006434017
0.0007703057 0.0006571406
0.0007784866 0.0006711728
0.0007867544 0.0006855047
0.00079511 0.0007001426
0.0008035544 0.0007150931
0.0008120884 0.0007303628
0.0008207131 0.0007459586
0.0008294293 0.0007618874
0.0008382381 0.0007781563
0.0008471405 0.0007947727
0.0008561374 0.0008117438
0.0008652299 0.0008290774
0.0008744189 0.0008467811
0.0008837056 0.0008648628
0.0008930908 0.0008833306
0.0009025758 0.0009021928
0.0009121614 0.0009214578
0.0009218489 0.0009411341
0.0009316392 0.0009612306
0.0009415336 0.0009817562
0.000951533 0.00100272
0.0009616386 0.001024132
0.0009718515 0.001046
0.0009821729 0.001068336
0.0009926039 0.001091149
0.001003146 0.001114449
0.001013799 0.001138246
0.001024566 0.001162552
0.001035448 0.001187376
0.001046444 0.001212731
0.001057558 0.001238627
0.00106879 0.001265076
0.001080141 0.001292089
0.001091612 0.00131968
0.001103205 0.00134786
0.001114922 0.001376641
0.001126763 0.001406037
0.001138729 0.001436061
0.001150823 0.001466726
0.001163045 0.001498046
0.001175397 0.001530034
0.00118788 0.001562706
0.001200496 0.001596075
0.001213245 0.001630157
0.001226131 0.001664966
0.001239152 0.001700519
0.001252313 0.001736831
0.001265613 0.001773918
0.001279054 0.001811798
0.001292638 0.001850486
0.001306366 0.00189
0.00132024 0.001930358
0.001334262 0.001971578
0.001348432 0.002013678
0.001362753 0.002056677
0.001377226 0.002100595
0.001391852 0.00214545
0.001406634 0.002191262
0.001421573 0.002238053
0.001436671 0.002285844
0.001451929 0.002334654
0.001467349 0.002384507
0.001482932 0.002435425
0.001498682 0.00248743
0.001514598 0.002540545
0.001530684 0.002594794
0.00154694 0.002650202
0.001563369 0.002706793
0.001579973 0.002764593
0.001596752 0.002823626
0.001613711 0.002883921
0.001630849 0.002945502
0.001648169 0.003008399
0.001665673 0.003072639
0.001683363 0.00313825
0.001701241 0.003205263
0.001719309 0.003273706
0.001737568 0.003343611
0.001756022 0.003415009
0.001774671 0.003487932
0.001793519 0.003562411
0.001812567 0.003638481
0.001831817 0.003716175
0.001851271 0.003795528
0.001870933 0.003876576
0.001890803 0.003959354
0.001910883 0.0040439
0.001931178 0.004130252
0.001951687 0.004218447
0.001972415 0.004308526
0.001993363 0.004400528
0.002014533 0.004494494
0.002035928 0.004590467
0.00205755 0.00468849
0.002079402 0.004788605
0.002101486 0.004890859
0.002123805 0.004995295
0.00214636 0.005101962
0.002169155 0.005210907
0.002192192 0.005322178
0.002215474 0.005435825
0.002239003 0.005551899
0.002262782 0.005670451
0.002286814 0.005791535
0.002311101 0.005915204
0.002335645 0.006041514
0.002360451 0.006170522
0.002385519 0.006302284
0.002410854 0.00643686
0.002436459 0.006574309
0.002462335 0.006714693
0.002488485 0.006858075
0.002514914 0.007004519
0.002541623 0.00715409
0.002568616 0.007306855
0.002595896 0.007462881
0.002623465 0.00762224
0.002651327 0.007785001
0.002679485 0.007951238
0.002707942 0.008121025
0.002736701 0.008294437
0.002765766 0.008471552
0.00279514 0.008652449
0.002824825 0.008837209
0.002854826 0.009025914
0.002885145 0.009218648
0.002915786 0.009415499
0.002946753 0.009616552
0.002978048 0.009821899
0.003009676 0.01003163
0.00304164 0.01024584
0.003073943 0.01046463
0.003106589 0.01068808
0.003139582 0.01091631
0.003172926 0.01114941
0.003206623 0.01138749
0.003240679 0.01163065
0.003275096 0.01187901
0.003309879 0.01213266
0.003345031 0.01239174
0.003380556 0.01265635
0.003416459 0.0129266
0.003452743 0.01320263
0.003489412 0.01348455
0.003526471 0.01377249
0.003563923 0.01406659
0.003601773 0.01436696
0.003640025 0.01467374
0.003678684 0.01498708
0.003717752 0.0153071
0.003757236 0.01563396
0.003797139 0.0159678
0.003837466 0.01630877
0.003878222 0.01665702
0.00391941 0.0170127
0.003961035 0.01737598
0.004003103 0.01774702
0.004045617 0.01812598
0.004088583 0.01851303
0.004132005 0.01890835
0.004175888 0.01931211
0.004220238 0.01972449
0.004265058 0.02014568
0.004310354 0.02057586
0.004356132 0.02101523
0.004402395 0.02146397
0.00444915 0.0219223
0.004496402 0.02239042
0.004544155 0.02286853
0.004592416 0.02335686
0.004641189 0.02385561
0.00469048 0.02436501
0.004740294 0.02488529
0.004790638 0.02541667
0.004841516 0.02595941
0.004892934 0.02651373
0.004944899 0.02707989
0.004997416 0.02765814
0.00505049 0.02824874
0.005104128 0.02885195
0.005158335 0.02946804
0.005213119 0.03009728
0.005268484 0.03073996
0.005324437 0.03139637
0.005380984 0.03206679
0.005438132 0.03275153
0.005495887 0.03345089
0.005554255 0.03416518
0.005613243 0.03489472
0.005672858 0.03563985
0.005733106 0.03640088
0.005793993 0.03717817
0.005855527 0.03797205
0.005917715 0.03878289
0.005980563 0.03961104
0.006044079 0.04045687
0.006108269 0.04132076
0.006173141 0.04220311
0.006238702 0.04310429
0.006304959 0.04402472
0.00637192 0.0449648
0.006439592 0.04592495
0.006507982 0.04690561
0.006577099 0.04790721
0.00664695 0.04893019
0.006717543 0.04997502
0.006788886 0.05104216
0.006860986 0.05213209
0.006933852 0.05324529
0.007007492 0.05438226
0.007081914 0.05554351
0.007157126 0.05672956
0.007233138 0.05794093
0.007309956 0.05917817
0.00738759 0.06044183
0.007466049 0.06173248
0.007545341 0.06305068
0.007625475 0.06439703
0.00770646 0.06577213
0.007788305 0.0671766
0.00787102 0.06861105
0.007954613 0.07007613
0.008039094 0.0715725
0.008124472 0.07310082
0.008210756 0.07466178
0.008297957 0.07625607
0.008386084 0.0778844
0.008475147 0.07954751
0.008565156 0.08124612
0.008656121 0.08298101
0.008748052 0.08475294
0.00884096 0.08656271
0.008934854 0.08841113
0.009029745 0.09029901
0.009125644 0.09222721
0.009222561 0.09419658
0.009320508 0.09620801
0.009419495 0.09826238
0.009519533 0.1003606
0.009620634 0.1025037
0.009722808 0.1046925
0.009826068 0.106928
0.009930424 0.1092113
0.01003589 0.1115434
0.01014247 0.1139252
0.01025019 0.1163579
0.01035905 0.1188425
0.01046907 0.1213802
0.01058025 0.1239721
0.01069262 0.1266194
0.01080618 0.1293231
0.01092094 0.1320846
0.01103693 0.1349051
0.01115414 0.1377858
0.0112726 0.140728
0.01139232 0.143733
0.01151331 0.1468022
0.01163559 0.149937
0.01175916 0.1531386
0.01188405 0.1564087
0.01201026 0.1597486
0.01213781 0.1631597
0.01226672 0.1666438
0.012397 0.1702022
0.01252866 0.1738366
0.01266172 0.1775486
0.01279619 0.1813399
0.01293209 0.1852121
0.01306943 0.1891671
0.01320823 0.1932064
0.01334851 0.1973321
0.01349028 0.2015458
0.01363355 0.2058495
0.01377834 0.2102451
0.01392467 0.2147346
0.01407256 0.2193199
0.01422201 0.2240031
0.01437305 0.2287864
0.0145257 0.2336718
0.01467997 0.2386615
0.01483587 0.2437577
0.01499344 0.2489628
0.01515267 0.254279
0.0153136 0.2597087
0.01547623 0.2652544
0.0156406 0.2709185
0.01580671 0.2767036
0.01597458 0.2826122
0.01614423 0.2886469
0.01631569 0.2948105
0.01648897 0.3011058
0.01666409 0.3075354
0.01684107 0.3141024
0.01701992 0.3208096
0.01720068 0.32766
0.01738336 0.3346566
0.01756798 0.3418027
0.01775455 0.3491014
0.01794311 0.3565559
0.01813368 0.3641696
0.01832626 0.3719459
0.01852089 0.3798883
0.01871759 0.3880002
0.01891638 0.3962853
0.01911728 0.4047474
0.01932031 0.4133902
0.0195255 0.4222175
0.01973286 0.4312333
0.01994243 0.4404416
0.02015423 0.4498466
0.02036827 0.4594524
0.02058459 0.4692633
0.02080321 0.4792837
0.02102415 0.4895181
0.02124743 0.499971
0.02147308 0.5106471
0.02170114 0.5215512
0.02193161 0.5326881
0.02216453 0.5440629
0.02239992 0.5556805
0.02263782 0.5675462
0.02287824 0.5796653
0.02312122 0.5920432
0.02336677 0.6046854
0.02361493 0.6175975
0.02386573 0.6307853
0.0241192 0.6442548
0.02437535 0.6580119
0.02463422 0.6720627
0.02489585 0.6864136
0.02516025 0.7010709
0.02542746 0.7160412
0.02569751 0.7313312
0.02597043 0.7469477
0.02624624 0.7628976
0.02652498 0.7791881
0.02680669 0.7958265
0.02709138 0.8128201
0.0273791 0.8301767
0.02766988 0.8479038
0.02796374 0.8660095
0.02826073 0.8845018
0.02856087 0.903389
0.02886419 0.9226795
0.02917074 0.9423819
0.02948054 0.9625051
0.02979364 0.9830579
0.03011006 1.00405
0.03042984 1.02549
0.03075301 1.047387
0.03107962 1.069753
0.03140969 1.092596
0.03174328 1.115926
0.0320804 1.139755
0.03242111 1.164093
0.03276543 1.18895
0.03311341 1.214339
0.03346508 1.240269
0.0338205 1.266753
0.03417968 1.293803
0.03454268 1.32143
0.03490954 1.349647
0.03528029 1.378467
0.03565498 1.407902
0.03603364 1.437965
0.03641633 1.468671
0.03680309 1.500032
0.03719395 1.532063
0.03758896 1.564778
0.03798817 1.598191
0.03839162 1.632318
0.03879935 1.667174
0.03921141 1.702774
0.03962785 1.739134
0.04004871 1.776271
0.04047404 1.8142
0.04090389 1.85294
0.0413383 1.892506
0.04177733 1.932918
0.04222102 1.974192
0.04266942 2.016348
0.04312258 2.059404
0.04358056 2.10338
0.0440434 2.148294
0.04451116 2.194168
0.04498388 2.241021
0.04546163 2.288874
0.04594444 2.33775
0.04643239 2.387669
0.04692552 2.438654
0.04742388 2.490728
0.04792754 2.543913
0.04843655 2.598235
0.04895096 2.653716
0.04947084 2.710382
0.04999623 2.768258
0.05052721 2.82737
0.05106383 2.887744
0.05160614 2.949408
0.05215422 3.012388
0.05270811 3.076713
0.05326789 3.142411
0.05383361 3.209513
0.05440535 3.278047
0.05498315 3.348045
0.05556709 3.419537
0.05615723 3.492556
0.05675364 3.567134
0.05735638 3.643305
0.05796553 3.721102
0.05858114 3.800561
0.05920329 3.881716
0.05983205 3.964604
0.06046749 4.049262
0.06110967 4.135728
0.06175868 4.22404
0.06241458 4.314238
0.06307744 4.406362
0.06374735 4.500453
0.06442437 4.596554
0.06510857 4.694706
0.06580005 4.794954
0.06649887 4.897343
0.06720511 5.001919
0.06791885 5.108727
0.06864017 5.217816
0.06936915 5.329235
0.07010588 5.443032
0.07085043 5.55926
0.07160288 5.677969
0.07236333 5.799214
0.07313185 5.923047
0.07390854 6.049525
0.07469347 6.178703
0.07548674 6.31064
0.07628844 6.445394
0.07709865 6.583026
0.07791746 6.723596
0.07874497 6.867168
0.07958127 7.013806
0.08042645 7.163575
0.08128061 7.316543
0.08214383 7.472776
0.08301623 7.632346
0.08389789 7.795323
0.08478892 7.96178
0.0856894 8.131792
0.08659945 8.305434
0.08751917 8.482784
0.08844865 8.663921
0.08938801 8.848926
0.09033734 9.037881
0.09129675 9.230871
0.09226636 9.427983
0.09324626 9.629303
0.09423656 9.834922
0.09523739 10.04493
0.09624884 10.25943
0.09727104 10.4785
0.09830409 10.70225
0.09934811 10.93078
0.1004032 11.16419
0.1014695 11.40259
0.1025472 11.64607
0.1036363 11.89476
0.1047369 12.14875
0.1058493 12.40817
0.1069734 12.67313
0.1081095 12.94374
0.1092577 13.22014
0.110418 13.50243
0.1115907 13.79076
0.1127758 14.08524
0.1139736 14.386
0.115184 14.6932
0.1164073 15.00695
0.1176436 15.3274
0.118893 15.65469
0.1201557 15.98897
0.1214318 16.33039
0.1227214 16.6791
0.1240248 17.03526
0.1253419 17.39902
0.1266731 17.77055
0.1280184 18.15002
0.129378 18.53758
0.1307521 18.93342
0.1321407 19.33772
0.1335441 19.75064
0.1349624 20.17239
0.1363957 20.60314
0.1378443 21.04309
0.1393082 21.49243
0.1407877 21.95137
0.1422829 22.42011
0.143794 22.89886
0.1453212 23.38783
0.1468645 23.88724
0.1484243 24.39731
0.1500006 24.91828

T->th:

1.000049e-10 5.815994e-18
1.01067e-10 5.940186e-18
1.021404e-10 6.06703e-18
1.032251e-10 6.196582e-18
1.043214e-10 6.3289e-18
1.054293e-10 6.464044e-18
1.06549e-10 6.602074e-18
1.076806e-10 6.743052e-18
1.088242e-10 6.887039e-18
1.0998e-10 7.034101e-18
1.11148e-10 7.184304e-18
1.123284e-10 7.337714e-18
1.135214e-10 7.494399e-18
1.14727e-10 7.654431e-18
1.159455e-10 7.81788e-18
1.171769e-10 7.984819e-18
1.184213e-10 8.155322e-18
1.19679e-10 8.329467e-18
1.2095e-10 8.50733e-18
1.222346e-10 8.688991e-18
1.235327e-10 8.874531e-18
1.248447e-10 9.064033e-18
1.261706e-10 9.257582e-18
1.275106e-10 9.455263e-18
1.288648e-10 9.657166e-18
1.302333e-10 9.86338e-18
1.316165e-10 1.0074e-17
1.330143e-10 1.028911e-17
1.344269e-10 1.050882e-17
1.358546e-10 1.073322e-17
1.372974e-10 1.096241e-17
1.387556e-10 1.11965e-17
1.402292e-10 1.143558e-17
1.417185e-10 1.167977e-17
1.432236e-10 1.192918e-17
1.447447e-10 1.21839e-17
1.462819e-10 1.244407e-17
1.478355e-10 1.27098e-17
1.494055e-10 1.29812e-17
1.509923e-10 1.325839e-17
1.525959e-10 1.35415e-17
1.542165e-10 1.383066e-17
1.558543e-10 1.412599e-17
1.575095e-10 1.442763e-17
1.591823e-10 1.473571e-17
1.608729e-10 1.505037e-17
1.625814e-10 1.537175e-17
1.643081e-10 1.569999e-17
1.660531e-10 1.603524e-17
1.678167e-10 1.637765e-17
1.695989e-10 1.672737e-17
1.714001e-10 1.708455e-17
1.732205e-10 1.744937e-17
1.750601e-10 1.782197e-17
1.769193e-10 1.820253e-17
1.787983e-10 1.859122e-17
1.806972e-10 1.898821e-17
1.826162e-10 1.939367e-17
1.845557e-10 1.98078e-17
1.865157e-10 2.023076e-17
1.884966e-10 2.066276e-17
1.904985e-10 2.110398e-17
1.925216e-10 2.155462e-17
1.945663e-10 2.201489e-17
1.966326e-10 2.248498e-17
1.987209e-10 2.296512e-17
2.008314e-10 2.34555e-17
2.029643e-10 2.395636e-17
2.051199e-10 2.446791e-17
2.072983e-10 2.499038e-17
2.094999e-10 2.552402e-17
2.117249e-10 2.606904e-17
2.139735e-10 2.662571e-17
2.162459e-10 2.719426e-17
2.185425e-10 2.777495e-17
2.208635e-10 2.836804e-17
2.232092e-10 2.89738e-17
2.255797e-10 2.959249e-17
2.279755e-10 3.022439e-17
2.303966e-10 3.086979e-17
2.328435e-10 3.152896e-17
2.353164e-10 3.220222e-17
2.378156e-10 3.288985e-17
2.403412e-10 3.359216e-17
2.428937e-10 3.430947e-17
2.454734e-10 3.50421e-17
2.480804e-10 3.579037e-17
2.507151e-10 3.655462e-17
2.533777e-10 3.733518e-17
2.560687e-10 3.813242e-17
2.587882e-10 3.894668e-17
2.615367e-10 3.977833e-17
2.643143e-10 4.062773e-17
2.671214e-10 4.149527e-17
2.699583e-10 4.238134e-17
2.728253e-10 4.328633e-17
2.757228e-10 4.421065e-17
2.786511e-10 4.51547e-17
2.816105e-10 4.611891e-17
2.846013e-10 4.710371e-17
2.876239e-10 4.810953e-17
2.906785e-10 4.913684e-17
2.937656e-10 5.018608e-17
2.968855e-10 5.125773e-17
3.000385e-10 5.235226e-17
3.03225e-10 5.347016e-17
3.064454e-10 5.461194e-17
3.097e-10 5.577809e-17
3.129891e-10 5.696915e-17
3.163131e-10 5.818564e-17
3.196725e-10 5.94281e-17
3.230675e-10 6.06971e-17
3.264986e-10 6.199319e-17
3.299661e-10 6.331696e-17
3.334705e-10 6.4669e-17
3.370121e-10 6.604991e-17
3.405912e-10 6.74603e-17
3.442084e-10 6.890082e-17
3.47864e-10 7.037209e-17
3.515585e-10 7.187478e-17
3.552922e-10 7.340955e-17
3.590655e-10 7.49771e-17
3.628789e-10 7.657812e-17
3.667328e-10 7.821333e-17
3.706276e-10 7.988346e-17
3.745638e-10 8.158925e-17
3.785418e-10 8.333146e-17
3.82562e-10 8.511088e-17
3.86625e-10 8.692829e-17
3.907311e-10 8.878452e-17
3.948808e-10 9.068037e-17
3.990745e-10 9.261671e-17
4.033128e-10 9.45944e-17
4.075962e-10 9.661432e-17
4.11925e-10 9.867737e-17
4.162998e-10 1.007845e-16
4.20721e-10 1.029366e-16
4.251892e-10 1.051346e-16
4.297049e-10 1.073796e-16
4.342685e-10 1.096726e-16
4.388805e-10 1.120144e-16
4.435416e-10 1.144063e-16
4.482522e-10 1.168493e-16
4.530128e-10 1.193445e-16
4.578239e-10 1.218929e-16
4.626862e-10 1.244957e-16
4.676e-10 1.271541e-16
4.725661e-10 1.298693e-16
4.775849e-10 1.326425e-16
4.82657e-10 1.354748e-16
4.87783e-10 1.383677e-16
4.929635e-10 1.413223e-16
4.981989e-10 1.443401e-16
5.034899e-10 1.474222e-16
5.088372e-10 1.505702e-16
5.142412e-10 1.537854e-16
5.197026e-10 1.570692e-16
5.25222e-10 1.604232e-16
5.308001e-10 1.638488e-16
5.364374e-10 1.673476e-16
5.421345e-10 1.70921e-16
5.478922e-10 1.745708e-16
5.53711e-10 1.782985e-16
5.595916e-10 1.821058e-16
5.655346e-10 1.859943e-16
5.715408e-10 1.89966e-16
5.776107e-10 1.940224e-16
5.837452e-10 1.981655e-16
5.899447e-10 2.02397e-16
5.962102e-10 2.067189e-16
6.025421e-10 2.11133e-16
6.089413e-10 2.156414e-16
6.154085e-10 2.202461e-16
6.219443e-10 2.249492e-16
6.285496e-10 2.297526e-16
6.35225e-10 2.346586e-16
6.419713e-10 2.396694e-16
6.487893e-10 2.447872e-16
6.556796e-10 2.500142e-16
6.626432e-10 2.553529e-16
6.696807e-10 2.608056e-16
6.767929e-10 2.663747e-16
6.839807e-10 2.720627e-16
6.912448e-10 2.778722e-16
6.98586e-10 2.838057e-16
7.060053e-10 2.89866e-16
7.135033e-10 2.960556e-16
7.210809e-10 3.023774e-16
7.287391e-10 3.088342e-16
7.364785e-10 3.154289e-16
7.443002e-10 3.221644e-16
7.522049e-10 3.290438e-16
7.601936e-10 3.3607e-16
7.682671e-10 3.432463e-16
7.764264e-10 3.505758e-16
7.846723e-10 3.580618e-16
7.930058e-10 3.657076e-16
8.014277e-10 3.735168e-16
8.099392e-10 3.814926e-16
8.18541e-10 3.896388e-16
8.272342e-10 3.97959e-16
8.360197e-10 4.064568e-16
8.448985e-10 4.151361e-16
8.538716e-10 4.240007e-16
8.6294e-10 4.330545e-16
8.721048e-10 4.423018e-16
8.813668e-10 4.517465e-16
8.907272e-10 4.613928e-16
9.001871e-10 4.712451e-16
9.097474e-10 4.813079e-16
9.194092e-10 4.915855e-16
9.291736e-10 5.020825e-16
9.390418e-10 5.128037e-16
9.490147e-10 5.237539e-16
9.590936e-10 5.349378e-16
9.692795e-10 5.463606e-16
9.795736e-10 5.580273e-16
9.89977e-10 5.699431e-16
1.000491e-09 5.821134e-16
1.011116e-09 5.945436e-16
1.021855e-09 6.072391e-16
1.032707e-09 6.202058e-16
1.043675e-09 6.334494e-16
1.054759e-09 6.469757e-16
1.065961e-09 6.607909e-16
1.077282e-09 6.749011e-16
1.088723e-09 6.893125e-16
1.100286e-09 7.040318e-16
1.111971e-09 7.190653e-16
1.123781e-09 7.344198e-16
1.135716e-09 7.501023e-16
1.147777e-09 7.661195e-16
1.159967e-09 7.824789e-16
1.172286e-09 7.991875e-16
1.184736e-09 8.162529e-16
1.197319e-09 8.336828e-16
1.210035e-09 8.514848e-16
1.222886e-09 8.69667e-16
1.235873e-09 8.882374e-16
1.248998e-09 9.072043e-16
1.262263e-09 9.265763e-16
1.275669e-09 9.463619e-16
1.289217e-09 9.6657e-16
1.302909e-09 9.872097e-16
1.316746e-09 1.00829e-15
1.33073e-09 1.029821e-15
1.344863e-09 1.051811e-15
1.359146e-09 1.074271e-15
1.373581e-09 1.09721e-15
1.388169e-09 1.120639e-15
1.402911e-09 1.144569e-15
1.417811e-09 1.169009e-15
1.432869e-09 1.193972e-15
1.448086e-09 1.219467e-15
1.463465e-09 1.245507e-15
1.479008e-09 1.272103e-15
1.494715e-09 1.299267e-15
1.51059e-09 1.327011e-15
1.526633e-09 1.355347e-15
1.542846e-09 1.384288e-15
1.559232e-09 1.413848e-15
1.575791e-09 1.444038e-15
1.592527e-09 1.474873e-15
1.60944e-09 1.506367e-15
1.626533e-09 1.538533e-15
1.643807e-09 1.571386e-15
1.661265e-09 1.604941e-15
1.678908e-09 1.639212e-15
1.696739e-09 1.674215e-15
1.714758e-09 1.709965e-15
1.73297e-09 1.746479e-15
1.751375e-09 1.783772e-15
1.769975e-09 1.821862e-15
1.788772e-09 1.860765e-15
1.80777e-09 1.900499e-15
1.826969e-09 1.941081e-15
1.846372e-09 1.98253e-15
1.865981e-09 2.024864e-15
1.885798e-09 2.068102e-15
1.905826e-09 2.112263e-15
1.926067e-09 2.157367e-15
1.946522e-09 2.203434e-15
1.967195e-09 2.250485e-15
1.988087e-09 2.298541e-15
2.009201e-09 2.347623e-15
2.03054e-09 2.397753e-15
2.052105e-09 2.448953e-15
2.073899e-09 2.501247e-15
2.095925e-09 2.554657e-15
2.118184e-09 2.609208e-15
2.14068e-09 2.664924e-15
2.163415e-09 2.721829e-15
2.186391e-09 2.77995e-15
2.209611e-09 2.839311e-15
2.233078e-09 2.89994e-15
2.256794e-09 2.961864e-15
2.280762e-09 3.02511e-15
2.304984e-09 3.089707e-15
2.329464e-09 3.155683e-15
2.354204e-09 3.223068e-15
2.379206e-09 3.291891e-15
2.404474e-09 3.362185e-15
2.43001e-09 3.433979e-15
2.455818e-09 3.507306e-15
2.4819e-09 3.5822e-15
2.508258e-09 3.658692e-15
2.534897e-09 3.736818e-15
2.561818e-09 3.816612e-15
2.589026e-09 3.89811e-15
2.616522e-09 3.981348e-15
2.64431e-09 4.066364e-15
2.672394e-09 4.153195e-15
2.700776e-09 4.24188e-15
2.729459e-09 4.332459e-15
2.758447e-09 4.424972e-15
2.787742e-09 4.51946e-15
2.817349e-09 4.615966e-15
2.84727e-09 4.714533e-15
2.877509e-09 4.815205e-15
2.908069e-09 4.918026e-15
2.938954e-09 5.023043e-15
2.970167e-09 5.130303e-15
3.001711e-09 5.239853e-15
3.03359e-09 5.351742e-15
3.065808e-09 5.46602e-15
3.098368e-09 5.582738e-15
3.131273e-09 5.701949e-15
3.164529e-09 5.823706e-15
3.198137e-09 5.948062e-15
3.232102e-09 6.075074e-15
3.266428e-09 6.204798e-15
3.301119e-09 6.337292e-15
3.336178e-09 6.472615e-15
3.371609e-09 6.610828e-15
3.407417e-09 6.751992e-15
3.443605e-09 6.896171e-15
3.480177e-09 7.043428e-15
3.517138e-09 7.19383e-15
3.554491e-09 7.347443e-15
3.592241e-09 7.504437e-15
3.630392e-09 7.664801e-15
3.668948e-09 7.82859e-15
3.707913e-09 7.995876e-15
3.747293e-09 8.166733e-15
3.78709e-09 8.341239e-15
3.82731e-09 8.519471e-15
3.867958e-09 8.701409e-15
3.909037e-09 8.887202e-15
3.950552e-09 9.076962e-15
3.992508e-09 9.270774e-15
4.03491e-09 9.468724e-15
4.077762e-09 9.670901e-15
4.121069e-09 9.877395e-15
4.164837e-09 1.00883e-14
4.209069e-09 1.03037e-14
4.25377e-09 1.052381e-14
4.298947e-09 1.074863e-14
4.344603e-09 1.097825e-14
4.390744e-09 1.121278e-14
4.437376e-09 1.145232e-14
4.484502e-09 1.169692e-14
4.532129e-09 1.194669e-14
4.580262e-09 1.220179e-14
4.628906e-09 1.246234e-14
4.678066e-09 1.272845e-14
4.727749e-09 1.300024e-14
4.777959e-09 1.327784e-14
4.828703e-09 1.356137e-14
4.879985e-09 1.385095e-14
4.931812e-09 1.414671e-14
4.98419e-09 1.444879e-14
5.037124e-09 1.475732e-14
5.09062e-09 1.507243e-14
5.144684e-09 1.539428e-14
5.199322e-09 1.572299e-14
5.254541e-09 1.605873e-14
5.310346e-09 1.640164e-14
5.366743e-09 1.675186e-14
5.42374e-09 1.710957e-14
5.481342e-09 1.747491e-14
5.539556e-09 1.784806e-14
5.598388e-09 1.822917e-14
5.657844e-09 1.861842e-14
5.717933e-09 1.901599e-14
5.778659e-09 1.942204e-14
5.84003e-09 1.983676e-14
5.902054e-09 2.026034e-14
5.964735e-09 2.069296e-14
6.028083e-09 2.113482e-14
6.092103e-09 2.158612e-14
6.156804e-09 2.204705e-14
6.222191e-09 2.251782e-14
6.288273e-09 2.299865e-14
6.355056e-09 2.348974e-14
6.422549e-09 2.399133e-14
6.490759e-09 2.450362e-14
6.559693e-09 2.502685e-14
6.629359e-09 2.556125e-14
6.699765e-09 2.610706e-14
6.770919e-09 2.666453e-14
6.842828e-09 2.72339e-14
6.915502e-09 2.781544e-14
6.988947e-09 2.840938e-14
7.063172e-09 2.901601e-14
7.138185e-09 2.96356e-14
7.213995e-09 3.026841e-14
7.29061e-09 3.091474e-14
7.368039e-09 3.157487e-14
7.44629e-09 3.22491e-14
7.525372e-09 3.293772e-14
7.605294e-09 3.364104e-14
7.686065e-09 3.435939e-14
7.767694e-09 3.509307e-14
7.850189e-09 3.584242e-14
7.933561e-09 3.660777e-14
8.017818e-09 3.738947e-14
8.10297e-09 3.818785e-14
8.189026e-09 3.900329e-14
8.275996e-09 3.983614e-14
8.36389e-09 4.068677e-14
8.452718e-09 4.155556e-14
8.542489e-09 4.244291e-14
8.633213e-09 4.33492e-14
8.7249e-09 4.427485e-14
8.817562e-09 4.522026e-14
8.911207e-09 4.618587e-14
9.005847e-09 4.717209e-14
9.101493e-09 4.817937e-14
9.198154e-09 4.920815e-14
9.295841e-09 5.025891e-14
9.394566e-09 5.13321e-14
9.49434e-09 5.242822e-14
9.595173e-09 5.354773e-14
9.697077e-09 5.469115e-14
9.800063e-09 5.585899e-14
9.904143e-09 5.705177e-14
1.000933e-08 5.827001e-14
1.011563e-08 5.951427e-14
1.022306e-08 6.07851e-14
1.033163e-08 6.208307e-14
1.044136e-08 6.340875e-14
1.055225e-08 6.476274e-14
1.066432e-08 6.614564e-14
1.077758e-08 6.755807e-14
1.089204e-08 6.900066e-14
1.100772e-08 7.047406e-14
1.112462e-08 7.197892e-14
1.124277e-08 7.351591e-14
1.136217e-08 7.508573e-14
1.148284e-08 7.668906e-14
1.160479e-08 7.832663e-14
1.172804e-08 7.999917e-14
1.18526e-08 8.170742e-14
1.197848e-08 8.345216e-14
1.210569e-08 8.523414e-14
1.223426e-08 8.705418e-14
1.236419e-08 8.891309e-14
1.24955e-08 9.081168e-14
1.262821e-08 9.275082e-14
1.276232e-08 9.473137e-14
1.289786e-08 9.675421e-14
1.303484e-08 9.882024e-14
1.317328e-08 1.009304e-13
1.331318e-08 1.030856e-13
1.345457e-08 1.052868e-13
1.359747e-08 1.075351e-13
1.374188e-08 1.098313e-13
1.388782e-08 1.121766e-13
1.403531e-08 1.145719e-13
1.418437e-08 1.170184e-13
1.433502e-08 1.195172e-13
1.448726e-08 1.220693e-13
1.464112e-08 1.246759e-13
1.479661e-08 1.273381e-13
1.495376e-08 1.300573e-13
1.511257e-08 1.328344e-13
1.527307e-08 1.356709e-13
1.543528e-08 1.385679e-13
1.55992e-08 1.415268e-13
1.576487e-08 1.445489e-13
1.59323e-08 1.476355e-13
1.610151e-08 1.507881e-13
1.627251e-08 1.540079e-13
1.644533e-08 1.572965e-13
1.661999e-08 1.606553e-13
1.67965e-08 1.640859e-13
1.697488e-08 1.675897e-13
1.715516e-08 1.711683e-13
1.733735e-08 1.748233e-13
1.752148e-08 1.785564e-13
1.770757e-08 1.823692e-13
1.789563e-08 1.862634e-13
1.808568e-08 1.902408e-13
1.827776e-08 1.943031e-13
1.847188e-08 1.984522e-13
1.866805e-08 2.026898e-13
1.886632e-08 2.070179e-13
1.906668e-08 2.114385e-13
1.926918e-08 2.159534e-13
1.947382e-08 2.205648e-13
1.968064e-08 2.252746e-13
1.988966e-08 2.30085e-13
2.010089e-08 2.349981e-13
2.031437e-08 2.400161e-13
2.053011e-08 2.451413e-13
2.074815e-08 2.503759e-13
2.09685e-08 2.557223e-13
2.11912e-08 2.611829e-13
2.141625e-08 2.6676e-13
2.16437e-08 2.724563e-13
2.187357e-08 2.782742e-13
2.210587e-08 2.842163e-13
2.234064e-08 2.902853e-13
2.257791e-08 2.964839e-13
2.281769e-08 3.028148e-13
2.306003e-08 3.09281e-13
2.330493e-08 3.158852e-13
2.355244e-08 3.226305e-13
2.380257e-08 3.295197e-13
2.405536e-08 3.365561e-13
2.431084e-08 3.437428e-13
2.456903e-08 3.510829e-13
2.482996e-08 3.585797e-13
2.509366e-08 3.662366e-13
2.536017e-08 3.740571e-13
2.56295e-08 3.820445e-13
2.590169e-08 3.902024e-13
2.617678e-08 3.985346e-13
2.645479e-08 4.070447e-13
2.673574e-08 4.157365e-13
2.701969e-08 4.24614e-13
2.730665e-08 4.336809e-13
2.759665e-08 4.429415e-13
2.788974e-08 4.523999e-13
2.818594e-08 4.620602e-13
2.848528e-08 4.719268e-13
2.87878e-08 4.820041e-13
2.909354e-08 4.922965e-13
2.940252e-08 5.028088e-13
2.971479e-08 5.135455e-13
3.003037e-08 5.245115e-13
3.03493e-08 5.357116e-13
3.067162e-08 5.471509e-13
3.099737e-08 5.588345e-13
3.132657e-08 5.707675e-13
3.165927e-08 5.829554e-13
3.19955e-08 5.954035e-13
3.23353e-08 6.081175e-13
3.267871e-08 6.211029e-13
3.302577e-08 6.343656e-13
3.337652e-08 6.479115e-13
3.373099e-08 6.617467e-13
3.408922e-08 6.758772e-13
3.445126e-08 6.903096e-13
3.481715e-08 7.050501e-13
3.518692e-08 7.201054e-13
3.556061e-08 7.354821e-13
3.593828e-08 7.511872e-13
3.631996e-08 7.672277e-13
3.670569e-08 7.836106e-13
3.709551e-08 8.003434e-13
3.748948e-08 8.174336e-13
3.788763e-08 8.348886e-13
3.829001e-08 8.527164e-13
3.869666e-08 8.709248e-13
3.910764e-08 8.895221e-13
3.952297e-08 9.085165e-13
3.994272e-08 9.279165e-13
4.036693e-08 9.477307e-13
4.079564e-08 9.679681e-13
4.12289e-08 9.886376e-13
4.166676e-08 1.009748e-12
4.210928e-08 1.03131e-12
4.25565e-08 1.053332e-12
4.300846e-08 1.075824e-12
4.346522e-08 1.098797e-12
4.392684e-08 1.12226e-12
4.439336e-08 1.146224e-12
4.486483e-08 1.1707e-12
4.534131e-08 1.195699e-12
4.582285e-08 1.221231e-12
4.630951e-08 1.247309e-12
4.680133e-08 1.273943e-12
4.729837e-08 1.301146e-12
4.78007e-08 1.32893e-12
4.830836e-08 1.357307e-12
4.882141e-08 1.386291e-12
4.933991e-08 1.415893e-12
4.986392e-08 1.446127e-12
5.039349e-08 1.477007e-12
5.092869e-08 1.508546e-12
5.146957e-08 1.540759e-12
5.201619e-08 1.573659e-12
5.256862e-08 1.607262e-12
5.312692e-08 1.641583e-12
5.369114e-08 1.676636e-12
5.426136e-08 1.712438e-12
5.483763e-08 1.749005e-12
5.542003e-08 1.786352e-12
5.600861e-08 1.824497e-12
5.660344e-08 1.863456e-12
5.720459e-08 1.903248e-12
5.781212e-08 1.943889e-12
5.84261e-08 1.985397e-12
5.904661e-08 2.027793e-12
5.96737e-08 2.071093e-12
6.030746e-08 2.115318e-12
6.094795e-08 2.160487e-12
6.159523e-08 2.206621e-12
6.22494e-08 2.25374e-12
6.291051e-08 2.301866e-12
6.357864e-08 2.351018e-12
6.425386e-08 2.401221e-12
6.493626e-08 2.452495e-12
6.562591e-08 2.504865e-12
6.632288e-08 2.558352e-12
6.702725e-08 2.612982e-12
6.77391e-08 2.668778e-12
6.845851e-08 2.725766e-12
6.918557e-08 2.78397e-12
6.992034e-08 2.843418e-12
7.066292e-08 2.904135e-12
7.141338e-08 2.966148e-12
7.217182e-08 3.029486e-12
7.293831e-08 3.094176e-12
7.371294e-08 3.160247e-12
7.449579e-08 3.227729e-12
7.528697e-08 3.296653e-12
7.608654e-08 3.367048e-12
7.68946e-08 3.438946e-12
7.771125e-08 3.512379e-12
7.853657e-08 3.587381e-12
7.937066e-08 3.663984e-12
8.02136e-08 3.742223e-12
8.10655e-08 3.822132e-12
8.192644e-08 3.903748e-12
8.279653e-08 3.987106e-12
8.367585e-08 4.072245e-12
8.456452e-08 4.159202e-12
8.546262e-08 4.248015e-12
8.637027e-08 4.338725e-12
8.728755e-08 4.431372e-12
8.821457e-08 4.525997e-12
8.915144e-08 4.622643e-12
9.009826e-08 4.721352e-12
9.105513e-08 4.82217e-12
9.202217e-08 4.92514e-12
9.299948e-08 5.030309e-12
9.398716e-08 5.137723e-12
9.498534e-08 5.247431e-12
9.599412e-08 5.359482e-12
9.701361e-08 5.473926e-12
9.804392e-08 5.590813e-12
9.908518e-08 5.710196e-12
1.001375e-07 5.832129e-12
1.01201e-07 5.956665e-12
1.022758e-07 6.083861e-12
1.03362e-07 6.213772e-12
1.044597e-07 6.346458e-12
1.055691e-07 6.481977e-12
1.066903e-07 6.62039e-12
1.078234e-07 6.761758e-12
1.089685e-07 6.906145e-12
1.101258e-07 7.053615e-12
1.112954e-07 7.204235e-12
1.124774e-07 7.35807e-12
1.136719e-07 7.51519e-12
1.148792e-07 7.675666e-12
1.160992e-07 7.839568e-12
1.173322e-07 8.00697e-12
1.185783e-07 8.177947e-12
1.198377e-07 8.352574e-12
1.211104e-07 8.530931e-12
1.223966e-07 8.713096e-12
1.236965e-07 8.899151e-12
1.250102e-07 9.089178e-12
1.263379e-07 9.283264e-12
1.276796e-07 9.481494e-12
1.290356e-07 9.683957e-12
1.30406e-07 9.890743e-12
1.31791e-07 1.010194e-11
1.331906e-07 1.031766e-11
1.346052e-07 1.053797e-11
1.360347e-07 1.0763e-11
1.374795e-07 1.099282e-11
1.389395e-07 1.122756e-11
1.404151e-07 1.146731e-11
1.419064e-07 1.171217e-11
1.434135e-07 1.196227e-11
1.449366e-07 1.22177e-11
1.464759e-07 1.24786e-11
1.480315e-07 1.274506e-11
1.496036e-07 1.301721e-11
1.511925e-07 1.329517e-11
1.527982e-07 1.357907e-11
1.54421e-07 1.386903e-11
1.56061e-07 1.416518e-11
1.577184e-07 1.446766e-11
1.593934e-07 1.477659e-11
1.610862e-07 1.509212e-11
1.62797e-07 1.541439e-11
1.64526e-07 1.574354e-11
1.662733e-07 1.607972e-11
1.680392e-07 1.642308e-11
1.698238e-07 1.677377e-11
1.716274e-07 1.713195e-11
1.734501e-07 1.749778e-11
1.752922e-07 1.787141e-11
1.771539e-07 1.825303e-11
1.790353e-07 1.86428e-11
1.809367e-07 1.904089e-11
1.828584e-07 1.944747e-11
1.848004e-07 1.986275e-11
1.86763e-07 2.028688e-11
1.887465e-07 2.072008e-11
1.907511e-07 2.116253e-11
1.927769e-07 2.161442e-11
1.948243e-07 2.207596e-11
1.968934e-07 2.254736e-11
1.989844e-07 2.302883e-11
2.010977e-07 2.352057e-11
2.032334e-07 2.402282e-11
2.053918e-07 2.453579e-11
2.075732e-07 2.505971e-11
2.097777e-07 2.559482e-11
2.120056e-07 2.614136e-11
2.142572e-07 2.669957e-11
2.165326e-07 2.72697e-11
2.188323e-07 2.7852e-11
2.211564e-07 2.844674e-11
2.235051e-07 2.905418e-11
2.258788e-07 2.967458e-11
2.282777e-07 3.030824e-11
2.307021e-07 3.095543e-11
2.331523e-07 3.161643e-11
2.356284e-07 3.229155e-11
2.381309e-07 3.298109e-11
2.406599e-07 3.368535e-11
2.432158e-07 3.440465e-11
2.457988e-07 3.513931e-11
2.484093e-07 3.588966e-11
2.510475e-07 3.665602e-11
2.537137e-07 3.743876e-11
2.564082e-07 3.823821e-11
2.591314e-07 3.905472e-11
2.618834e-07 3.988868e-11
2.646647e-07 4.074044e-11
2.674756e-07 4.161039e-11
2.703162e-07 4.249892e-11
2.731871e-07 4.340642e-11
2.760884e-07 4.433329e-11
2.790206e-07 4.527996e-11
2.819839e-07 4.624685e-11
2.849786e-07 4.723438e-11
2.880052e-07 4.8243e-11
2.910639e-07 4.927315e-11
2.941551e-07 5.032531e-11
2.972792e-07 5.139993e-11
3.004364e-07 5.24975e-11
3.036271e-07 5.36185e-11
3.068517e-07 5.476344e-11
3.101106e-07 5.593283e-11
3.134041e-07 5.712719e-11
3.167325e-07 5.834705e-11
3.200963e-07 5.959297e-11
3.234959e-07 6.086548e-11
3.269315e-07 6.216517e-11
3.304036e-07 6.349262e-11
3.339126e-07 6.484841e-11
3.374589e-07 6.623314e-11
3.410428e-07 6.764745e-11
3.446648e-07 6.909196e-11
3.483253e-07 7.056731e-11
3.520246e-07 7.207417e-11
3.557632e-07 7.361321e-11
3.595416e-07 7.51851e-11
3.6336e-07 7.679057e-11
3.67219e-07 7.843031e-11
3.71119e-07 8.010507e-11
3.750604e-07 8.181559e-11
3.790437e-07 8.356264e-11
3.830693e-07 8.534699e-11
3.871376e-07 8.716945e-11
3.912491e-07 8.903082e-11
3.954043e-07 9.093194e-11
3.996037e-07 9.287365e-11
4.038476e-07 9.485683e-11
4.081366e-07 9.688235e-11
4.124711e-07 9.895112e-11
4.168517e-07 1.010641e-10
4.212788e-07 1.032221e-10
4.25753e-07 1.054263e-10
4.302746e-07 1.076775e-10
4.348443e-07 1.099768e-10
4.394625e-07 1.123252e-10
4.441297e-07 1.147237e-10
4.488465e-07 1.171735e-10
4.536134e-07 1.196755e-10
4.584309e-07 1.22231e-10
4.632996e-07 1.248411e-10
4.6822e-07 1.275069e-10
4.731927e-07 1.302296e-10
4.782182e-07 1.330104e-10
4.83297e-07 1.358507e-10
4.884298e-07 1.387516e-10
4.936171e-07 1.417144e-10
4.988595e-07 1.447405e-10
5.041575e-07 1.478312e-10
5.095118e-07 1.509879e-10
5.14923e-07 1.54212e-10
5.203917e-07 1.57505e-10
5.259184e-07 1.608683e-10
5.315039e-07 1.643034e-10
5.371486e-07 1.678118e-10
5.428533e-07 1.713952e-10
5.486186e-07 1.750551e-10
5.544451e-07 1.787931e-10
5.603335e-07 1.826109e-10
5.662845e-07 1.865103e-10
5.722986e-07 1.90493e-10
5.783766e-07 1.945607e-10
5.845192e-07 1.987152e-10
5.907269e-07 2.029585e-10
5.970007e-07 2.072923e-10
6.03341e-07 2.117187e-10
6.097487e-07 2.162397e-10
6.162244e-07 2.208571e-10
6.22769e-07 2.255732e-10
6.29383e-07 2.3039e-10
6.360672e-07 2.353096e-10
6.428225e-07 2.403343e-10
6.496495e-07 2.454663e-10
6.56549e-07 2.507078e-10
6.635218e-07 2.560613e-10
6.705686e-07 2.615291e-10
6.776903e-07 2.671137e-10
6.848876e-07 2.728175e-10
6.921613e-07 2.786431e-10
6.995123e-07 2.845931e-10
7.069414e-07 2.906701e-10
7.144493e-07 2.968769e-10
7.22037e-07 3.032163e-10
7.297053e-07 3.09691e-10
7.37455e-07 3.16304e-10
7.45287e-07 3.230582e-10
7.532022e-07 3.299566e-10
7.612015e-07 3.370023e-10
7.692857e-07 3.441985e-10
7.774558e-07 3.515483e-10
7.857127e-07 3.590551e-10
7.940572e-07 3.667222e-10
8.024904e-07 3.74553e-10
8.110131e-07 3.82551e-10
8.196263e-07 3.907198e-10
8.28331e-07 3.99063e-10
8.371282e-07 4.075844e-10
8.460188e-07 4.162877e-10
8.550038e-07 4.251769e-10
8.640842e-07 4.342559e-10
8.732611e-07 4.435288e-10
8.825354e-07 4.529997e-10
8.919082e-07 4.626728e-10
9.013806e-07 4.725525e-10
9.109536e-07 4.826431e-10
9.206282e-07 4.929492e-10
9.304056e-07 5.034754e-10
9.402868e-07 5.142263e-10
9.50273e-07 5.252069e-10
9.603652e-07 5.364219e-10
9.705646e-07 5.478763e-10
9.808724e-07 5.595754e-10
9.912896e-07 5.715243e-10
1.001817e-06 5.837283e-10
1.012457e-06 5.961929e-10
1.02321e-06 6.089237e-10
1.034077e-06 6.219264e-10
1.045059e-06 6.352067e-10
1.056158e-06 6.487705e-10
1.067374e-06 6.62624e-10
1.07871e-06 6.767734e-10
1.090167e-06 6.912248e-10
1.101745e-06 7.059849e-10
1.113445e-06 7.210601e-10
1.125271e-06 7.364573e-10
1.137221e-06 7.521832e-10
1.149299e-06 7.682449e-10
1.161505e-06 7.846496e-10
1.173841e-06 8.014046e-10
1.186307e-06 8.185174e-10
1.198906e-06 8.359956e-10
1.211639e-06 8.53847e-10
1.224507e-06 8.720796e-10
1.237512e-06 8.907015e-10
1.250654e-06 9.097211e-10
1.263937e-06 9.291468e-10
1.27736e-06 9.489873e-10
1.290926e-06 9.692515e-10
1.304636e-06 9.899484e-10
1.318492e-06 1.011087e-09
1.332495e-06 1.032677e-09
1.346646e-06 1.054729e-09
1.360948e-06 1.077251e-09
1.375402e-06 1.100254e-09
1.390009e-06 1.123748e-09
1.404772e-06 1.147744e-09
1.419691e-06 1.172252e-09
1.434768e-06 1.197284e-09
1.450006e-06 1.22285e-09
1.465406e-06 1.248962e-09
1.480969e-06 1.275632e-09
1.496697e-06 1.302871e-09
1.512593e-06 1.330692e-09
1.528657e-06 1.359107e-09
1.544892e-06 1.388129e-09
1.561299e-06 1.41777e-09
1.577881e-06 1.448044e-09
1.594638e-06 1.478965e-09
1.611574e-06 1.510546e-09
1.628689e-06 1.542802e-09
1.645986e-06 1.575746e-09
1.663467e-06 1.609393e-09
1.681134e-06 1.643759e-09
1.698988e-06 1.678859e-09
1.717032e-06 1.714709e-09
1.735268e-06 1.751324e-09
1.753697e-06 1.788721e-09
1.772322e-06 1.826916e-09
1.791144e-06 1.865927e-09
1.810167e-06 1.905771e-09
1.829391e-06 1.946466e-09
1.84882e-06 1.98803e-09
1.868455e-06 2.030481e-09
1.888299e-06 2.073839e-09
1.908353e-06 2.118123e-09
1.928621e-06 2.163352e-09
1.949103e-06 2.209547e-09
1.969803e-06 2.256729e-09
1.990723e-06 2.304918e-09
2.011865e-06 2.354136e-09
2.033232e-06 2.404405e-09
2.054826e-06 2.455747e-09
2.076649e-06 2.508186e-09
2.098703e-06 2.561744e-09
2.120992e-06 2.616446e-09
2.143518e-06 2.672317e-09
2.166283e-06 2.72938e-09
2.18929e-06 2.787662e-09
2.212541e-06 2.847188e-09
2.236039e-06 2.907985e-09
2.259786e-06 2.970081e-09
2.283786e-06 3.033502e-09
2.30804e-06 3.098278e-09
2.332553e-06 3.164437e-09
2.357325e-06 3.232009e-09
2.382361e-06 3.301024e-09
2.407662e-06 3.371512e-09
2.433232e-06 3.443505e-09
2.459074e-06 3.517036e-09
2.48519e-06 3.592137e-09
2.511584e-06 3.668842e-09
2.538258e-06 3.747184e-09
2.565215e-06 3.8272e-09
2.592458e-06 3.908924e-09
2.619991e-06 3.992393e-09
2.647816e-06 4.077644e-09
2.675937e-06 4.164716e-09
2.704357e-06 4.253647e-09
2.733078e-06 4.344478e-09
2.762104e-06 4.437247e-09
2.791438e-06 4.531998e-09
2.821084e-06 4.628772e-09
2.851045e-06 4.727612e-09
2.881324e-06 4.828563e-09
2.911925e-06 4.93167e-09
2.942851e-06 5.036978e-09
2.974105e-06 5.144535e-09
3.005691e-06 5.254389e-09
3.037612e-06 5.366588e-09
3.069873e-06 5.481184e-09
3.102476e-06 5.598226e-09
3.135425e-06 5.717768e-09
3.168724e-06 5.839862e-09
3.202377e-06 5.964563e-09
3.236388e-06 6.091927e-09
3.270759e-06 6.222011e-09
3.305496e-06 6.354873e-09
3.340601e-06 6.490571e-09
3.37608e-06 6.629168e-09
3.411935e-06 6.770723e-09
3.448171e-06 6.915302e-09
3.484792e-06 7.062968e-09
3.521801e-06 7.213787e-09
3.559204e-06 7.367826e-09
3.597004e-06 7.525155e-09
3.635205e-06 7.685843e-09
3.673812e-06 7.849962e-09
3.71283e-06 8.017586e-09
3.752261e-06 8.18879e-09
3.792111e-06 8.363649e-09
3.832385e-06 8.542242e-09
3.873086e-06 8.724648e-09
3.91422e-06 8.91095e-09
3.95579e-06 9.10123e-09
3.997802e-06 9.295573e-09
4.04026e-06 9.494065e-09
4.083169e-06 9.696797e-09
4.126534e-06 9.903857e-09
4.170359e-06 1.011534e-08
4.214649e-06 1.033134e-08
4.25941e-06 1.055195e-08
4.304647e-06 1.077727e-08
4.350364e-06 1.10074e-08
4.396566e-06 1.124245e-08
4.443259e-06 1.148251e-08
4.490448e-06 1.17277e-08
4.538138e-06 1.197813e-08
4.586335e-06 1.22339e-08
4.635043e-06 1.249514e-08
4.684269e-06 1.276196e-08
4.734017e-06 1.303447e-08
4.784294e-06 1.33128e-08
4.835105e-06 1.359707e-08
4.886456e-06 1.388742e-08
4.938351e-06 1.418396e-08
4.990798e-06 1.448684e-08
5.043802e-06 1.479618e-08
5.097369e-06 1.511213e-08
5.151505e-06 1.543483e-08
5.206216e-06 1.576442e-08
5.261508e-06 1.610104e-08
5.317387e-06 1.644486e-08
5.373859e-06 1.679601e-08
5.430931e-06 1.715466e-08
5.48861e-06 1.752098e-08
5.546901e-06 1.789511e-08
5.605811e-06 1.827723e-08
5.665346e-06 1.866752e-08
5.725514e-06 1.906613e-08
5.786321e-06 1.947326e-08
5.847774e-06 1.988908e-08
5.909879e-06 2.031378e-08
5.972644e-06 2.074755e-08
6.036076e-06 2.119058e-08
6.100181e-06 2.164308e-08
6.164967e-06 2.210523e-08
6.230441e-06 2.257726e-08
6.29661e-06 2.305936e-08
6.363482e-06 2.355176e-08
6.431065e-06 2.405467e-08
6.499365e-06 2.456832e-08
6.56839e-06 2.509294e-08
6.638149e-06 2.562876e-08
6.708648e-06 2.617602e-08
6.779896e-06 2.673497e-08
6.851901e-06 2.730586e-08
6.924671e-06 2.788893e-08
6.998213e-06 2.848446e-08
7.072537e-06 2.90927e-08
7.147649e-06 2.971393e-08
7.22356e-06 3.034843e-08
7.300277e-06 3.099647e-08
7.377808e-06 3.165835e-08
7.456163e-06 3.233437e-08
7.53535e-06 3.302482e-08
7.615378e-06 3.373001e-08
7.696256e-06 3.445027e-08
7.777993e-06 3.51859e-08
7.860598e-06 3.593724e-08
7.94408e-06 3.670463e-08
8.028449e-06 3.74884e-08
8.113714e-06 3.828891e-08
8.199884e-06 3.910651e-08
8.28697e-06 3.994157e-08
8.37498e-06 4.079446e-08
8.463925e-06 4.166556e-08
8.553815e-06 4.255527e-08
8.644659e-06 4.346397e-08
8.736469e-06 4.439208e-08
8.829253e-06 4.534e-08
8.923023e-06 4.630817e-08
9.017788e-06 4.729701e-08
9.11356e-06 4.830696e-08
9.210349e-06 4.933849e-08
9.308166e-06 5.039203e-08
9.407022e-06 5.146808e-08
9.506928e-06 5.25671e-08
9.607895e-06 5.368959e-08
9.709934e-06 5.483605e-08
9.813057e-06 5.600699e-08
9.917275e-06 5.720294e-08
1.00226e-05 5.842442e-08
1.012904e-05 5.967198e-08
1.023662e-05 6.094619e-08
1.034533e-05 6.22476e-08
1.04552e-05 6.35768e-08
1.056624e-05 6.493439e-08
1.067846e-05 6.632096e-08
1.079187e-05 6.773715e-08
1.090648e-05 6.918357e-08
1.102231e-05 7.066088e-08
1.113937e-05 7.216973e-08
1.125768e-05 7.371081e-08
1.137724e-05 7.528479e-08
1.149807e-05 7.689238e-08
1.162018e-05 7.85343e-08
1.174359e-05 8.021128e-08
1.186831e-05 8.192407e-08
1.199436e-05 8.367344e-08
1.212174e-05 8.546016e-08
1.225048e-05 8.728503e-08
1.238058e-05 8.914887e-08
1.251207e-05 9.10525e-08
1.264495e-05 9.299679e-08
1.277925e-05 9.49826e-08
1.291497e-05 9.701081e-08
1.305213e-05 9.908232e-08
1.319074e-05 1.011981e-07
1.333084e-05 1.03359e-07
1.347241e-05 1.055661e-07
1.361549e-05 1.078203e-07
1.37601e-05 1.101226e-07
1.390623e-05 1.124741e-07
1.405392e-05 1.148758e-07
1.420318e-05 1.173288e-07
1.435402e-05 1.198342e-07
1.450647e-05 1.223931e-07
1.466053e-05 1.250066e-07
1.481623e-05 1.276759e-07
1.497358e-05 1.304023e-07
1.513261e-05 1.331868e-07
1.529332e-05 1.360308e-07
1.545574e-05 1.389355e-07
1.561989e-05 1.419023e-07
1.578578e-05 1.449324e-07
1.595343e-05 1.480272e-07
1.612286e-05 1.511881e-07
1.629409e-05 1.544165e-07
1.646714e-05 1.577138e-07
1.664202e-05 1.610816e-07
1.681877e-05 1.645212e-07
1.699739e-05 1.680343e-07
1.717791e-05 1.716224e-07
1.736034e-05 1.752872e-07
1.754471e-05 1.790302e-07
1.773104e-05 1.828531e-07
1.791935e-05 1.867576e-07
1.810966e-05 1.907455e-07
1.8302e-05 1.948186e-07
1.849637e-05 1.989787e-07
1.869281e-05 2.032276e-07
1.889133e-05 2.075672e-07
1.909196e-05 2.119995e-07
1.929473e-05 2.165264e-07
1.949964e-05 2.2115e-07
1.970674e-05 2.258723e-07
1.991603e-05 2.306955e-07
2.012754e-05 2.356216e-07
2.03413e-05 2.40653e-07
2.055734e-05 2.457917e-07
2.077566e-05 2.510402e-07
2.099631e-05 2.564008e-07
2.121929e-05 2.618759e-07
2.144465e-05 2.674678e-07
2.16724e-05 2.731792e-07
2.190257e-05 2.790125e-07
2.213518e-05 2.849704e-07
2.237026e-05 2.910555e-07
2.260784e-05 2.972706e-07
2.284795e-05 3.036183e-07
2.30906e-05 3.101016e-07
2.333583e-05 3.167234e-07
2.358366e-05 3.234865e-07
2.383413e-05 3.303941e-07
2.408726e-05 3.374492e-07
2.434307e-05 3.446549e-07
2.46016e-05 3.520144e-07
2.486288e-05 3.595312e-07
2.512693e-05 3.672084e-07
2.539379e-05 3.750496e-07
2.566348e-05 3.830582e-07
2.593604e-05 3.912378e-07
2.621149e-05 3.995921e-07
2.648986e-05 4.081248e-07
2.677119e-05 4.168397e-07
2.705551e-05 4.257407e-07
2.734285e-05 4.348317e-07
2.763324e-05 4.441169e-07
2.792672e-05 4.536003e-07
2.822331e-05 4.632863e-07
2.852305e-05 4.73179e-07
2.882597e-05 4.83283e-07
2.913211e-05 4.936028e-07
2.944151e-05 5.04143e-07
2.975419e-05 5.149082e-07
3.007019e-05 5.259032e-07
3.038954e-05 5.371331e-07
3.071229e-05 5.486028e-07
3.103846e-05 5.603173e-07
3.13681e-05 5.722821e-07
3.170124e-05 5.845023e-07
3.203792e-05 5.969834e-07
3.237818e-05 6.097311e-07
3.272204e-05 6.22751e-07
3.306956e-05 6.360489e-07
3.342077e-05 6.496307e-07
3.377571e-05 6.635026e-07
3.413442e-05 6.776707e-07
3.449694e-05 6.921413e-07
3.486331e-05 7.069209e-07
3.523357e-05 7.220162e-07
3.560776e-05 7.374337e-07
3.598593e-05 7.531805e-07
3.636811e-05 7.692635e-07
3.675435e-05 7.8569e-07
3.71447e-05 8.024672e-07
3.753919e-05 8.196026e-07
3.793787e-05 8.37104e-07
3.834078e-05 8.549791e-07
3.874797e-05 8.732359e-07
3.915949e-05 8.918825e-07
3.957538e-05 9.109273e-07
3.999568e-05 9.303787e-07
4.042045e-05 9.502456e-07
4.084973e-05 9.705366e-07
4.128357e-05 9.912609e-07
4.172201e-05 1.012428e-06
4.216511e-05 1.034047e-06
4.261292e-05 1.056127e-06
4.306548e-05 1.078679e-06
4.352285e-05 1.101713e-06
4.398508e-05 1.125238e-06
4.445222e-05 1.149266e-06
4.492432e-05 1.173807e-06
4.540143e-05 1.198872e-06
4.588361e-05 1.224472e-06
4.637091e-05 1.250618e-06
4.686338e-05 1.277323e-06
4.736109e-05 1.304599e-06
4.786408e-05 1.332456e-06
4.837241e-05 1.360909e-06
4.888614e-05 1.389969e-06
4.940533e-05 1.41965e-06
4.993003e-05 1.449964e-06
5.046031e-05 1.480926e-06
5.099621e-05 1.512549e-06
5.153781e-05 1.544847e-06
5.208516e-05 1.577835e-06
5.263832e-05 1.611527e-06
5.319736e-05 1.645939e-06
5.376233e-05 1.681085e-06
5.433331e-05 1.716982e-06
5.491034e-05 1.753646e-06
5.549351e-05 1.791092e-06
5.608287e-05 1.829338e-06
5.667849e-05 1.868401e-06
5.728043e-05 1.908298e-06
5.788877e-05 1.949047e-06
5.850357e-05 1.990666e-06
5.91249e-05 2.033173e-06
5.975283e-05 2.076589e-06
6.038742e-05 2.120931e-06
6.102876e-05 2.16622e-06
6.16769e-05 2.212477e-06
6.233193e-05 2.259721e-06
6.299392e-05 2.307974e-06
6.366294e-05 2.357257e-06
6.433906e-05 2.407593e-06
6.502236e-05 2.459003e-06
6.571292e-05 2.511511e-06
6.641081e-05 2.565141e-06
6.711612e-05 2.619916e-06
6.782892e-05 2.67586e-06
6.854928e-05 2.732999e-06
6.92773e-05 2.791358e-06
7.001305e-05 2.850963e-06
7.075661e-05 2.911841e-06
7.150807e-05 2.974019e-06
7.226751e-05 3.037525e-06
7.303502e-05 3.102386e-06
7.381067e-05 3.168633e-06
7.459457e-05 3.236294e-06
7.538679e-05 3.3054e-06
7.618742e-05 3.375982e-06
7.699656e-05 3.448071e-06
7.781429e-05 3.521699e-06
7.86407e-05 3.5969e-06
7.947589e-05 3.673706e-06
8.031995e-05 3.752153e-06
8.117298e-05 3.832274e-06
8.203506e-05 3.914107e-06
8.290631e-05 3.997686e-06
8.37868e-05 4.083051e-06
8.467664e-05 4.170238e-06
8.557594e-05 4.259287e-06
8.648478e-05 4.350238e-06
8.740328e-05 4.443131e-06
8.833153e-05 4.538007e-06
8.926965e-05 4.634909e-06
9.021772e-05 4.733881e-06
9.117586e-05 4.834965e-06
9.214418e-05 4.938209e-06
9.312278e-05 5.043657e-06
9.411178e-05 5.151356e-06
9.511128e-05 5.261356e-06
9.612139e-05 5.373704e-06
9.714224e-05 5.488451e-06
9.817392e-05 5.605649e-06
9.921656e-05 5.725349e-06
0.0001002703 5.847605e-06
0.0001013352 5.972472e-06
0.0001024114 6.100005e-06
0.000103499 6.230261e-06
0.0001045982 6.363299e-06
0.0001057091 6.499177e-06
0.0001068318 6.637957e-06
0.0001079664 6.779701e-06
0.000109113 6.924471e-06
0.0001102718 7.072332e-06
0.0001114429 7.223351e-06
0.0001126265 7.377595e-06
0.0001138226 7.535132e-06
0.0001150315 7.696033e-06
0.0001162531 7.86037e-06
0.0001174878 8.028217e-06
0.0001187356 8.199647e-06
0.0001199966 8.374738e-06
0.000121271 8.553568e-06
0.0001225589 8.736216e-06
0.0001238605 8.922765e-06
0.000125176 9.113297e-06
0.0001265054 9.307897e-06
0.0001278489 9.506653e-06
0.0001292067 9.709654e-06
0.0001305789 9.916988e-06
0.0001319657 1.012875e-05
0.0001333672 1.034503e-05
0.0001347836 1.056594e-05
0.0001362151 1.079156e-05
0.0001376617 1.102199e-05
0.0001391238 1.125735e-05
0.0001406013 1.149774e-05
0.0001420945 1.174325e-05
0.0001436036 1.199401e-05
0.0001451288 1.225012e-05
0.0001466701 1.251171e-05
0.0001482278 1.277888e-05
0.000149802 1.305175e-05
0.0001513929 1.333045e-05
0.0001530008 1.36151e-05
0.0001546257 1.390583e-05
0.0001562679 1.420277e-05
0.0001579275 1.450605e-05
0.0001596047 1.48158e-05
0.0001612998 1.513217e-05
0.0001630129 1.54553e-05
0.0001647441 1.578532e-05
0.0001664937 1.612239e-05
0.000168262 1.646666e-05
0.000170049 1.681828e-05
0.0001718549 1.717741e-05
0.0001736801 1.754421e-05
0.0001755246 1.791884e-05
0.0001773888 1.830147e-05
0.0001792727 1.869227e-05
0.0001811766 1.909141e-05
0.0001831008 1.949908e-05
0.0001850454 1.991545e-05
0.0001870106 2.034072e-05
0.0001889968 2.077506e-05
0.000191004 2.121868e-05
0.0001930325 2.167177e-05
0.0001950826 2.213454e-05
0.0001971544 2.260719e-05
0.0001992483 2.308993e-05
0.0002013643 2.358298e-05
0.0002035029 2.408656e-05
0.0002056642 2.460089e-05
0.0002078484 2.512621e-05
0.0002100558 2.566274e-05
0.0002122867 2.621073e-05
0.0002145412 2.677042e-05
0.0002168197 2.734206e-05
0.0002191224 2.792591e-05
0.0002214496 2.852222e-05
0.0002238015 2.913127e-05
0.0002261783 2.975333e-05
0.0002285804 3.038866e-05
0.000231008 3.103757e-05
0.0002334614 3.170033e-05
0.0002359408 3.237724e-05
0.0002384466 3.30686e-05
0.000240979 3.377473e-05
0.0002435383 3.449594e-05
0.0002461247 3.523255e-05
0.0002487387 3.598489e-05
0.0002513803 3.675329e-05
0.0002540501 3.75381e-05
0.0002567482 3.833967e-05
0.0002594749 3.915836e-05
0.0002622307 3.999452e-05
0.0002650156 4.084854e-05
0.0002678302 4.17208e-05
0.0002706746 4.261169e-05
0.0002735493 4.352159e-05
0.0002764545 4.445093e-05
0.0002793905 4.540011e-05
0.0002823578 4.636956e-05
0.0002853565 4.735972e-05
0.0002883871 4.837101e-05
0.0002914498 4.94039e-05
0.0002945451 5.045884e-05
0.0002976733 5.153632e-05
0.0003008347 5.263679e-05
0.0003040297 5.376077e-05
0.0003072586 5.490875e-05
0.0003105218 5.608125e-05
0.0003138196 5.727877e-05
0.0003171525 5.850188e-05
0.0003205207 5.975109e-05
0.0003239248 6.102699e-05
0.000327365 6.233013e-05
0.0003308417 6.366109e-05
0.0003343554 6.502048e-05
0.0003379063 6.640889e-05
0.000341495 6.782695e-05
0.0003451218 6.927529e-05
0.0003487871 7.075456e-05
0.0003524914 7.226541e-05
0.0003562349 7.380853e-05
0.0003600183 7.53846e-05
0.0003638418 7.699432e-05
0.0003677059 7.863842e-05
0.0003716111 8.031762e-05
0.0003755577 8.203268e-05
0.0003795463 8.378437e-05
0.0003835772 8.557345e-05
0.0003876509 8.740074e-05
0.0003917679 8.926705e-05
0.0003959286 9.117322e-05
0.0004001335 9.312008e-05
0.000404383 9.510852e-05
0.0004086777 9.713941e-05
0.000413018 9.921368e-05
0.0004174044 0.0001013322
0.0004218374 0.000103496
0.0004263175 0.000105706
0.0004308451 0.0001079632
0.0004354208 0.0001102686
0.0004400451 0.0001126232
0.0004447186 0.0001150281
0.0004494416 0.0001174844
0.0004542149 0.0001199931
0.0004590388 0.0001225553
0.0004639139 0.0001251723
0.0004688408 0.0001278452
0.0004738201 0.0001305751
0.0004788522 0.0001333634
0.0004839378 0.0001362111
0.0004890774 0.0001391197
0.0004942716 0.0001420904
0.0004995209 0.0001451245
0.000504826 0.0001482234
0.0005101874 0.0001513885
0.0005156058 0.0001546212
0.0005210817 0.0001579229
0.0005266157 0.0001612951
0.0005322086 0.0001647393
0.0005378608 0.0001682571
0.0005435731 0.0001718499
0.000549346 0.0001755195
0.0005551803 0.0001792675
0.0005610765 0.0001830955
0.0005670353 0.0001870052
0.0005730574 0.0001909984
0.0005791435 0.0001950769
0.0005852942 0.0001992424
0.0005915102 0.000203497
0.0005977922 0.0002078423
0.000604141 0.0002122805
0.0006105572 0.0002168134
0.0006170415 0.0002214431
0.0006235947 0.0002261717
0.0006302175 0.0002310012
0.0006369106 0.0002359339
0.0006436748 0.0002409719
0.0006505109 0.0002461175
0.0006574195 0.000251373
0.0006644015 0.0002567407
0.0006714577 0.000262223
0.0006785888 0.0002678223
0.0006857957 0.0002735413
0.000693079 0.0002793823
0.0007004398 0.0002853481
0.0007078787 0.0002914413
0.0007153966 0.0002976646
0.0007229944 0.0003040207
0.0007306728 0.0003105126
0.0007384328 0.0003171431
0.0007462752 0.0003239153
0.0007542009 0.000330832
0.0007622108 0.0003378964
0.0007703057 0.0003451116
0.0007784866 0.000352481
0.0007867544 0.0003600077
0.00079511 0.0003676951
0.0008035544 0.0003755466
0.0008120884 0.0003835658
0.0008207131 0.0003917563
0.0008294293 0.0004001217
0.0008382381 0.0004086656
0.0008471405 0.0004173921
0.0008561374 0.0004263048
0.0008652299 0.0004354079
0.0008744189 0.0004447054
0.0008837056 0.0004542014
0.0008930908 0.0004639002
0.0009025758 0.000473806
0.0009121614 0.0004839234
0.0009218489 0.0004942569
0.0009316392 0.000504811
0.0009415336 0.0005155904
0.000951533 0.0005266001
0.0009616386 0.0005378448
0.0009718515 0.0005493296
0.0009821729 0.0005610597
0.0009926039 0.0005730403
0.001003146 0.0005852767
0.001013799 0.0005977744
0.001024566 0.0006105389
0.001035448 0.000623576
0.001046444 0.0006368915
0.001057558 0.0006504913
0.00106879 0.0006643816
0.001080141 0.0006785684
0.001091612 0.0006930582
0.001103205 0.0007078574
0.001114922 0.0007229726
0.001126763 0.0007384105
0.001138729 0.0007541782
0.001150823 0.0007702825
0.001163045 0.0007867306
0.001175397 0.0008035301
0.00118788 0.0008206882
0.001200496 0.0008382127
0.001213245 0.0008561114
0.001226131 0.0008743924
0.001239152 0.0008930637
0.001252313 0.0009121336
0.001265613 0.0009316108
0.001279054 0.0009515039
0.001292638 0.0009718218
0.001306366 0.0009925736
0.00132024 0.001013768
0.001334262 0.001035416
0.001348432 0.001057526
0.001362753 0.001080107
0.001377226 0.001103171
0.001391852 0.001126728
0.001406634 0.001150787
0.001421573 0.001175361
0.001436671 0.001200459
0.001451929 0.001226093
0.001467349 0.001252274
0.001482932 0.001279014
0.001498682 0.001306325
0.001514598 0.00133422
0.001530684 0.00136271
0.00154694 0.001391809
0.001563369 0.001421529
0.001579973 0.001451883
0.001596752 0.001482886
0.001613711 0.00151455
0.001630849 0.001546891
0.001648169 0.001579923
0.001665673 0.001613659
0.001683363 0.001648117
0.001701241 0.00168331
0.001719309 0.001719254
0.001737568 0.001755966
0.001756022 0.001793462
0.001774671 0.001831758
0.001793519 0.001870873
0.001812567 0.001910822
0.001831817 0.001951625
0.001851271 0.001993298
0.001870933 0.002035862
0.001890803 0.002079335
0.001910883 0.002123736
0.001931178 0.002169085
0.001951687 0.002215402
0.001972415 0.002262708
0.001993363 0.002311025
0.002014533 0.002360373
0.002035928 0.002410775
0.00205755 0.002462253
0.002079402 0.002514831
0.002101486 0.002568531
0.002123805 0.002623377
0.00214636 0.002679395
0.002169155 0.00273661
0.002192192 0.002795045
0.002215474 0.002854729
0.002239003 0.002915687
0.002262782 0.002977947
0.002286814 0.003041536
0.002311101 0.003106483
0.002335645 0.003172817
0.002360451 0.003240567
0.002385519 0.003309764
0.002410854 0.003380439
0.002436459 0.003452622
0.002462335 0.003526348
0.002488485 0.003601647
0.002514914 0.003678554
0.002541623 0.003757103
0.002568616 0.00383733
0.002595896 0.00391927
0.002623465 0.004002959
0.002651327 0.004088436
0.002679485 0.004175738
0.002707942 0.004264903
0.002736701 0.004355973
0.002765766 0.004448988
0.00279514 0.004543988
0.002824825 0.004641018
0.002854826 0.004740119
0.002885145 0.004841336
0.002915786 0.004944714
0.002946753 0.0050503
0.002978048 0.005158141
0.003009676 0.005268284
0.00304164 0.005380779
0.003073943 0.005495676
0.003106589 0.005613027
0.003139582 0.005732883
0.003172926 0.005855299
0.003206623 0.005980329
0.003240679 0.006108028
0.003275096 0.006238455
0.003309879 0.006371666
0.003345031 0.006507722
0.003380556 0.006646682
0.003416459 0.006788611
0.003452743 0.006933569
0.003489412 0.007081623
0.003526471 0.007232839
0.003563923 0.007387283
0.003601773 0.007545025
0.003640025 0.007706136
0.003678684 0.007870686
0.003717752 0.00803875
0.003757236 0.008210403
0.003797139 0.008385721
0.003837466 0.008564783
0.003878222 0.008747668
0.00391941 0.008934458
0.003961035 0.009125237
0.004003103 0.00932009
0.004045617 0.009519103
0.004088583 0.009722365
0.004132005 0.009929968
0.004175888 0.010142
0.004220238 0.01035857
0.004265058 0.01057975
0.004310354 0.01080566
0.004356132 0.0110364
0.004402395 0.01127206
0.00444915 0.01151275
0.004496402 0.01175858
0.004544155 0.01200967
0.004592416 0.01226611
0.004641189 0.01252803
0.00469048 0.01279554
0.004740294 0.01306876
0.004790638 0.01334782
0.004841516 0.01363283
0.004892934 0.01392394
0.004944899 0.01422125
0.004997416 0.01452492
0.00505049 0.01483507
0.005104128 0.01515184
0.005158335 0.01547538
0.005213119 0.01580582
0.005268484 0.01614332
0.005324437 0.01648803
0.005380984 0.01684009
0.005438132 0.01719968
0.005495887 0.01756694
0.005554255 0.01794204
0.005613243 0.01832515
0.005672858 0.01871645
0.005733106 0.0191161
0.005793993 0.01952428
0.005855527 0.01994117
0.005917715 0.02036697
0.005980563 0.02080186
0.006044079 0.02124604
0.006108269 0.0216997
0.006173141 0.02216305
0.006238702 0.02263628
0.006304959 0.02311963
0.00637192 0.02361329
0.006439592 0.0241175
0.006507982 0.02463247
0.006577099 0.02515844
0.00664695 0.02569563
0.006717543 0.0262443
0.006788886 0.02680468
0.006860986 0.02737703
0.006933852 0.02796159
0.007007492 0.02855864
0.007081914 0.02916844
0.007157126 0.02979125
0.007233138 0.03042736
0.007309956 0.03107706
0.00738759 0.03174063
0.007466049 0.03241836
0.007545341 0.03311057
0.007625475 0.03381755
0.00770646 0.03453963
0.007788305 0.03527713
0.00787102 0.03603037
0.007954613 0.0367997
0.008039094 0.03758545
0.008124472 0.03838797
0.008210756 0.03920763
0.008297957 0.0400448
0.008386084 0.04089983
0.008475147 0.04177312
0.008565156 0.04266506
0.008656121 0.04357604
0.008748052 0.04450647
0.00884096 0.04545676
0.008934854 0.04642734
0.009029745 0.04741865
0.009125644 0.04843112
0.009222561 0.0494652
0.009320508 0.05052136
0.009419495 0.05160007
0.009519533 0.05270181
0.009620634 0.05382708
0.009722808 0.05497636
0.009826068 0.05615019
0.009930424 0.05734907
0.01003589 0.05857355
0.01014247 0.05982417
0.01025019 0.06110149
0.01035905 0.06240608
0.01046907 0.06373852
0.01058025 0.06509941
0.01069262 0.06648935
0.01080618 0.06790896
0.01092094 0.06935888
0.01103693 0.07083975
0.01115414 0.07235224
0.0112726 0.07389701
0.01139232 0.07547477
0.01151331 0.0770862
0.01163559 0.07873204
0.01175916 0.08041301
0.01188405 0.08212986
0.01201026 0.08388337
0.01213781 0.0856743
0.01226672 0.08750347
0.012397 0.08937169
0.01252866 0.09127979
0.01266172 0.09322861
0.01279619 0.09521904
0.01293209 0.09725196
0.01306943 0.09932827
0.01320823 0.1014489
0.01334851 0.1036148
0.01349028 0.1058269
0.01363355 0.1080863
0.01377834 0.1103939
0.01392467 0.1127507
0.01407256 0.1151579
0.01422201 0.1176164
0.01437305 0.1201274
0.0145257 0.122692
0.01467997 0.1253113
0.01483587 0.1279866
0.01499344 0.1307189
0.01515267 0.1335096
0.0153136 0.1363598
0.01547623 0.1392708
0.0156406 0.142244
0.01580671 0.1452807
0.01597458 0.1483821
0.01614423 0.1515498
0.01631569 0.154785
0.01648897 0.1580893
0.01666409 0.1614641
0.01684107 0.164911
0.01701992 0.1684314
0.01720068 0.1720269
0.01738336 0.1756992
0.01756798 0.1794498
0.01775455 0.1832805
0.01794311 0.1871929
0.01813368 0.1911888
0.01832626 0.19527
0.01852089 0.1994382
0.01871759 0.2036955
0.01891638 0.2080435
0.01911728 0.2124843
0.01932031 0.2170199
0.0195255 0.2216523
0.01973286 0.2263835
0.01994243 0.2312156
0.02015423 0.2361509
0.02036827 0.2411914
0.02058459 0.2463395
0.02080321 0.2515975
0.02102415 0.2569676
0.02124743 0.2624522
0.02147308 0.2680539
0.02170114 0.2737751
0.02193161 0.2796183
0.02216453 0.2855862
0.02239992 0.2916814
0.02263782 0.2979066
0.02287824 0.3042647
0.02312122 0.3107583
0.02336677 0.3173904
0.02361493 0.324164
0.02386573 0.3310821
0.0241192 0.3381478
0.02437535 0.3453641
0.02463422 0.3527343
0.02489585 0.3602618
0.02516025 0.3679497
0.02542746 0.3758017
0.02569751 0.383821
0.02597043 0.3920114
0.02624624 0.4003765
0.02652498 0.4089199
0.02680669 0.4176455
0.02709138 0.4265571
0.0273791 0.4356587
0.02766988 0.4449544
0.02796374 0.4544483
0.02826073 0.4641446
0.02856087 0.4740476
0.02886419 0.4841617
0.02917074 0.4944915
0.02948054 0.5050414
0.02979364 0.5158162
0.03011006 0.5268207
0.03042984 0.5380597
0.03075301 0.5495383
0.03107962 0.5612615
0.03140969 0.5732345
0.03174328 0.5854627
0.0320804 0.5979515
0.03242111 0.6107064
0.03276543 0.6237331
0.03311341 0.6370374
0.03346508 0.6506251
0.0338205 0.6645023
0.03417968 0.6786751
0.03454268 0.6931499
0.03490954 0.707933
0.03528029 0.723031
0.03565498 0.7384506
0.03603364 0.7541986
0.03641633 0.7702819
0.03680309 0.7867078
0.03719395 0.8034835
0.03758896 0.8206164
0.03798817 0.8381141
0.03839162 0.8559843
0.03879935 0.874235
0.03921141 0.8928742
0.03962785 0.9119102
0.04004871 0.9313514
0.04047404 0.9512063
0.04090389 0.9714838
0.0413383 0.9921929
0.04177733 1.013343
0.04222102 1.034942
0.04266942 1.057002
0.04312258 1.07953
0.04358056 1.102538
0.0440434 1.126035
0.04451116 1.150032
0.04498388 1.17454
0.04546163 1.199568
0.04594444 1.225129
0.04643239 1.251233
0.04692552 1.277893
0.04742388 1.305119
0.04792754 1.332923
0.04843655 1.361319
0.04895096 1.390318
0.04947084 1.419933
0.04999623 1.450178
0.05052721 1.481065
0.05106383 1.512608
0.05160614 1.544821
0.05215422 1.577719
0.05270811 1.611315
0.05326789 1.645624
0.05383361 1.680661
0.05440535 1.716443
0.05498315 1.752984
0.05556709 1.7903
0.05615723 1.828408
0.05675364 1.867325
0.05735638 1.907067
0.05796553 1.947653
0.05858114 1.989099
0.05920329 2.031423
0.05983205 2.074645
0.06046749 2.118784
0.06110967 2.163858
0.06175868 2.209887
0.06241458 2.256891
0.06307744 2.304891
0.06374735 2.353907
0.06442437 2.403962
0.06510857 2.455077
0.06580005 2.507273
0.06649887 2.560574
0.06720511 2.615003
0.06791885 2.670584
0.06864017 2.72734
0.06936915 2.785297
0.07010588 2.844479
0.07085043 2.904912
0.07160288 2.966622
0.07236333 3.029637
0.07313185 3.093982
0.07390854 3.159687
0.07469347 3.226778
0.07548674 3.295287
0.07628844 3.36524
0.07709865 3.43667
0.07791746 3.509607
0.07874497 3.584082
0.07958127 3.660127
0.08042645 3.737774
0.08128061 3.817058
0.08214383 3.898012
0.08301623 3.980671
0.08389789 4.065069
0.08478892 4.151244
0.0856894 4.239232
0.08659945 4.329071
0.08751917 4.420798
0.08844865 4.514453
0.08938801 4.610076
0.09033734 4.707707
0.09129675 4.807388
0.09226636 4.909162
0.09324626 5.01307
0.09423656 5.119157
0.09523739 5.227469
0.09624884 5.33805
0.09727104 5.450947
0.09830409 5.566209
0.09934811 5.683882
0.1004032 5.804017
0.1014695 5.926664
0.1025472 6.051874
0.1036363 6.1797
0.1047369 6.310194
0.1058493 6.443413
0.1069734 6.57941
0.1081095 6.718242
0.1092577 6.859967
0.110418 7.004643
0.1115907 7.152331
0.1127758 7.303092
0.1139736 7.456986
0.115184 7.614078
0.1164073 7.774433
0.1176436 7.938115
0.118893 8.105191
0.1201557 8.275731
0.1214318 8.449802
0.1227214 8.627477
0.1240248 8.808827
0.1253419 8.993924
0.1266731 9.182845
0.1280184 9.375665
0.129378 9.572461
0.1307521 9.773312
0.1321407 9.978299
0.1335441 10.1875
0.1349624 10.40101
0.1363957 10.6189
0.1378443 10.84126
0.1393082 11.06818
0.1407877 11.29974
0.1422829 11.53605
0.143794 11.77718
0.1453212 12.02324
0.1468645 12.27432
0.1484243 12.53052
0.1500006 12.79194



==> Plot_data/width_sth_ms5TeV_lam1.dat <==
T->tg:

1.000049e-10 3.588402e-05
1.01067e-10 3.588402e-05
1.021404e-10 3.588402e-05
1.032251e-10 3.588402e-05
1.043214e-10 3.588402e-05
1.054293e-10 3.588402e-05
1.06549e-10 3.588402e-05
1.076806e-10 3.588402e-05
1.088242e-10 3.588402e-05
1.0998e-10 3.588402e-05
1.11148e-10 3.588402e-05
1.123284e-10 3.588402e-05
1.135214e-10 3.588402e-05
1.14727e-10 3.588402e-05
1.159455e-10 3.588402e-05
1.171769e-10 3.588402e-05
1.184213e-10 3.588402e-05
1.19679e-10 3.588402e-05
1.2095e-10 3.588402e-05
1.222346e-10 3.588402e-05
1.235327e-10 3.588402e-05
1.248447e-10 3.588402e-05
1.261706e-10 3.588402e-05
1.275106e-10 3.588402e-05
1.288648e-10 3.588402e-05
1.302333e-10 3.588402e-05
1.316165e-10 3.588402e-05
1.330143e-10 3.588402e-05
1.344269e-10 3.588402e-05
1.358546e-10 3.588402e-05
1.372974e-10 3.588402e-05
1.387556e-10 3.588402e-05
1.402292e-10 3.588402e-05
1.417185e-10 3.588402e-05
1.432236e-10 3.588402e-05
1.447447e-10 3.588402e-05
1.462819e-10 3.588402e-05
1.478355e-10 3.588402e-05
1.494055e-10 3.588402e-05
1.509923e-10 3.588402e-05
1.525959e-10 3.588402e-05
1.542165e-10 3.588402e-05
1.558543e-10 3.588402e-05
1.575095e-10 3.588402e-05
1.591823e-10 3.588402e-05
1.608729e-10 3.588402e-05
1.625814e-10 3.588402e-05
1.643081e-10 3.588402e-05
1.660531e-10 3.588402e-05
1.678167e-10 3.588402e-05
1.695989e-10 3.588402e-05
1.714001e-10 3.588402e-05
1.732205e-10 3.588402e-05
1.750601e-10 3.588402e-05
1.769193e-10 3.588402e-05
1.787983e-10 3.588402e-05
1.806972e-10 3.588402e-05
1.826162e-10 3.588402e-05
1.845557e-10 3.588402e-05
1.865157e-10 3.588402e-05
1.884966e-10 3.588402e-05
1.904985e-10 3.588402e-05
1.925216e-10 3.588402e-05
1.945663e-10 3.588402e-05
1.966326e-10 3.588402e-05
1.987209e-10 3.588402e-05
2.008314e-10 3.588402e-05
2.029643e-10 3.588402e-05
2.051199e-10 3.588402e-05
2.072983e-10 3.588402e-05
2.094999e-10 3.588402e-05
2.117249e-10 3.588402e-05
2.139735e-10 3.588402e-05
2.162459e-10 3.588402e-05
2.185425e-10 3.588402e-05
2.208635e-10 3.588402e-05
2.232092e-10 3.588402e-05
2.255797e-10 3.588402e-05
2.279755e-10 3.588402e-05
2.303966e-10 3.588402e-05
2.328435e-10 3.588402e-05
2.353164e-10 3.588402e-05
2.378156e-10 3.588402e-05
2.403412e-10 3.588402e-05
2.428937e-10 3.588402e-05
2.454734e-10 3.588402e-05
2.480804e-10 3.588402e-05
2.507151e-10 3.588402e-05
2.533777e-10 3.588402e-05
2.560687e-10 3.588402e-05
2.587882e-10 3.588402e-05
2.615367e-10 3.588402e-05
2.643143e-10 3.588402e-05
2.671214e-10 3.588402e-05
2.699583e-10 3.588402e-05
2.728253e-10 3.588402e-05
2.757228e-10 3.588402e-05
2.786511e-10 3.588402e-05
2.816105e-10 3.588402e-05
2.846013e-10 3.588402e-05
2.876239e-10 3.588402e-05
2.906785e-10 3.588402e-05
2.937656e-10 3.588402e-05
2.968855e-10 3.588402e-05
3.000385e-10 3.588402e-05
3.03225e-10 3.588402e-05
3.064454e-10 3.588402e-05
3.097e-10 3.588402e-05
3.129891e-10 3.588402e-05
3.163131e-10 3.588402e-05
3.196725e-10 3.588402e-05
3.230675e-10 3.588402e-05
3.264986e-10 3.588402e-05
3.299661e-10 3.588402e-05
3.334705e-10 3.588402e-05
3.370121e-10 3.588402e-05
3.405912e-10 3.588402e-05
3.442084e-10 3.588402e-05
3.47864e-10 3.588402e-05
3.515585e-10 3.588402e-05
3.552922e-10 3.588402e-05
3.590655e-10 3.588402e-05
3.628789e-10 3.588402e-05
3.667328e-10 3.588402e-05
3.706276e-10 3.588402e-05
3.745638e-10 3.588402e-05
3.785418e-10 3.588402e-05
3.82562e-10 3.588402e-05
3.86625e-10 3.588402e-05
3.907311e-10 3.588402e-05
3.948808e-10 3.588402e-05
3.990745e-10 3.588402e-05
4.033128e-10 3.588402e-05
4.075962e-10 3.588402e-05
4.11925e-10 3.588402e-05
4.162998e-10 3.588402e-05
4.20721e-10 3.588402e-05
4.251892e-10 3.588402e-05
4.297049e-10 3.588402e-05
4.342685e-10 3.588402e-05
4.388805e-10 3.588402e-05
4.435416e-10 3.588402e-05
4.482522e-10 3.588402e-05
4.530128e-10 3.588402e-05
4.578239e-10 3.588402e-05
4.626862e-10 3.588402e-05
4.676e-10 3.588402e-05
4.725661e-10 3.588402e-05
4.775849e-10 3.588402e-05
4.82657e-10 3.588402e-05
4.87783e-10 3.588402e-05
4.929635e-10 3.588402e-05
4.981989e-10 3.588402e-05
5.034899e-10 3.588402e-05
5.088372e-10 3.588402e-05
5.142412e-10 3.588402e-05
5.197026e-10 3.588402e-05
5.25222e-10 3.588402e-05
5.308001e-10 3.588402e-05
5.364374e-10 3.588402e-05
5.421345e-10 3.588402e-05
5.478922e-10 3.588402e-05
5.53711e-10 3.588402e-05
5.595916e-10 3.588402e-05
5.655346e-10 3.588402e-05
5.715408e-10 3.588402e-05
5.776107e-10 3.588402e-05
5.837452e-10 3.588402e-05
5.899447e-10 3.588402e-05
5.962102e-10 3.588402e-05
6.025421e-10 3.588402e-05
6.089413e-10 3.588402e-05
6.154085e-10 3.588402e-05
6.219443e-10 3.588402e-05
6.285496e-10 3.588402e-05
6.35225e-10 3.588402e-05
6.419713e-10 3.588402e-05
6.487893e-10 3.588402e-05
6.556796e-10 3.588402e-05
6.626432e-10 3.588402e-05
6.696807e-10 3.588402e-05
6.767929e-10 3.588402e-05
6.839807e-10 3.588402e-05
6.912448e-10 3.588402e-05
6.98586e-10 3.588402e-05
7.060053e-10 3.588402e-05
7.135033e-10 3.588402e-05
7.210809e-10 3.588402e-05
7.287391e-10 3.588402e-05
7.364785e-10 3.588402e-05
7.443002e-10 3.588402e-05
7.522049e-10 3.588402e-05
7.601936e-10 3.588402e-05
7.682671e-10 3.588402e-05
7.764264e-10 3.588402e-05
7.846723e-10 3.588402e-05
7.930058e-10 3.588402e-05
8.014277e-10 3.588402e-05
8.099392e-10 3.588402e-05
8.18541e-10 3.588402e-05
8.272342e-10 3.588402e-05
8.360197e-10 3.588402e-05
8.448985e-10 3.588402e-05
8.538716e-10 3.588402e-05
8.6294e-10 3.588402e-05
8.721048e-10 3.588402e-05
8.813668e-10 3.588402e-05
8.907272e-10 3.588402e-05
9.001871e-10 3.588402e-05
9.097474e-10 3.588402e-05
9.194092e-10 3.588402e-05
9.291736e-10 3.588402e-05
9.390418e-10 3.588402e-05
9.490147e-10 3.588402e-05
9.590936e-10 3.588402e-05
9.692795e-10 3.588402e-05
9.795736e-10 3.588402e-05
9.89977e-10 3.588402e-05
1.000491e-09 3.588402e-05
1.011116e-09 3.588402e-05
1.021855e-09 3.588402e-05
1.032707e-09 3.588402e-05
1.043675e-09 3.588402e-05
1.054759e-09 3.588402e-05
1.065961e-09 3.588402e-05
1.077282e-09 3.588402e-05
1.088723e-09 3.588402e-05
1.100286e-09 3.588402e-05
1.111971e-09 3.588402e-05
1.123781e-09 3.588402e-05
1.135716e-09 3.588402e-05
1.147777e-09 3.588402e-05
1.159967e-09 3.588402e-05
1.172286e-09 3.588402e-05
1.184736e-09 3.588402e-05
1.197319e-09 3.588402e-05
1.210035e-09 3.588402e-05
1.222886e-09 3.588402e-05
1.235873e-09 3.588402e-05
1.248998e-09 3.588402e-05
1.262263e-09 3.588402e-05
1.275669e-09 3.588402e-05
1.289217e-09 3.588402e-05
1.302909e-09 3.588402e-05
1.316746e-09 3.588402e-05
1.33073e-09 3.588402e-05
1.344863e-09 3.588402e-05
1.359146e-09 3.588402e-05
1.373581e-09 3.588402e-05
1.388169e-09 3.588402e-05
1.402911e-09 3.588402e-05
1.417811e-09 3.588402e-05
1.432869e-09 3.588401e-05
1.448086e-09 3.588401e-05
1.463465e-09 3.588401e-05
1.479008e-09 3.588401e-05
1.494715e-09 3.588401e-05
1.51059e-09 3.588401e-05
1.526633e-09 3.588401e-05
1.542846e-09 3.588401e-05
1.559232e-09 3.588401e-05
1.575791e-09 3.588401e-05
1.592527e-09 3.588401e-05
1.60944e-09 3.588401e-05
1.626533e-09 3.588401e-05
1.643807e-09 3.588401e-05
1.661265e-09 3.588401e-05
1.678908e-09 3.588401e-05
1.696739e-09 3.588401e-05
1.714758e-09 3.588401e-05
1.73297e-09 3.588401e-05
1.751375e-09 3.588401e-05
1.769975e-09 3.588401e-05
1.788772e-09 3.588401e-05
1.80777e-09 3.588401e-05
1.826969e-09 3.588401e-05
1.846372e-09 3.588401e-05
1.865981e-09 3.588401e-05
1.885798e-09 3.588401e-05
1.905826e-09 3.588401e-05
1.926067e-09 3.588401e-05
1.946522e-09 3.588401e-05
1.967195e-09 3.588401e-05
1.988087e-09 3.588401e-05
2.009201e-09 3.588401e-05
2.03054e-09 3.588401e-05
2.052105e-09 3.588401e-05
2.073899e-09 3.588401e-05
2.095925e-09 3.588401e-05
2.118184e-09 3.588401e-05
2.14068e-09 3.588401e-05
2.163415e-09 3.588401e-05
2.186391e-09 3.588401e-05
2.209611e-09 3.588401e-05
2.233078e-09 3.588401e-05
2.256794e-09 3.588401e-05
2.280762e-09 3.588401e-05
2.304984e-09 3.588401e-05
2.329464e-09 3.588401e-05
2.354204e-09 3.588401e-05
2.379206e-09 3.588401e-05
2.404474e-09 3.588401e-05
2.43001e-09 3.588401e-05
2.455818e-09 3.588401e-05
2.4819e-09 3.588401e-05
2.508258e-09 3.588401e-05
2.534897e-09 3.588401e-05
2.561818e-09 3.588401e-05
2.589026e-09 3.588401e-05
2.616522e-09 3.588401e-05
2.64431e-09 3.588401e-05
2.672394e-09 3.588401e-05
2.700776e-09 3.588401e-05
2.729459e-09 3.588401e-05
2.758447e-09 3.588401e-05
2.787742e-09 3.588401e-05
2.817349e-09 3.588401e-05
2.84727e-09 3.588401e-05
2.877509e-09 3.588401e-05
2.908069e-09 3.588401e-05
2.938954e-09 3.588401e-05
2.970167e-09 3.588401e-05
3.001711e-09 3.588401e-05
3.03359e-09 3.588401e-05
3.065808e-09 3.588401e-05
3.098368e-09 3.588401e-05
3.131273e-09 3.588401e-05
3.164529e-09 3.588401e-05
3.198137e-09 3.588401e-05
3.232102e-09 3.588401e-05
3.266428e-09 3.588401e-05
3.301119e-09 3.588401e-05
3.336178e-09 3.588401e-05
3.371609e-09 3.588401e-05
3.407417e-09 3.588401e-05
3.443605e-09 3.588401e-05
3.480177e-09 3.588401e-05
3.517138e-09 3.588401e-05
3.554491e-09 3.588401e-05
3.592241e-09 3.588401e-05
3.630392e-09 3.588401e-05
3.668948e-09 3.588401e-05
3.707913e-09 3.588401e-05
3.747293e-09 3.5884e-05
3.78709e-09 3.5884e-05
3.82731e-09 3.5884e-05
3.867958e-09 3.5884e-05
3.909037e-09 3.5884e-05
3.950552e-09 3.5884e-05
3.992508e-09 3.5884e-05
4.03491e-09 3.5884e-05
4.077762e-09 3.5884e-05
4.121069e-09 3.5884e-05
4.164837e-09 3.5884e-05
4.209069e-09 3.5884e-05
4.25377e-09 3.5884e-05
4.298947e-09 3.5884e-05
4.344603e-09 3.5884e-05
4.390744e-09 3.5884e-05
4.437376e-09 3.5884e-05
4.484502e-09 3.5884e-05
4.532129e-09 3.5884e-05
4.580262e-09 3.5884e-05
4.628906e-09 3.5884e-05
4.678066e-09 3.5884e-05
4.727749e-09 3.5884e-05
4.777959e-09 3.5884e-05
4.828703e-09 3.5884e-05
4.879985e-09 3.5884e-05
4.931812e-09 3.5884e-05
4.98419e-09 3.5884e-05
5.037124e-09 3.5884e-05
5.09062e-09 3.5884e-05
5.144684e-09 3.5884e-05
5.199322e-09 3.5884e-05
5.254541e-09 3.5884e-05
5.310346e-09 3.5884e-05
5.366743e-09 3.5884e-05
5.42374e-09 3.5884e-05
5.481342e-09 3.5884e-05
5.539556e-09 3.5884e-05
5.598388e-09 3.5884e-05
5.657844e-09 3.5884e-05
5.717933e-09 3.5884e-05
5.778659e-09 3.5884e-05
5.84003e-09 3.5884e-05
5.902054e-09 3.5884e-05
5.964735e-09 3.5884e-05
6.028083e-09 3.588399e-05
6.092103e-09 3.588399e-05
6.156804e-09 3.588399e-05
6.222191e-09 3.588399e-05
6.288273e-09 3.588399e-05
6.355056e-09 3.588399e-05
6.422549e-09 3.588399e-05
6.490759e-09 3.588399e-05
6.559693e-09 3.588399e-05
6.629359e-09 3.588399e-05
6.699765e-09 3.588399e-05
6.770919e-09 3.588399e-05
6.842828e-09 3.588399e-05
6.915502e-09 3.588399e-05
6.988947e-09 3.588399e-05
7.063172e-09 3.588399e-05
7.138185e-09 3.588399e-05
7.213995e-09 3.588399e-05
7.29061e-09 3.588399e-05
7.368039e-09 3.588399e-05
7.44629e-09 3.588399e-05
7.525372e-09 3.588399e-05
7.605294e-09 3.588399e-05
7.686065e-09 3.588399e-05
7.767694e-09 3.588399e-05
7.850189e-09 3.588399e-05
7.933561e-09 3.588399e-05
8.017818e-09 3.588399e-05
8.10297e-09 3.588399e-05
8.189026e-09 3.588399e-05
8.275996e-09 3.588399e-05
8.36389e-09 3.588398e-05
8.452718e-09 3.588398e-05
8.542489e-09 3.588398e-05
8.633213e-09 3.588398e-05
8.7249e-09 3.588398e-05
8.817562e-09 3.588398e-05
8.911207e-09 3.588398e-05
9.005847e-09 3.588398e-05
9.101493e-09 3.588398e-05
9.198154e-09 3.588398e-05
9.295841e-09 3.588398e-05
9.394566e-09 3.588398e-05
9.49434e-09 3.588398e-05
9.595173e-09 3.588398e-05
9.697077e-09 3.588398e-05
9.800063e-09 3.588398e-05
9.904143e-09 3.588398e-05
1.000933e-08 3.588398e-05
1.011563e-08 3.588398e-05
1.022306e-08 3.588398e-05
1.033163e-08 3.588398e-05
1.044136e-08 3.588398e-05
1.055225e-08 3.588398e-05
1.066432e-08 3.588397e-05
1.077758e-08 3.588397e-05
1.089204e-08 3.588397e-05
1.100772e-08 3.588397e-05
1.112462e-08 3.588397e-05
1.124277e-08 3.588397e-05
1.136217e-08 3.588397e-05
1.148284e-08 3.588397e-05
1.160479e-08 3.588397e-05
1.172804e-08 3.588397e-05
1.18526e-08 3.588397e-05
1.197848e-08 3.588397e-05
1.210569e-08 3.588397e-05
1.223426e-08 3.588397e-05
1.236419e-08 3.588397e-05
1.24955e-08 3.588397e-05
1.262821e-08 3.588397e-05
1.276232e-08 3.588397e-05
1.289786e-08 3.588396e-05
1.303484e-08 3.588396e-05
1.317328e-08 3.588396e-05
1.331318e-08 3.588396e-05
1.345457e-08 3.588396e-05
1.359747e-08 3.588396e-05
1.374188e-08 3.588396e-05
1.388782e-08 3.588396e-05
1.403531e-08 3.588396e-05
1.418437e-08 3.588396e-05
1.433502e-08 3.588396e-05
1.448726e-08 3.588396e-05
1.464112e-08 3.588396e-05
1.479661e-08 3.588396e-05
1.495376e-08 3.588396e-05
1.511257e-08 3.588396e-05
1.527307e-08 3.588395e-05
1.543528e-08 3.588395e-05
1.55992e-08 3.588395e-05
1.576487e-08 3.588395e-05
1.59323e-08 3.588395e-05
1.610151e-08 3.588395e-05
1.627251e-08 3.588395e-05
1.644533e-08 3.588395e-05
1.661999e-08 3.588395e-05
1.67965e-08 3.588395e-05
1.697488e-08 3.588395e-05
1.715516e-08 3.588395e-05
1.733735e-08 3.588395e-05
1.752148e-08 3.588394e-05
1.770757e-08 3.588394e-05
1.789563e-08 3.588394e-05
1.808568e-08 3.588394e-05
1.827776e-08 3.588394e-05
1.847188e-08 3.588394e-05
1.866805e-08 3.588394e-05
1.886632e-08 3.588394e-05
1.906668e-08 3.588394e-05
1.926918e-08 3.588394e-05
1.947382e-08 3.588394e-05
1.968064e-08 3.588394e-05
1.988966e-08 3.588393e-05
2.010089e-08 3.588393e-05
2.031437e-08 3.588393e-05
2.053011e-08 3.588393e-05
2.074815e-08 3.588393e-05
2.09685e-08 3.588393e-05
2.11912e-08 3.588393e-05
2.141625e-08 3.588393e-05
2.16437e-08 3.588393e-05
2.187357e-08 3.588393e-05
2.210587e-08 3.588392e-05
2.234064e-08 3.588392e-05
2.257791e-08 3.588392e-05
2.281769e-08 3.588392e-05
2.306003e-08 3.588392e-05
2.330493e-08 3.588392e-05
2.355244e-08 3.588392e-05
2.380257e-08 3.588392e-05
2.405536e-08 3.588392e-05
2.431084e-08 3.588391e-05
2.456903e-08 3.588391e-05
2.482996e-08 3.588391e-05
2.509366e-08 3.588391e-05
2.536017e-08 3.588391e-05
2.56295e-08 3.588391e-05
2.590169e-08 3.588391e-05
2.617678e-08 3.588391e-05
2.645479e-08 3.588391e-05
2.673574e-08 3.58839e-05
2.701969e-08 3.58839e-05
2.730665e-08 3.58839e-05
2.759665e-08 3.58839e-05
2.788974e-08 3.58839e-05
2.818594e-08 3.58839e-05
2.848528e-08 3.58839e-05
2.87878e-08 3.58839e-05
2.909354e-08 3.588389e-05
2.940252e-08 3.588389e-05
2.971479e-08 3.588389e-05
3.003037e-08 3.588389e-05
3.03493e-08 3.588389e-05
3.067162e-08 3.588389e-05
3.099737e-08 3.588389e-05
3.132657e-08 3.588388e-05
3.165927e-08 3.588388e-05
3.19955e-08 3.588388e-05
3.23353e-08 3.588388e-05
3.267871e-08 3.588388e-05
3.302577e-08 3.588388e-05
3.337652e-08 3.588388e-05
3.373099e-08 3.588387e-05
3.408922e-08 3.588387e-05
3.445126e-08 3.588387e-05
3.481715e-08 3.588387e-05
3.518692e-08 3.588387e-05
3.556061e-08 3.588387e-05
3.593828e-08 3.588386e-05
3.631996e-08 3.588386e-05
3.670569e-08 3.588386e-05
3.709551e-08 3.588386e-05
3.748948e-08 3.588386e-05
3.788763e-08 3.588386e-05
3.829001e-08 3.588385e-05
3.869666e-08 3.588385e-05
3.910764e-08 3.588385e-05
3.952297e-08 3.588385e-05
3.994272e-08 3.588385e-05
4.036693e-08 3.588384e-05
4.079564e-08 3.588384e-05
4.12289e-08 3.588384e-05
4.166676e-08 3.588384e-05
4.210928e-08 3.588384e-05
4.25565e-08 3.588384e-05
4.300846e-08 3.588383e-05
4.346522e-08 3.588383e-05
4.392684e-08 3.588383e-05
4.439336e-08 3.588383e-05
4.486483e-08 3.588383e-05
4.534131e-08 3.588382e-05
4.582285e-08 3.588382e-05
4.630951e-08 3.588382e-05
4.680133e-08 3.588382e-05
4.729837e-08 3.588381e-05
4.78007e-08 3.588381e-05
4.830836e-08 3.588381e-05
4.882141e-08 3.588381e-05
4.933991e-08 3.588381e-05
4.986392e-08 3.58838e-05
5.039349e-08 3.58838e-05
5.092869e-08 3.58838e-05
5.146957e-08 3.58838e-05
5.201619e-08 3.588379e-05
5.256862e-08 3.588379e-05
5.312692e-08 3.588379e-05
5.369114e-08 3.588379e-05
5.426136e-08 3.588378e-05
5.483763e-08 3.588378e-05
5.542003e-08 3.588378e-05
5.600861e-08 3.588378e-05
5.660344e-08 3.588377e-05
5.720459e-08 3.588377e-05
5.781212e-08 3.588377e-05
5.84261e-08 3.588377e-05
5.904661e-08 3.588376e-05
5.96737e-08 3.588376e-05
6.030746e-08 3.588376e-05
6.094795e-08 3.588375e-05
6.159523e-08 3.588375e-05
6.22494e-08 3.588375e-05
6.291051e-08 3.588375e-05
6.357864e-08 3.588374e-05
6.425386e-08 3.588374e-05
6.493626e-08 3.588374e-05
6.562591e-08 3.588373e-05
6.632288e-08 3.588373e-05
6.702725e-08 3.588373e-05
6.77391e-08 3.588373e-05
6.845851e-08 3.588372e-05
6.918557e-08 3.588372e-05
6.992034e-08 3.588372e-05
7.066292e-08 3.588371e-05
7.141338e-08 3.588371e-05
7.217182e-08 3.588371e-05
7.293831e-08 3.58837e-05
7.371294e-08 3.58837e-05
7.449579e-08 3.58837e-05
7.528697e-08 3.588369e-05
7.608654e-08 3.588369e-05
7.68946e-08 3.588369e-05
7.771125e-08 3.588368e-05
7.853657e-08 3.588368e-05
7.937066e-08 3.588367e-05
8.02136e-08 3.588367e-05
8.10655e-08 3.588367e-05
8.192644e-08 3.588366e-05
8.279653e-08 3.588366e-05
8.367585e-08 3.588366e-05
8.456452e-08 3.588365e-05
8.546262e-08 3.588365e-05
8.637027e-08 3.588364e-05
8.728755e-08 3.588364e-05
8.821457e-08 3.588364e-05
8.915144e-08 3.588363e-05
9.009826e-08 3.588363e-05
9.105513e-08 3.588362e-05
9.202217e-08 3.588362e-05
9.299948e-08 3.588361e-05
9.398716e-08 3.588361e-05
9.498534e-08 3.588361e-05
9.599412e-08 3.58836e-05
9.701361e-08 3.58836e-05
9.804392e-08 3.588359e-05
9.908518e-08 3.588359e-05
1.001375e-07 3.588358e-05
1.01201e-07 3.588358e-05
1.022758e-07 3.588357e-05
1.03362e-07 3.588357e-05
1.044597e-07 3.588356e-05
1.055691e-07 3.588356e-05
1.066903e-07 3.588355e-05
1.078234e-07 3.588355e-05
1.089685e-07 3.588354e-05
1.101258e-07 3.588354e-05
1.112954e-07 3.588353e-05
1.124774e-07 3.588353e-05
1.136719e-07 3.588352e-05
1.148792e-07 3.588352e-05
1.160992e-07 3.588351e-05
1.173322e-07 3.588351e-05
1.185783e-07 3.58835e-05
1.198377e-07 3.58835e-05
1.211104e-07 3.588349e-05
1.223966e-07 3.588349e-05
1.236965e-07 3.588348e-05
1.250102e-07 3.588347e-05
1.263379e-07 3.588347e-05
1.276796e-07 3.588346e-05
1.290356e-07 3.588346e-05
1.30406e-07 3.588345e-05
1.31791e-07 3.588345e-05
1.331906e-07 3.588344e-05
1.346052e-07 3.588343e-05
1.360347e-07 3.588343e-05
1.374795e-07 3.588342e-05
1.389395e-07 3.588341e-05
1.404151e-07 3.588341e-05
1.419064e-07 3.58834e-05
1.434135e-07 3.588339e-05
1.449366e-07 3.588339e-05
1.464759e-07 3.588338e-05
1.480315e-07 3.588337e-05
1.496036e-07 3.588337e-05
1.511925e-07 3.588336e-05
1.527982e-07 3.588335e-05
1.54421e-07 3.588335e-05
1.56061e-07 3.588334e-05
1.577184e-07 3.588333e-05
1.593934e-07 3.588332e-05
1.610862e-07 3.588332e-05
1.62797e-07 3.588331e-05
1.64526e-07 3.58833e-05
1.662733e-07 3.588329e-05
1.680392e-07 3.588329e-05
1.698238e-07 3.588328e-05
1.716274e-07 3.588327e-05
1.734501e-07 3.588326e-05
1.752922e-07 3.588325e-05
1.771539e-07 3.588325e-05
1.790353e-07 3.588324e-05
1.809367e-07 3.588323e-05
1.828584e-07 3.588322e-05
1.848004e-07 3.588321e-05
1.86763e-07 3.58832e-05
1.887465e-07 3.58832e-05
1.907511e-07 3.588319e-05
1.927769e-07 3.588318e-05
1.948243e-07 3.588317e-05
1.968934e-07 3.588316e-05
1.989844e-07 3.588315e-05
2.010977e-07 3.588314e-05
2.032334e-07 3.588313e-05
2.053918e-07 3.588312e-05
2.075732e-07 3.588311e-05
2.097777e-07 3.58831e-05
2.120056e-07 3.588309e-05
2.142572e-07 3.588308e-05
2.165326e-07 3.588307e-05
2.188323e-07 3.588306e-05
2.211564e-07 3.588305e-05
2.235051e-07 3.588304e-05
2.258788e-07 3.588303e-05
2.282777e-07 3.588302e-05
2.307021e-07 3.588301e-05
2.331523e-07 3.5883e-05
2.356284e-07 3.588299e-05
2.381309e-07 3.588298e-05
2.406599e-07 3.588297e-05
2.432158e-07 3.588296e-05
2.457988e-07 3.588295e-05
2.484093e-07 3.588294e-05
2.510475e-07 3.588292e-05
2.537137e-07 3.588291e-05
2.564082e-07 3.58829e-05
2.591314e-07 3.588289e-05
2.618834e-07 3.588288e-05
2.646647e-07 3.588286e-05
2.674756e-07 3.588285e-05
2.703162e-07 3.588284e-05
2.731871e-07 3.588283e-05
2.760884e-07 3.588281e-05
2.790206e-07 3.58828e-05
2.819839e-07 3.588279e-05
2.849786e-07 3.588278e-05
2.880052e-07 3.588276e-05
2.910639e-07 3.588275e-05
2.941551e-07 3.588274e-05
2.972792e-07 3.588272e-05
3.004364e-07 3.588271e-05
3.036271e-07 3.588269e-05
3.068517e-07 3.588268e-05
3.101106e-07 3.588267e-05
3.134041e-07 3.588265e-05
3.167325e-07 3.588264e-05
3.200963e-07 3.588262e-05
3.234959e-07 3.588261e-05
3.269315e-07 3.588259e-05
3.304036e-07 3.588258e-05
3.339126e-07 3.588256e-05
3.374589e-07 3.588255e-05
3.410428e-07 3.588253e-05
3.446648e-07 3.588251e-05
3.483253e-07 3.58825e-05
3.520246e-07 3.588248e-05
3.557632e-07 3.588247e-05
3.595416e-07 3.588245e-05
3.6336e-07 3.588243e-05
3.67219e-07 3.588242e-05
3.71119e-07 3.58824e-05
3.750604e-07 3.588238e-05
3.790437e-07 3.588236e-05
3.830693e-07 3.588235e-05
3.871376e-07 3.588233e-05
3.912491e-07 3.588231e-05
3.954043e-07 3.588229e-05
3.996037e-07 3.588227e-05
4.038476e-07 3.588226e-05
4.081366e-07 3.588224e-05
4.124711e-07 3.588222e-05
4.168517e-07 3.58822e-05
4.212788e-07 3.588218e-05
4.25753e-07 3.588216e-05
4.302746e-07 3.588214e-05
4.348443e-07 3.588212e-05
4.394625e-07 3.58821e-05
4.441297e-07 3.588208e-05
4.488465e-07 3.588206e-05
4.536134e-07 3.588204e-05
4.584309e-07 3.588202e-05
4.632996e-07 3.5882e-05
4.6822e-07 3.588197e-05
4.731927e-07 3.588195e-05
4.782182e-07 3.588193e-05
4.83297e-07 3.588191e-05
4.884298e-07 3.588189e-05
4.936171e-07 3.588186e-05
4.988595e-07 3.588184e-05
5.041575e-07 3.588182e-05
5.095118e-07 3.588179e-05
5.14923e-07 3.588177e-05
5.203917e-07 3.588175e-05
5.259184e-07 3.588172e-05
5.315039e-07 3.58817e-05
5.371486e-07 3.588167e-05
5.428533e-07 3.588165e-05
5.486186e-07 3.588162e-05
5.544451e-07 3.58816e-05
5.603335e-07 3.588157e-05
5.662845e-07 3.588155e-05
5.722986e-07 3.588152e-05
5.783766e-07 3.588149e-05
5.845192e-07 3.588147e-05
5.907269e-07 3.588144e-05
5.970007e-07 3.588141e-05
6.03341e-07 3.588138e-05
6.097487e-07 3.588136e-05
6.162244e-07 3.588133e-05
6.22769e-07 3.58813e-05
6.29383e-07 3.588127e-05
6.360672e-07 3.588124e-05
6.428225e-07 3.588121e-05
6.496495e-07 3.588118e-05
6.56549e-07 3.588115e-05
6.635218e-07 3.588112e-05
6.705686e-07 3.588109e-05
6.776903e-07 3.588106e-05
6.848876e-07 3.588103e-05
6.921613e-07 3.5881e-05
6.995123e-07 3.588096e-05
7.069414e-07 3.588093e-05
7.144493e-07 3.58809e-05
7.22037e-07 3.588086e-05
7.297053e-07 3.588083e-05
7.37455e-07 3.58808e-05
7.45287e-07 3.588076e-05
7.532022e-07 3.588073e-05
7.612015e-07 3.588069e-05
7.692857e-07 3.588066e-05
7.774558e-07 3.588062e-05
7.857127e-07 3.588059e-05
7.940572e-07 3.588055e-05
8.024904e-07 3.588051e-05
8.110131e-07 3.588048e-05
8.196263e-07 3.588044e-05
8.28331e-07 3.58804e-05
8.371282e-07 3.588036e-05
8.460188e-07 3.588032e-05
8.550038e-07 3.588028e-05
8.640842e-07 3.588024e-05
8.732611e-07 3.58802e-05
8.825354e-07 3.588016e-05
8.919082e-07 3.588012e-05
9.013806e-07 3.588008e-05
9.109536e-07 3.588004e-05
9.206282e-07 3.588e-05
9.304056e-07 3.587995e-05
9.402868e-07 3.587991e-05
9.50273e-07 3.587987e-05
9.603652e-07 3.587982e-05
9.705646e-07 3.587978e-05
9.808724e-07 3.587973e-05
9.912896e-07 3.587969e-05
1.001817e-06 3.587964e-05
1.012457e-06 3.58796e-05
1.02321e-06 3.587955e-05
1.034077e-06 3.58795e-05
1.045059e-06 3.587945e-05
1.056158e-06 3.58794e-05
1.067374e-06 3.587936e-05
1.07871e-06 3.587931e-05
1.090167e-06 3.587926e-05
1.101745e-06 3.587921e-05
1.113445e-06 3.587915e-05
1.125271e-06 3.58791e-05
1.137221e-06 3.587905e-05
1.149299e-06 3.5879e-05
1.161505e-06 3.587894e-05
1.173841e-06 3.587889e-05
1.186307e-06 3.587884e-05
1.198906e-06 3.587878e-05
1.211639e-06 3.587872e-05
1.224507e-06 3.587867e-05
1.237512e-06 3.587861e-05
1.250654e-06 3.587855e-05
1.263937e-06 3.58785e-05
1.27736e-06 3.587844e-05
1.290926e-06 3.587838e-05
1.304636e-06 3.587832e-05
1.318492e-06 3.587826e-05
1.332495e-06 3.58782e-05
1.346646e-06 3.587813e-05
1.360948e-06 3.587807e-05
1.375402e-06 3.587801e-05
1.390009e-06 3.587795e-05
1.404772e-06 3.587788e-05
1.419691e-06 3.587782e-05
1.434768e-06 3.587775e-05
1.450006e-06 3.587768e-05
1.465406e-06 3.587762e-05
1.480969e-06 3.587755e-05
1.496697e-06 3.587748e-05
1.512593e-06 3.587741e-05
1.528657e-06 3.587734e-05
1.544892e-06 3.587727e-05
1.561299e-06 3.58772e-05
1.577881e-06 3.587712e-05
1.594638e-06 3.587705e-05
1.611574e-06 3.587698e-05
1.628689e-06 3.58769e-05
1.645986e-06 3.587683e-05
1.663467e-06 3.587675e-05
1.681134e-06 3.587667e-05
1.698988e-06 3.587659e-05
1.717032e-06 3.587652e-05
1.735268e-06 3.587644e-05
1.753697e-06 3.587636e-05
1.772322e-06 3.587627e-05
1.791144e-06 3.587619e-05
1.810167e-06 3.587611e-05
1.829391e-06 3.587602e-05
1.84882e-06 3.587594e-05
1.868455e-06 3.587585e-05
1.888299e-06 3.587577e-05
1.908353e-06 3.587568e-05
1.928621e-06 3.587559e-05
1.949103e-06 3.58755e-05
1.969803e-06 3.587541e-05
1.990723e-06 3.587532e-05
2.011865e-06 3.587523e-05
2.033232e-06 3.587513e-05
2.054826e-06 3.587504e-05
2.076649e-06 3.587494e-05
2.098703e-06 3.587485e-05
2.120992e-06 3.587475e-05
2.143518e-06 3.587465e-05
2.166283e-06 3.587455e-05
2.18929e-06 3.587445e-05
2.212541e-06 3.587435e-05
2.236039e-06 3.587425e-05
2.259786e-06 3.587414e-05
2.283786e-06 3.587404e-05
2.30804e-06 3.587393e-05
2.332553e-06 3.587383e-05
2.357325e-06 3.587372e-05
2.382361e-06 3.587361e-05
2.407662e-06 3.58735e-05
2.433232e-06 3.587339e-05
2.459074e-06 3.587327e-05
2.48519e-06 3.587316e-05
2.511584e-06 3.587304e-05
2.538258e-06 3.587293e-05
2.565215e-06 3.587281e-05
2.592458e-06 3.587269e-05
2.619991e-06 3.587257e-05
2.647816e-06 3.587245e-05
2.675937e-06 3.587232e-05
2.704357e-06 3.58722e-05
2.733078e-06 3.587207e-05
2.762104e-06 3.587195e-05
2.791438e-06 3.587182e-05
2.821084e-06 3.587169e-05
2.851045e-06 3.587156e-05
2.881324e-06 3.587143e-05
2.911925e-06 3.587129e-05
2.942851e-06 3.587116e-05
2.974105e-06 3.587102e-05
3.005691e-06 3.587088e-05
3.037612e-06 3.587074e-05
3.069873e-06 3.58706e-05
3.102476e-06 3.587046e-05
3.135425e-06 3.587032e-05
3.168724e-06 3.587017e-05
3.202377e-06 3.587002e-05
3.236388e-06 3.586987e-05
3.270759e-06 3.586972e-05
3.305496e-06 3.586957e-05
3.340601e-06 3.586942e-05
3.37608e-06 3.586926e-05
3.411935e-06 3.586911e-05
3.448171e-06 3.586895e-05
3.484792e-06 3.586879e-05
3.521801e-06 3.586863e-05
3.559204e-06 3.586846e-05
3.597004e-06 3.58683e-05
3.635205e-06 3.586813e-05
3.673812e-06 3.586796e-05
3.71283e-06 3.586779e-05
3.752261e-06 3.586762e-05
3.792111e-06 3.586745e-05
3.832385e-06 3.586727e-05
3.873086e-06 3.586709e-05
3.91422e-06 3.586691e-05
3.95579e-06 3.586673e-05
3.997802e-06 3.586655e-05
4.04026e-06 3.586636e-05
4.083169e-06 3.586617e-05
4.126534e-06 3.586598e-05
4.170359e-06 3.586579e-05
4.214649e-06 3.58656e-05
4.25941e-06 3.58654e-05
4.304647e-06 3.586521e-05
4.350364e-06 3.586501e-05
4.396566e-06 3.58648e-05
4.443259e-06 3.58646e-05
4.490448e-06 3.586439e-05
4.538138e-06 3.586419e-05
4.586335e-06 3.586397e-05
4.635043e-06 3.586376e-05
4.684269e-06 3.586355e-05
4.734017e-06 3.586333e-05
4.784294e-06 3.586311e-05
4.835105e-06 3.586289e-05
4.886456e-06 3.586266e-05
4.938351e-06 3.586244e-05
4.990798e-06 3.586221e-05
5.043802e-06 3.586198e-05
5.097369e-06 3.586174e-05
5.151505e-06 3.58615e-05
5.206216e-06 3.586127e-05
5.261508e-06 3.586102e-05
5.317387e-06 3.586078e-05
5.373859e-06 3.586053e-05
5.430931e-06 3.586028e-05
5.48861e-06 3.586003e-05
5.546901e-06 3.585978e-05
5.605811e-06 3.585952e-05
5.665346e-06 3.585926e-05
5.725514e-06 3.5859e-05
5.786321e-06 3.585873e-05
5.847774e-06 3.585846e-05
5.909879e-06 3.585819e-05
5.972644e-06 3.585792e-05
6.036076e-06 3.585764e-05
6.100181e-06 3.585736e-05
6.164967e-06 3.585708e-05
6.230441e-06 3.585679e-05
6.29661e-06 3.58565e-05
6.363482e-06 3.585621e-05
6.431065e-06 3.585591e-05
6.499365e-06 3.585561e-05
6.56839e-06 3.585531e-05
6.638149e-06 3.585501e-05
6.708648e-06 3.58547e-05
6.779896e-06 3.585439e-05
6.851901e-06 3.585407e-05
6.924671e-06 3.585376e-05
6.998213e-06 3.585344e-05
7.072537e-06 3.585311e-05
7.147649e-06 3.585278e-05
7.22356e-06 3.585245e-05
7.300277e-06 3.585212e-05
7.377808e-06 3.585178e-05
7.456163e-06 3.585143e-05
7.53535e-06 3.585109e-05
7.615378e-06 3.585074e-05
7.696256e-06 3.585038e-05
7.777993e-06 3.585003e-05
7.860598e-06 3.584967e-05
7.94408e-06 3.58493e-05
8.028449e-06 3.584893e-05
8.113714e-06 3.584856e-05
8.199884e-06 3.584818e-05
8.28697e-06 3.58478e-05
8.37498e-06 3.584742e-05
8.463925e-06 3.584703e-05
8.553815e-06 3.584664e-05
8.644659e-06 3.584624e-05
8.736469e-06 3.584584e-05
8.829253e-06 3.584543e-05
8.923023e-06 3.584502e-05
9.017788e-06 3.584461e-05
9.11356e-06 3.584419e-05
9.210349e-06 3.584377e-05
9.308166e-06 3.584334e-05
9.407022e-06 3.584291e-05
9.506928e-06 3.584247e-05
9.607895e-06 3.584203e-05
9.709934e-06 3.584159e-05
9.813057e-06 3.584114e-05
9.917275e-06 3.584068e-05
1.00226e-05 3.584022e-05
1.012904e-05 3.583976e-05
1.023662e-05 3.583929e-05
1.034533e-05 3.583881e-05
1.04552e-05 3.583833e-05
1.056624e-05 3.583785e-05
1.067846e-05 3.583736e-05
1.079187e-05 3.583686e-05
1.090648e-05 3.583636e-05
1.102231e-05 3.583585e-05
1.113937e-05 3.583534e-05
1.125768e-05 3.583483e-05
1.137724e-05 3.58343e-05
1.149807e-05 3.583378e-05
1.162018e-05 3.583324e-05
1.174359e-05 3.58327e-05
1.186831e-05 3.583216e-05
1.199436e-05 3.583161e-05
1.212174e-05 3.583105e-05
1.225048e-05 3.583049e-05
1.238058e-05 3.582992e-05
1.251207e-05 3.582935e-05
1.264495e-05 3.582877e-05
1.277925e-05 3.582818e-05
1.291497e-05 3.582759e-05
1.305213e-05 3.582699e-05
1.319074e-05 3.582638e-05
1.333084e-05 3.582577e-05
1.347241e-05 3.582515e-05
1.361549e-05 3.582453e-05
1.37601e-05 3.582389e-05
1.390623e-05 3.582326e-05
1.405392e-05 3.582261e-05
1.420318e-05 3.582196e-05
1.435402e-05 3.58213e-05
1.450647e-05 3.582063e-05
1.466053e-05 3.581996e-05
1.481623e-05 3.581928e-05
1.497358e-05 3.581859e-05
1.513261e-05 3.58179e-05
1.529332e-05 3.58172e-05
1.545574e-05 3.581649e-05
1.561989e-05 3.581577e-05
1.578578e-05 3.581505e-05
1.595343e-05 3.581432e-05
1.612286e-05 3.581358e-05
1.629409e-05 3.581283e-05
1.646714e-05 3.581207e-05
1.664202e-05 3.581131e-05
1.681877e-05 3.581054e-05
1.699739e-05 3.580976e-05
1.717791e-05 3.580897e-05
1.736034e-05 3.580817e-05
1.754471e-05 3.580737e-05
1.773104e-05 3.580655e-05
1.791935e-05 3.580573e-05
1.810966e-05 3.58049e-05
1.8302e-05 3.580406e-05
1.849637e-05 3.580321e-05
1.869281e-05 3.580235e-05
1.889133e-05 3.580149e-05
1.909196e-05 3.580061e-05
1.929473e-05 3.579973e-05
1.949964e-05 3.579883e-05
1.970674e-05 3.579793e-05
1.991603e-05 3.579701e-05
2.012754e-05 3.579609e-05
2.03413e-05 3.579516e-05
2.055734e-05 3.579421e-05
2.077566e-05 3.579326e-05
2.099631e-05 3.57923e-05
2.121929e-05 3.579132e-05
2.144465e-05 3.579034e-05
2.16724e-05 3.578934e-05
2.190257e-05 3.578834e-05
2.213518e-05 3.578732e-05
2.237026e-05 3.57863e-05
2.260784e-05 3.578526e-05
2.284795e-05 3.578421e-05
2.30906e-05 3.578315e-05
2.333583e-05 3.578208e-05
2.358366e-05 3.5781e-05
2.383413e-05 3.577991e-05
2.408726e-05 3.57788e-05
2.434307e-05 3.577769e-05
2.46016e-05 3.577656e-05
2.486288e-05 3.577542e-05
2.512693e-05 3.577427e-05
2.539379e-05 3.57731e-05
2.566348e-05 3.577192e-05
2.593604e-05 3.577073e-05
2.621149e-05 3.576953e-05
2.648986e-05 3.576832e-05
2.677119e-05 3.576709e-05
2.705551e-05 3.576585e-05
2.734285e-05 3.576459e-05
2.763324e-05 3.576333e-05
2.792672e-05 3.576205e-05
2.822331e-05 3.576075e-05
2.852305e-05 3.575944e-05
2.882597e-05 3.575812e-05
2.913211e-05 3.575679e-05
2.944151e-05 3.575544e-05
2.975419e-05 3.575407e-05
3.007019e-05 3.575269e-05
3.038954e-05 3.57513e-05
3.071229e-05 3.574989e-05
3.103846e-05 3.574847e-05
3.13681e-05 3.574703e-05
3.170124e-05 3.574558e-05
3.203792e-05 3.574411e-05
3.237818e-05 3.574262e-05
3.272204e-05 3.574112e-05
3.306956e-05 3.573961e-05
3.342077e-05 3.573808e-05
3.377571e-05 3.573653e-05
3.413442e-05 3.573496e-05
3.449694e-05 3.573338e-05
3.486331e-05 3.573178e-05
3.523357e-05 3.573017e-05
3.560776e-05 3.572854e-05
3.598593e-05 3.572689e-05
3.636811e-05 3.572522e-05
3.675435e-05 3.572353e-05
3.71447e-05 3.572183e-05
3.753919e-05 3.572011e-05
3.793787e-05 3.571837e-05
3.834078e-05 3.571662e-05
3.874797e-05 3.571484e-05
3.915949e-05 3.571305e-05
3.957538e-05 3.571123e-05
3.999568e-05 3.57094e-05
4.042045e-05 3.570755e-05
4.084973e-05 3.570568e-05
4.128357e-05 3.570378e-05
4.172201e-05 3.570187e-05
4.216511e-05 3.569994e-05
4.261292e-05 3.569799e-05
4.306548e-05 3.569602e-05
4.352285e-05 3.569402e-05
4.398508e-05 3.569201e-05
4.445222e-05 3.568997e-05
4.492432e-05 3.568791e-05
4.540143e-05 3.568583e-05
4.588361e-05 3.568373e-05
4.637091e-05 3.568161e-05
4.686338e-05 3.567946e-05
4.736109e-05 3.567729e-05
4.786408e-05 3.56751e-05
4.837241e-05 3.567288e-05
4.888614e-05 3.567064e-05
4.940533e-05 3.566838e-05
4.993003e-05 3.566609e-05
5.046031e-05 3.566378e-05
5.099621e-05 3.566145e-05
5.153781e-05 3.565909e-05
5.208516e-05 3.56567e-05
5.263832e-05 3.565429e-05
5.319736e-05 3.565186e-05
5.376233e-05 3.56494e-05
5.433331e-05 3.564691e-05
5.491034e-05 3.56444e-05
5.549351e-05 3.564185e-05
5.608287e-05 3.563929e-05
5.667849e-05 3.563669e-05
5.728043e-05 3.563407e-05
5.788877e-05 3.563142e-05
5.850357e-05 3.562874e-05
5.91249e-05 3.562604e-05
5.975283e-05 3.56233e-05
6.038742e-05 3.562054e-05
6.102876e-05 3.561775e-05
6.16769e-05 3.561492e-05
6.233193e-05 3.561207e-05
6.299392e-05 3.560919e-05
6.366294e-05 3.560628e-05
6.433906e-05 3.560333e-05
6.502236e-05 3.560036e-05
6.571292e-05 3.559735e-05
6.641081e-05 3.559431e-05
6.711612e-05 3.559124e-05
6.782892e-05 3.558814e-05
6.854928e-05 3.5585e-05
6.92773e-05 3.558184e-05
7.001305e-05 3.557863e-05
7.075661e-05 3.55754e-05
7.150807e-05 3.557213e-05
7.226751e-05 3.556882e-05
7.303502e-05 3.556548e-05
7.381067e-05 3.556211e-05
7.459457e-05 3.55587e-05
7.538679e-05 3.555525e-05
7.618742e-05 3.555177e-05
7.699656e-05 3.554825e-05
7.781429e-05 3.554469e-05
7.86407e-05 3.55411e-05
7.947589e-05 3.553746e-05
8.031995e-05 3.553379e-05
8.117298e-05 3.553008e-05
8.203506e-05 3.552633e-05
8.290631e-05 3.552254e-05
8.37868e-05 3.551871e-05
8.467664e-05 3.551485e-05
8.557594e-05 3.551094e-05
8.648478e-05 3.550698e-05
8.740328e-05 3.550299e-05
8.833153e-05 3.549896e-05
8.926965e-05 3.549488e-05
9.021772e-05 3.549076e-05
9.117586e-05 3.548659e-05
9.214418e-05 3.548238e-05
9.312278e-05 3.547813e-05
9.411178e-05 3.547383e-05
9.511128e-05 3.546949e-05
9.612139e-05 3.54651e-05
9.714224e-05 3.546066e-05
9.817392e-05 3.545618e-05
9.921656e-05 3.545165e-05
0.0001002703 3.544708e-05
0.0001013352 3.544245e-05
0.0001024114 3.543778e-05
0.000103499 3.543305e-05
0.0001045982 3.542828e-05
0.0001057091 3.542345e-05
0.0001068318 3.541858e-05
0.0001079664 3.541365e-05
0.000109113 3.540868e-05
0.0001102718 3.540364e-05
0.0001114429 3.539856e-05
0.0001126265 3.539342e-05
0.0001138226 3.538823e-05
0.0001150315 3.538299e-05
0.0001162531 3.537768e-05
0.0001174878 3.537233e-05
0.0001187356 3.536691e-05
0.0001199966 3.536144e-05
0.000121271 3.535591e-05
0.0001225589 3.535033e-05
0.0001238605 3.534468e-05
0.000125176 3.533898e-05
0.0001265054 3.533321e-05
0.0001278489 3.532738e-05
0.0001292067 3.53215e-05
0.0001305789 3.531555e-05
0.0001319657 3.530954e-05
0.0001333672 3.530346e-05
0.0001347836 3.529732e-05
0.0001362151 3.529112e-05
0.0001376617 3.528485e-05
0.0001391238 3.527851e-05
0.0001406013 3.527211e-05
0.0001420945 3.526564e-05
0.0001436036 3.52591e-05
0.0001451288 3.52525e-05
0.0001466701 3.524582e-05
0.0001482278 3.523907e-05
0.000149802 3.523226e-05
0.0001513929 3.522537e-05
0.0001530008 3.521841e-05
0.0001546257 3.521137e-05
0.0001562679 3.520427e-05
0.0001579275 3.519708e-05
0.0001596047 3.518982e-05
0.0001612998 3.518249e-05
0.0001630129 3.517508e-05
0.0001647441 3.516759e-05
0.0001664937 3.516002e-05
0.000168262 3.515237e-05
0.000170049 3.514464e-05
0.0001718549 3.513683e-05
0.0001736801 3.512894e-05
0.0001755246 3.512097e-05
0.0001773888 3.511291e-05
0.0001792727 3.510477e-05
0.0001811766 3.509654e-05
0.0001831008 3.508822e-05
0.0001850454 3.507982e-05
0.0001870106 3.507133e-05
0.0001889968 3.506275e-05
0.000191004 3.505408e-05
0.0001930325 3.504532e-05
0.0001950826 3.503647e-05
0.0001971544 3.502753e-05
0.0001992483 3.501849e-05
0.0002013643 3.500935e-05
0.0002035029 3.500012e-05
0.0002056642 3.49908e-05
0.0002078484 3.498137e-05
0.0002100558 3.497185e-05
0.0002122867 3.496223e-05
0.0002145412 3.495251e-05
0.0002168197 3.494268e-05
0.0002191224 3.493276e-05
0.0002214496 3.492272e-05
0.0002238015 3.491259e-05
0.0002261783 3.490234e-05
0.0002285804 3.489199e-05
0.000231008 3.488154e-05
0.0002334614 3.487097e-05
0.0002359408 3.486029e-05
0.0002384466 3.48495e-05
0.000240979 3.48386e-05
0.0002435383 3.482758e-05
0.0002461247 3.481645e-05
0.0002487387 3.48052e-05
0.0002513803 3.479384e-05
0.0002540501 3.478235e-05
0.0002567482 3.477075e-05
0.0002594749 3.475902e-05
0.0002622307 3.474717e-05
0.0002650156 3.47352e-05
0.0002678302 3.472311e-05
0.0002706746 3.471088e-05
0.0002735493 3.469853e-05
0.0002764545 3.468605e-05
0.0002793905 3.467344e-05
0.0002823578 3.46607e-05
0.0002853565 3.464783e-05
0.0002883871 3.463482e-05
0.0002914498 3.462168e-05
0.0002945451 3.46084e-05
0.0002976733 3.459498e-05
0.0003008347 3.458142e-05
0.0003040297 3.456772e-05
0.0003072586 3.455388e-05
0.0003105218 3.453989e-05
0.0003138196 3.452576e-05
0.0003171525 3.451148e-05
0.0003205207 3.449705e-05
0.0003239248 3.448247e-05
0.000327365 3.446774e-05
0.0003308417 3.445286e-05
0.0003343554 3.443782e-05
0.0003379063 3.442263e-05
0.000341495 3.440728e-05
0.0003451218 3.439177e-05
0.0003487871 3.43761e-05
0.0003524914 3.436026e-05
0.0003562349 3.434427e-05
0.0003600183 3.43281e-05
0.0003638418 3.431177e-05
0.0003677059 3.429527e-05
0.0003716111 3.427859e-05
0.0003755577 3.426175e-05
0.0003795463 3.424473e-05
0.0003835772 3.422753e-05
0.0003876509 3.421016e-05
0.0003917679 3.419261e-05
0.0003959286 3.417487e-05
0.0004001335 3.415695e-05
0.000404383 3.413885e-05
0.0004086777 3.412055e-05
0.000413018 3.410207e-05
0.0004174044 3.40834e-05
0.0004218374 3.406454e-05
0.0004263175 3.404548e-05
0.0004308451 3.402622e-05
0.0004354208 3.400677e-05
0.0004400451 3.398711e-05
0.0004447186 3.396725e-05
0.0004494416 3.394719e-05
0.0004542149 3.392692e-05
0.0004590388 3.390644e-05
0.0004639139 3.388575e-05
0.0004688408 3.386485e-05
0.0004738201 3.384373e-05
0.0004788522 3.382239e-05
0.0004839378 3.380084e-05
0.0004890774 3.377906e-05
0.0004942716 3.375706e-05
0.0004995209 3.373483e-05
0.000504826 3.371238e-05
0.0005101874 3.368969e-05
0.0005156058 3.366677e-05
0.0005210817 3.364362e-05
0.0005266157 3.362023e-05
0.0005322086 3.35966e-05
0.0005378608 3.357272e-05
0.0005435731 3.354861e-05
0.000549346 3.352424e-05
0.0005551803 3.349963e-05
0.0005610765 3.347476e-05
0.0005670353 3.344964e-05
0.0005730574 3.342427e-05
0.0005791435 3.339863e-05
0.0005852942 3.337273e-05
0.0005915102 3.334657e-05
0.0005977922 3.332014e-05
0.000604141 3.329344e-05
0.0006105572 3.326647e-05
0.0006170415 3.323922e-05
0.0006235947 3.32117e-05
0.0006302175 3.318389e-05
0.0006369106 3.315581e-05
0.0006436748 3.312743e-05
0.0006505109 3.309877e-05
0.0006574195 3.306982e-05
0.0006644015 3.304057e-05
0.0006714577 3.301103e-05
0.0006785888 3.298119e-05
0.0006857957 3.295104e-05
0.000693079 3.292059e-05
0.0007004398 3.288983e-05
0.0007078787 3.285876e-05
0.0007153966 3.282737e-05
0.0007229944 3.279567e-05
0.0007306728 3.276364e-05
0.0007384328 3.27313e-05
0.0007462752 3.269862e-05
0.0007542009 3.266562e-05
0.0007622108 3.263228e-05
0.0007703057 3.259861e-05
0.0007784866 3.25646e-05
0.0007867544 3.253024e-05
0.00079511 3.249554e-05
0.0008035544 3.246049e-05
0.0008120884 3.242509e-05
0.0008207131 3.238934e-05
0.0008294293 3.235322e-05
0.0008382381 3.231674e-05
0.0008471405 3.22799e-05
0.0008561374 3.224269e-05
0.0008652299 3.22051e-05
0.0008744189 3.216714e-05
0.0008837056 3.21288e-05
0.0008930908 3.209008e-05
0.0009025758 3.205097e-05
0.0009121614 3.201147e-05
0.0009218489 3.197157e-05
0.0009316392 3.193128e-05
0.0009415336 3.189059e-05
0.000951533 3.184949e-05
0.0009616386 3.180799e-05
0.0009718515 3.176607e-05
0.0009821729 3.172374e-05
0.0009926039 3.168099e-05
0.001003146 3.163781e-05
0.001013799 3.159421e-05
0.001024566 3.155017e-05
0.001035448 3.15057e-05
0.001046444 3.14608e-05
0.001057558 3.141544e-05
0.00106879 3.136964e-05
0.001080141 3.13234e-05
0.001091612 3.127669e-05
0.001103205 3.122953e-05
0.001114922 3.11819e-05
0.001126763 3.113381e-05
0.001138729 3.108524e-05
0.001150823 3.10362e-05
0.001163045 3.098668e-05
0.001175397 3.093667e-05
0.00118788 3.088618e-05
0.001200496 3.08352e-05
0.001213245 3.078371e-05
0.001226131 3.073173e-05
0.001239152 3.067924e-05
0.001252313 3.062624e-05
0.001265613 3.057273e-05
0.001279054 3.05187e-05
0.001292638 3.046414e-05
0.001306366 3.040906e-05
0.00132024 3.035345e-05
0.001334262 3.02973e-05
0.001348432 3.024061e-05
0.001362753 3.018337e-05
0.001377226 3.012558e-05
0.001391852 3.006724e-05
0.001406634 3.000833e-05
0.001421573 2.994887e-05
0.001436671 2.988883e-05
0.001451929 2.982822e-05
0.001467349 2.976704e-05
0.001482932 2.970527e-05
0.001498682 2.964291e-05
0.001514598 2.957996e-05
0.001530684 2.951641e-05
0.00154694 2.945226e-05
0.001563369 2.93875e-05
0.001579973 2.932213e-05
0.001596752 2.925615e-05
0.001613711 2.918954e-05
0.001630849 2.912231e-05
0.001648169 2.905444e-05
0.001665673 2.898594e-05
0.001683363 2.891679e-05
0.001701241 2.8847e-05
0.001719309 2.877656e-05
0.001737568 2.870546e-05
0.001756022 2.86337e-05
0.001774671 2.856128e-05
0.001793519 2.848818e-05
0.001812567 2.841441e-05
0.001831817 2.833995e-05
0.001851271 2.826481e-05
0.001870933 2.818897e-05
0.001890803 2.811244e-05
0.001910883 2.803521e-05
0.001931178 2.795727e-05
0.001951687 2.787862e-05
0.001972415 2.779925e-05
0.001993363 2.771916e-05
0.002014533 2.763834e-05
0.002035928 2.755679e-05
0.00205755 2.74745e-05
0.002079402 2.739147e-05
0.002101486 2.730769e-05
0.002123805 2.722316e-05
0.00214636 2.713787e-05
0.002169155 2.705182e-05
0.002192192 2.6965e-05
0.002215474 2.687741e-05
0.002239003 2.678904e-05
0.002262782 2.669988e-05
0.002286814 2.660994e-05
0.002311101 2.651921e-05
0.002335645 2.642767e-05
0.002360451 2.633534e-05
0.002385519 2.624219e-05
0.002410854 2.614824e-05
0.002436459 2.605346e-05
0.002462335 2.595787e-05
0.002488485 2.586144e-05
0.002514914 2.576419e-05
0.002541623 2.56661e-05
0.002568616 2.556716e-05
0.002595896 2.546738e-05
0.002623465 2.536675e-05
0.002651327 2.526527e-05
0.002679485 2.516292e-05
0.002707942 2.505972e-05
0.002736701 2.495564e-05
0.002765766 2.485069e-05
0.00279514 2.474486e-05
0.002824825 2.463815e-05
0.002854826 2.453056e-05
0.002885145 2.442207e-05
0.002915786 2.431269e-05
0.002946753 2.420241e-05
0.002978048 2.409124e-05
0.003009676 2.397915e-05
0.00304164 2.386616e-05
0.003073943 2.375225e-05
0.003106589 2.363743e-05
0.003139582 2.352169e-05
0.003172926 2.340502e-05
0.003206623 2.328743e-05
0.003240679 2.31689e-05
0.003275096 2.304945e-05
0.003309879 2.292905e-05
0.003345031 2.280772e-05
0.003380556 2.268545e-05
0.003416459 2.256224e-05
0.003452743 2.243807e-05
0.003489412 2.231296e-05
0.003526471 2.21869e-05
0.003563923 2.205989e-05
0.003601773 2.193192e-05
0.003640025 2.180299e-05
0.003678684 2.16731e-05
0.003717752 2.154226e-05
0.003757236 2.141045e-05
0.003797139 2.127769e-05
0.003837466 2.114396e-05
0.003878222 2.100927e-05
0.00391941 2.087361e-05
0.003961035 2.073699e-05
0.004003103 2.05994e-05
0.004045617 2.046085e-05
0.004088583 2.032134e-05
0.004132005 2.018087e-05
0.004175888 2.003943e-05
0.004220238 1.989703e-05
0.004265058 1.975367e-05
0.004310354 1.960936e-05
0.004356132 1.946408e-05
0.004402395 1.931786e-05
0.00444915 1.917068e-05
0.004496402 1.902255e-05
0.004544155 1.887348e-05
0.004592416 1.872346e-05
0.004641189 1.857251e-05
0.00469048 1.842062e-05
0.004740294 1.82678e-05
0.004790638 1.811405e-05
0.004841516 1.795939e-05
0.004892934 1.780381e-05
0.004944899 1.764731e-05
0.004997416 1.748992e-05
0.00505049 1.733163e-05
0.005104128 1.717245e-05
0.005158335 1.701239e-05
0.005213119 1.685145e-05
0.005268484 1.668965e-05
0.005324437 1.652699e-05
0.005380984 1.636348e-05
0.005438132 1.619913e-05
0.005495887 1.603396e-05
0.005554255 1.586797e-05
0.005613243 1.570117e-05
0.005672858 1.553358e-05
0.005733106 1.536521e-05
0.005793993 1.519607e-05
0.005855527 1.502618e-05
0.005917715 1.485554e-05
0.005980563 1.468418e-05
0.006044079 1.451211e-05
0.006108269 1.433935e-05
0.006173141 1.416591e-05
0.006238702 1.399181e-05
0.006304959 1.381706e-05
0.00637192 1.36417e-05
0.006439592 1.346573e-05
0.006507982 1.328918e-05
0.006577099 1.311207e-05
0.00664695 1.293443e-05
0.006717543 1.275626e-05
0.006788886 1.25776e-05
0.006860986 1.239848e-05
0.006933852 1.221892e-05
0.007007492 1.203893e-05
0.007081914 1.185857e-05
0.007157126 1.167784e-05
0.007233138 1.149678e-05
0.007309956 1.131542e-05
0.00738759 1.11338e-05
0.007466049 1.095194e-05
0.007545341 1.076987e-05
0.007625475 1.058764e-05
0.00770646 1.040528e-05
0.007788305 1.022283e-05
0.00787102 1.004032e-05
0.007954613 9.857791e-06
0.008039094 9.675289e-06
0.008124472 9.492854e-06
0.008210756 9.310529e-06
0.008297957 9.12836e-06
0.008386084 8.946393e-06
0.008475147 8.764674e-06
0.008565156 8.583255e-06
0.008656121 8.402185e-06
0.008748052 8.221516e-06
0.00884096 8.041303e-06
0.008934854 7.861601e-06
0.009029745 7.682467e-06
0.009125644 7.503961e-06
0.009222561 7.326142e-06
0.009320508 7.149073e-06
0.009419495 6.972819e-06
0.009519533 6.797446e-06
0.009620634 6.623021e-06
0.009722808 6.449615e-06
0.009826068 6.2773e-06
0.009930424 6.106151e-06
0.01003589 5.936242e-06
0.01014247 5.767654e-06
0.01025019 5.600466e-06
0.01035905 5.434761e-06
0.01046907 5.270626e-06
0.01058025 5.108147e-06
0.01069262 4.947414e-06
0.01080618 4.788521e-06
0.01092094 4.631562e-06
0.01103693 4.476635e-06
0.01115414 4.323841e-06
0.0112726 4.173283e-06
0.01139232 4.025067e-06
0.01151331 3.879303e-06
0.01163559 3.7361e-06
0.01175916 3.595576e-06
0.01188405 3.457848e-06
0.01201026 3.323036e-06
0.01213781 3.191266e-06
0.01226672 3.062665e-06
0.012397 2.937363e-06
0.01252866 2.815497e-06
0.01266172 2.697203e-06
0.01279619 2.582623e-06
0.01293209 2.471904e-06
0.01306943 2.365193e-06
0.01320823 2.262645e-06
0.01334851 2.164416e-06
0.01349028 2.070667e-06
0.01363355 1.981565e-06
0.01377834 1.897277e-06
0.01392467 1.817979e-06
0.01407256 1.743849e-06
0.01422201 1.67507e-06
0.01437305 1.611829e-06
0.0145257 1.554318e-06
0.01467997 1.502736e-06
0.01483587 1.457284e-06
0.01499344 1.41817e-06
0.01515267 1.385606e-06
0.0153136 1.359811e-06
0.01547623 1.341007e-06
0.0156406 1.329424e-06
0.01580671 1.325297e-06
0.01597458 1.328865e-06
0.01614423 1.340376e-06
0.01631569 1.360083e-06
0.01648897 1.388244e-06
0.01666409 1.425124e-06
0.01684107 1.470996e-06
0.01701992 1.526137e-06
0.01720068 1.590834e-06
0.01738336 1.665379e-06
0.01756798 1.750072e-06
0.01775455 1.845218e-06
0.01794311 1.951133e-06
0.01813368 2.068139e-06
0.01832626 2.196564e-06
0.01852089 2.336748e-06
0.01871759 2.489036e-06
0.01891638 2.653782e-06
0.01911728 2.83135e-06
0.01932031 3.02211e-06
0.0195255 3.226443e-06
0.01973286 3.444739e-06
0.01994243 3.677397e-06
0.02015423 3.924826e-06
0.02036827 4.187443e-06
0.02058459 4.465677e-06
0.02080321 4.759966e-06
0.02102415 5.070758e-06
0.02124743 5.398515e-06
0.02147308 5.743704e-06
0.02170114 6.106809e-06
0.02193161 6.488322e-06
0.02216453 6.888747e-06
0.02239992 7.3086e-06
0.02263782 7.748411e-06
0.02287824 8.208718e-06
0.02312122 8.690077e-06
0.02336677 9.193054e-06
0.02361493 9.718227e-06
0.02386573 1.026619e-05
0.0241192 1.083755e-05
0.02437535 1.143293e-05
0.02463422 1.205296e-05
0.02489585 1.26983e-05
0.02516025 1.336961e-05
0.02542746 1.406756e-05
0.02569751 1.479286e-05
0.02597043 1.554622e-05
0.02624624 1.632837e-05
0.02652498 1.714005e-05
0.02680669 1.798203e-05
0.02709138 1.885508e-05
0.0273791 1.976001e-05
0.02766988 2.069762e-05
0.02796374 2.166877e-05
0.02826073 2.267429e-05
0.02856087 2.371507e-05
0.02886419 2.479199e-05
0.02917074 2.590597e-05
0.02948054 2.705795e-05
0.02979364 2.824887e-05
0.03011006 2.947973e-05
0.03042984 3.075151e-05
0.03075301 3.206524e-05
0.03107962 3.342197e-05
0.03140969 3.482276e-05
0.03174328 3.62687e-05
0.0320804 3.776092e-05
0.03242111 3.930055e-05
0.03276543 4.088876e-05
0.03311341 4.252675e-05
0.03346508 4.421574e-05
0.0338205 4.595697e-05
0.03417968 4.775172e-05
0.03454268 4.96013e-05
0.03490954 5.150704e-05
0.03528029 5.34703e-05
0.03565498 5.549247e-05
0.03603364 5.757498e-05
0.03641633 5.971928e-05
0.03680309 6.192687e-05
0.03719395 6.419925e-05
0.03758896 6.6538e-05
0.03798817 6.894468e-05
0.03839162 7.142093e-05
0.03879935 7.396841e-05
0.03921141 7.658881e-05
0.03962785 7.928386e-05
0.04004871 8.205533e-05
0.04047404 8.490504e-05
0.04090389 8.783482e-05
0.0413383 9.084657e-05
0.04177733 9.394222e-05
0.04222102 9.712374e-05
0.04266942 0.0001003931
0.04312258 0.0001037525
0.04358056 0.0001072039
0.0440434 0.0001107494
0.04451116 0.0001143914
0.04498388 0.000118132
0.04546163 0.0001219735
0.04594444 0.0001259182
0.04643239 0.0001299686
0.04692552 0.0001341271
0.04742388 0.0001383961
0.04792754 0.0001427783
0.04843655 0.0001472762
0.04895096 0.0001518924
0.04947084 0.0001566298
0.04999623 0.0001614909
0.05052721 0.0001664788
0.05106383 0.0001715962
0.05160614 0.0001768461
0.05215422 0.0001822316
0.05270811 0.0001877556
0.05326789 0.0001934214
0.05383361 0.0001992321
0.05440535 0.000205191
0.05498315 0.0002113014
0.05556709 0.0002175668
0.05615723 0.0002239906
0.05675364 0.0002305763
0.05735638 0.0002373277
0.05796553 0.0002442483
0.05858114 0.0002513421
0.05920329 0.0002586127
0.05983205 0.0002660642
0.06046749 0.0002737005
0.06110967 0.0002815258
0.06175868 0.0002895442
0.06241458 0.00029776
0.06307744 0.0003061775
0.06374735 0.0003148012
0.06442437 0.0003236355
0.06510857 0.0003326852
0.06580005 0.0003419549
0.06649887 0.0003514495
0.06720511 0.0003611737
0.06791885 0.0003711326
0.06864017 0.0003813314
0.06936915 0.0003917751
0.07010588 0.0004024692
0.07085043 0.0004134189
0.07160288 0.0004246299
0.07236333 0.0004361076
0.07313185 0.0004478579
0.07390854 0.0004598866
0.07469347 0.0004721996
0.07548674 0.000484803
0.07628844 0.000497703
0.07709865 0.0005109058
0.07791746 0.000524418
0.07874497 0.0005382459
0.07958127 0.0005523963
0.08042645 0.000566876
0.08128061 0.0005816919
0.08214383 0.000596851
0.08301623 0.0006123605
0.08389789 0.0006282277
0.08478892 0.0006444601
0.0856894 0.0006610652
0.08659945 0.0006780508
0.08751917 0.0006954247
0.08844865 0.0007131948
0.08938801 0.0007313694
0.09033734 0.0007499568
0.09129675 0.0007689653
0.09226636 0.0007884036
0.09324626 0.0008082803
0.09423656 0.0008286044
0.09523739 0.000849385
0.09624884 0.0008706311
0.09727104 0.0008923522
0.09830409 0.0009145577
0.09934811 0.0009372573
0.1004032 0.000960461
0.1014695 0.0009841786
0.1025472 0.00100842
0.1036363 0.001033196
0.1047369 0.001058517
0.1058493 0.001084394
0.1069734 0.001110837
0.1081095 0.001137858
0.1092577 0.001165467
0.110418 0.001193676
0.1115907 0.001222496
0.1127758 0.001251939
0.1139736 0.001282018
0.115184 0.001312743
0.1164073 0.001344128
0.1176436 0.001376184
0.118893 0.001408925
0.1201557 0.001442362
0.1214318 0.001476509
0.1227214 0.001511379
0.1240248 0.001546985
0.1253419 0.001583341
0.1266731 0.001620459
0.1280184 0.001658355
0.129378 0.001697041
0.1307521 0.001736533
0.1321407 0.001776843
0.1335441 0.001817987
0.1349624 0.00185998
0.1363957 0.001902835
0.1378443 0.001946568
0.1393082 0.001991194
0.1407877 0.002036728
0.1422829 0.002083186
0.143794 0.002130583
0.1453212 0.002178934
0.1468645 0.002228256
0.1484243 0.002278563
0.1500006 0.002329873

T->t gamma:

1.000049e-10 1.01748e-06
1.01067e-10 1.01748e-06
1.021404e-10 1.01748e-06
1.032251e-10 1.01748e-06
1.043214e-10 1.01748e-06
1.054293e-10 1.01748e-06
1.06549e-10 1.01748e-06
1.076806e-10 1.01748e-06
1.088242e-10 1.01748e-06
1.0998e-10 1.01748e-06
1.11148e-10 1.01748e-06
1.123284e-10 1.01748e-06
1.135214e-10 1.01748e-06
1.14727e-10 1.01748e-06
1.159455e-10 1.01748e-06
1.171769e-10 1.01748e-06
1.184213e-10 1.01748e-06
1.19679e-10 1.01748e-06
1.2095e-10 1.01748e-06
1.222346e-10 1.01748e-06
1.235327e-10 1.01748e-06
1.248447e-10 1.01748e-06
1.261706e-10 1.01748e-06
1.275106e-10 1.01748e-06
1.288648e-10 1.01748e-06
1.302333e-10 1.01748e-06
1.316165e-10 1.01748e-06
1.330143e-10 1.01748e-06
1.344269e-10 1.01748e-06
1.358546e-10 1.01748e-06
1.372974e-10 1.01748e-06
1.387556e-10 1.01748e-06
1.402292e-10 1.01748e-06
1.417185e-10 1.01748e-06
1.432236e-10 1.01748e-06
1.447447e-10 1.01748e-06
1.462819e-10 1.01748e-06
1.478355e-10 1.01748e-06
1.494055e-10 1.01748e-06
1.509923e-10 1.01748e-06
1.525959e-10 1.01748e-06
1.542165e-10 1.01748e-06
1.558543e-10 1.01748e-06
1.575095e-10 1.01748e-06
1.591823e-10 1.01748e-06
1.608729e-10 1.01748e-06
1.625814e-10 1.01748e-06
1.643081e-10 1.01748e-06
1.660531e-10 1.01748e-06
1.678167e-10 1.01748e-06
1.695989e-10 1.01748e-06
1.714001e-10 1.01748e-06
1.732205e-10 1.01748e-06
1.750601e-10 1.01748e-06
1.769193e-10 1.01748e-06
1.787983e-10 1.01748e-06
1.806972e-10 1.01748e-06
1.826162e-10 1.01748e-06
1.845557e-10 1.01748e-06
1.865157e-10 1.01748e-06
1.884966e-10 1.01748e-06
1.904985e-10 1.01748e-06
1.925216e-10 1.01748e-06
1.945663e-10 1.01748e-06
1.966326e-10 1.01748e-06
1.987209e-10 1.01748e-06
2.008314e-10 1.01748e-06
2.029643e-10 1.01748e-06
2.051199e-10 1.01748e-06
2.072983e-10 1.01748e-06
2.094999e-10 1.01748e-06
2.117249e-10 1.01748e-06
2.139735e-10 1.01748e-06
2.162459e-10 1.01748e-06
2.185425e-10 1.01748e-06
2.208635e-10 1.01748e-06
2.232092e-10 1.01748e-06
2.255797e-10 1.01748e-06
2.279755e-10 1.01748e-06
2.303966e-10 1.01748e-06
2.328435e-10 1.01748e-06
2.353164e-10 1.01748e-06
2.378156e-10 1.01748e-06
2.403412e-10 1.01748e-06
2.428937e-10 1.01748e-06
2.454734e-10 1.01748e-06
2.480804e-10 1.01748e-06
2.507151e-10 1.01748e-06
2.533777e-10 1.01748e-06
2.560687e-10 1.01748e-06
2.587882e-10 1.01748e-06
2.615367e-10 1.01748e-06
2.643143e-10 1.01748e-06
2.671214e-10 1.01748e-06
2.699583e-10 1.01748e-06
2.728253e-10 1.01748e-06
2.757228e-10 1.01748e-06
2.786511e-10 1.01748e-06
2.816105e-10 1.01748e-06
2.846013e-10 1.01748e-06
2.876239e-10 1.01748e-06
2.906785e-10 1.01748e-06
2.937656e-10 1.01748e-06
2.968855e-10 1.01748e-06
3.000385e-10 1.01748e-06
3.03225e-10 1.01748e-06
3.064454e-10 1.01748e-06
3.097e-10 1.01748e-06
3.129891e-10 1.01748e-06
3.163131e-10 1.01748e-06
3.196725e-10 1.01748e-06
3.230675e-10 1.01748e-06
3.264986e-10 1.01748e-06
3.299661e-10 1.01748e-06
3.334705e-10 1.01748e-06
3.370121e-10 1.01748e-06
3.405912e-10 1.01748e-06
3.442084e-10 1.01748e-06
3.47864e-10 1.01748e-06
3.515585e-10 1.01748e-06
3.552922e-10 1.01748e-06
3.590655e-10 1.01748e-06
3.628789e-10 1.01748e-06
3.667328e-10 1.01748e-06
3.706276e-10 1.01748e-06
3.745638e-10 1.01748e-06
3.785418e-10 1.01748e-06
3.82562e-10 1.01748e-06
3.86625e-10 1.01748e-06
3.907311e-10 1.01748e-06
3.948808e-10 1.01748e-06
3.990745e-10 1.01748e-06
4.033128e-10 1.01748e-06
4.075962e-10 1.01748e-06
4.11925e-10 1.01748e-06
4.162998e-10 1.01748e-06
4.20721e-10 1.01748e-06
4.251892e-10 1.01748e-06
4.297049e-10 1.01748e-06
4.342685e-10 1.01748e-06
4.388805e-10 1.01748e-06
4.435416e-10 1.01748e-06
4.482522e-10 1.01748e-06
4.530128e-10 1.01748e-06
4.578239e-10 1.01748e-06
4.626862e-10 1.01748e-06
4.676e-10 1.01748e-06
4.725661e-10 1.01748e-06
4.775849e-10 1.01748e-06
4.82657e-10 1.01748e-06
4.87783e-10 1.01748e-06
4.929635e-10 1.01748e-06
4.981989e-10 1.01748e-06
5.034899e-10 1.01748e-06
5.088372e-10 1.01748e-06
5.142412e-10 1.01748e-06
5.197026e-10 1.01748e-06
5.25222e-10 1.01748e-06
5.308001e-10 1.01748e-06
5.364374e-10 1.01748e-06
5.421345e-10 1.01748e-06
5.478922e-10 1.01748e-06
5.53711e-10 1.01748e-06
5.595916e-10 1.01748e-06
5.655346e-10 1.01748e-06
5.715408e-10 1.01748e-06
5.776107e-10 1.01748e-06
5.837452e-10 1.01748e-06
5.899447e-10 1.01748e-06
5.962102e-10 1.01748e-06
6.025421e-10 1.01748e-06
6.089413e-10 1.01748e-06
6.154085e-10 1.01748e-06
6.219443e-10 1.01748e-06
6.285496e-10 1.01748e-06
6.35225e-10 1.01748e-06
6.419713e-10 1.01748e-06
6.487893e-10 1.01748e-06
6.556796e-10 1.01748e-06
6.626432e-10 1.01748e-06
6.696807e-10 1.01748e-06
6.767929e-10 1.01748e-06
6.839807e-10 1.01748e-06
6.912448e-10 1.01748e-06
6.98586e-10 1.01748e-06
7.060053e-10 1.01748e-06
7.135033e-10 1.01748e-06
7.210809e-10 1.01748e-06
7.287391e-10 1.01748e-06
7.364785e-10 1.01748e-06
7.443002e-10 1.01748e-06
7.522049e-10 1.01748e-06
7.601936e-10 1.01748e-06
7.682671e-10 1.01748e-06
7.764264e-10 1.01748e-06
7.846723e-10 1.01748e-06
7.930058e-10 1.01748e-06
8.014277e-10 1.01748e-06
8.099392e-10 1.01748e-06
8.18541e-10 1.01748e-06
8.272342e-10 1.01748e-06
8.360197e-10 1.01748e-06
8.448985e-10 1.01748e-06
8.538716e-10 1.01748e-06
8.6294e-10 1.01748e-06
8.721048e-10 1.01748e-06
8.813668e-10 1.01748e-06
8.907272e-10 1.01748e-06
9.001871e-10 1.01748e-06
9.097474e-10 1.01748e-06
9.194092e-10 1.01748e-06
9.291736e-10 1.01748e-06
9.390418e-10 1.01748e-06
9.490147e-10 1.01748e-06
9.590936e-10 1.01748e-06
9.692795e-10 1.01748e-06
9.795736e-10 1.01748e-06
9.89977e-10 1.01748e-06
1.000491e-09 1.01748e-06
1.011116e-09 1.01748e-06
1.021855e-09 1.01748e-06
1.032707e-09 1.01748e-06
1.043675e-09 1.01748e-06
1.054759e-09 1.01748e-06
1.065961e-09 1.01748e-06
1.077282e-09 1.01748e-06
1.088723e-09 1.01748e-06
1.100286e-09 1.01748e-06
1.111971e-09 1.01748e-06
1.123781e-09 1.01748e-06
1.135716e-09 1.01748e-06
1.147777e-09 1.01748e-06
1.159967e-09 1.01748e-06
1.172286e-09 1.01748e-06
1.184736e-09 1.01748e-06
1.197319e-09 1.01748e-06
1.210035e-09 1.01748e-06
1.222886e-09 1.01748e-06
1.235873e-09 1.01748e-06
1.248998e-09 1.01748e-06
1.262263e-09 1.01748e-06
1.275669e-09 1.01748e-06
1.289217e-09 1.01748e-06
1.302909e-09 1.01748e-06
1.316746e-09 1.01748e-06
1.33073e-09 1.01748e-06
1.344863e-09 1.01748e-06
1.359146e-09 1.01748e-06
1.373581e-09 1.01748e-06
1.388169e-09 1.01748e-06
1.402911e-09 1.01748e-06
1.417811e-09 1.01748e-06
1.432869e-09 1.01748e-06
1.448086e-09 1.01748e-06
1.463465e-09 1.01748e-06
1.479008e-09 1.01748e-06
1.494715e-09 1.01748e-06
1.51059e-09 1.01748e-06
1.526633e-09 1.01748e-06
1.542846e-09 1.01748e-06
1.559232e-09 1.01748e-06
1.575791e-09 1.01748e-06
1.592527e-09 1.01748e-06
1.60944e-09 1.01748e-06
1.626533e-09 1.01748e-06
1.643807e-09 1.01748e-06
1.661265e-09 1.01748e-06
1.678908e-09 1.01748e-06
1.696739e-09 1.01748e-06
1.714758e-09 1.01748e-06
1.73297e-09 1.01748e-06
1.751375e-09 1.01748e-06
1.769975e-09 1.01748e-06
1.788772e-09 1.01748e-06
1.80777e-09 1.01748e-06
1.826969e-09 1.01748e-06
1.846372e-09 1.01748e-06
1.865981e-09 1.01748e-06
1.885798e-09 1.01748e-06
1.905826e-09 1.01748e-06
1.926067e-09 1.01748e-06
1.946522e-09 1.01748e-06
1.967195e-09 1.01748e-06
1.988087e-09 1.01748e-06
2.009201e-09 1.01748e-06
2.03054e-09 1.01748e-06
2.052105e-09 1.01748e-06
2.073899e-09 1.01748e-06
2.095925e-09 1.01748e-06
2.118184e-09 1.01748e-06
2.14068e-09 1.01748e-06
2.163415e-09 1.01748e-06
2.186391e-09 1.01748e-06
2.209611e-09 1.01748e-06
2.233078e-09 1.01748e-06
2.256794e-09 1.01748e-06
2.280762e-09 1.01748e-06
2.304984e-09 1.01748e-06
2.329464e-09 1.01748e-06
2.354204e-09 1.01748e-06
2.379206e-09 1.01748e-06
2.404474e-09 1.01748e-06
2.43001e-09 1.01748e-06
2.455818e-09 1.01748e-06
2.4819e-09 1.01748e-06
2.508258e-09 1.01748e-06
2.534897e-09 1.01748e-06
2.561818e-09 1.01748e-06
2.589026e-09 1.01748e-06
2.616522e-09 1.01748e-06
2.64431e-09 1.01748e-06
2.672394e-09 1.01748e-06
2.700776e-09 1.01748e-06
2.729459e-09 1.01748e-06
2.758447e-09 1.01748e-06
2.787742e-09 1.01748e-06
2.817349e-09 1.01748e-06
2.84727e-09 1.01748e-06
2.877509e-09 1.01748e-06
2.908069e-09 1.01748e-06
2.938954e-09 1.01748e-06
2.970167e-09 1.01748e-06
3.001711e-09 1.01748e-06
3.03359e-09 1.01748e-06
3.065808e-09 1.01748e-06
3.098368e-09 1.01748e-06
3.131273e-09 1.01748e-06
3.164529e-09 1.01748e-06
3.198137e-09 1.01748e-06
3.232102e-09 1.01748e-06
3.266428e-09 1.01748e-06
3.301119e-09 1.01748e-06
3.336178e-09 1.01748e-06
3.371609e-09 1.01748e-06
3.407417e-09 1.01748e-06
3.443605e-09 1.01748e-06
3.480177e-09 1.01748e-06
3.517138e-09 1.01748e-06
3.554491e-09 1.01748e-06
3.592241e-09 1.01748e-06
3.630392e-09 1.01748e-06
3.668948e-09 1.01748e-06
3.707913e-09 1.01748e-06
3.747293e-09 1.01748e-06
3.78709e-09 1.01748e-06
3.82731e-09 1.01748e-06
3.867958e-09 1.01748e-06
3.909037e-09 1.01748e-06
3.950552e-09 1.01748e-06
3.992508e-09 1.01748e-06
4.03491e-09 1.01748e-06
4.077762e-09 1.01748e-06
4.121069e-09 1.01748e-06
4.164837e-09 1.01748e-06
4.209069e-09 1.01748e-06
4.25377e-09 1.01748e-06
4.298947e-09 1.01748e-06
4.344603e-09 1.01748e-06
4.390744e-09 1.01748e-06
4.437376e-09 1.01748e-06
4.484502e-09 1.01748e-06
4.532129e-09 1.01748e-06
4.580262e-09 1.01748e-06
4.628906e-09 1.01748e-06
4.678066e-09 1.01748e-06
4.727749e-09 1.01748e-06
4.777959e-09 1.01748e-06
4.828703e-09 1.01748e-06
4.879985e-09 1.01748e-06
4.931812e-09 1.01748e-06
4.98419e-09 1.01748e-06
5.037124e-09 1.01748e-06
5.09062e-09 1.01748e-06
5.144684e-09 1.01748e-06
5.199322e-09 1.01748e-06
5.254541e-09 1.01748e-06
5.310346e-09 1.01748e-06
5.366743e-09 1.01748e-06
5.42374e-09 1.01748e-06
5.481342e-09 1.01748e-06
5.539556e-09 1.01748e-06
5.598388e-09 1.01748e-06
5.657844e-09 1.01748e-06
5.717933e-09 1.01748e-06
5.778659e-09 1.01748e-06
5.84003e-09 1.01748e-06
5.902054e-09 1.01748e-06
5.964735e-09 1.01748e-06
6.028083e-09 1.01748e-06
6.092103e-09 1.01748e-06
6.156804e-09 1.01748e-06
6.222191e-09 1.01748e-06
6.288273e-09 1.01748e-06
6.355056e-09 1.01748e-06
6.422549e-09 1.01748e-06
6.490759e-09 1.01748e-06
6.559693e-09 1.01748e-06
6.629359e-09 1.01748e-06
6.699765e-09 1.01748e-06
6.770919e-09 1.01748e-06
6.842828e-09 1.01748e-06
6.915502e-09 1.01748e-06
6.988947e-09 1.01748e-06
7.063172e-09 1.01748e-06
7.138185e-09 1.01748e-06
7.213995e-09 1.01748e-06
7.29061e-09 1.01748e-06
7.368039e-09 1.01748e-06
7.44629e-09 1.01748e-06
7.525372e-09 1.01748e-06
7.605294e-09 1.01748e-06
7.686065e-09 1.01748e-06
7.767694e-09 1.01748e-06
7.850189e-09 1.01748e-06
7.933561e-09 1.01748e-06
8.017818e-09 1.01748e-06
8.10297e-09 1.01748e-06
8.189026e-09 1.01748e-06
8.275996e-09 1.01748e-06
8.36389e-09 1.01748e-06
8.452718e-09 1.01748e-06
8.542489e-09 1.01748e-06
8.633213e-09 1.01748e-06
8.7249e-09 1.01748e-06
8.817562e-09 1.01748e-06
8.911207e-09 1.01748e-06
9.005847e-09 1.01748e-06
9.101493e-09 1.01748e-06
9.198154e-09 1.01748e-06
9.295841e-09 1.01748e-06
9.394566e-09 1.01748e-06
9.49434e-09 1.01748e-06
9.595173e-09 1.01748e-06
9.697077e-09 1.01748e-06
9.800063e-09 1.01748e-06
9.904143e-09 1.01748e-06
1.000933e-08 1.01748e-06
1.011563e-08 1.01748e-06
1.022306e-08 1.01748e-06
1.033163e-08 1.01748e-06
1.044136e-08 1.01748e-06
1.055225e-08 1.01748e-06
1.066432e-08 1.01748e-06
1.077758e-08 1.01748e-06
1.089204e-08 1.01748e-06
1.100772e-08 1.01748e-06
1.112462e-08 1.01748e-06
1.124277e-08 1.01748e-06
1.136217e-08 1.01748e-06
1.148284e-08 1.01748e-06
1.160479e-08 1.01748e-06
1.172804e-08 1.01748e-06
1.18526e-08 1.01748e-06
1.197848e-08 1.01748e-06
1.210569e-08 1.01748e-06
1.223426e-08 1.01748e-06
1.236419e-08 1.01748e-06
1.24955e-08 1.01748e-06
1.262821e-08 1.01748e-06
1.276232e-08 1.01748e-06
1.289786e-08 1.01748e-06
1.303484e-08 1.01748e-06
1.317328e-08 1.01748e-06
1.331318e-08 1.01748e-06
1.345457e-08 1.01748e-06
1.359747e-08 1.01748e-06
1.374188e-08 1.01748e-06
1.388782e-08 1.01748e-06
1.403531e-08 1.01748e-06
1.418437e-08 1.01748e-06
1.433502e-08 1.01748e-06
1.448726e-08 1.01748e-06
1.464112e-08 1.01748e-06
1.479661e-08 1.01748e-06
1.495376e-08 1.01748e-06
1.511257e-08 1.01748e-06
1.527307e-08 1.01748e-06
1.543528e-08 1.01748e-06
1.55992e-08 1.01748e-06
1.576487e-08 1.01748e-06
1.59323e-08 1.01748e-06
1.610151e-08 1.01748e-06
1.627251e-08 1.01748e-06
1.644533e-08 1.01748e-06
1.661999e-08 1.01748e-06
1.67965e-08 1.01748e-06
1.697488e-08 1.01748e-06
1.715516e-08 1.01748e-06
1.733735e-08 1.01748e-06
1.752148e-08 1.01748e-06
1.770757e-08 1.01748e-06
1.789563e-08 1.01748e-06
1.808568e-08 1.01748e-06
1.827776e-08 1.01748e-06
1.847188e-08 1.01748e-06
1.866805e-08 1.01748e-06
1.886632e-08 1.01748e-06
1.906668e-08 1.01748e-06
1.926918e-08 1.01748e-06
1.947382e-08 1.01748e-06
1.968064e-08 1.01748e-06
1.988966e-08 1.01748e-06
2.010089e-08 1.01748e-06
2.031437e-08 1.01748e-06
2.053011e-08 1.01748e-06
2.074815e-08 1.01748e-06
2.09685e-08 1.01748e-06
2.11912e-08 1.017481e-06
2.141625e-08 1.017481e-06
2.16437e-08 1.017481e-06
2.187357e-08 1.017481e-06
2.210587e-08 1.017481e-06
2.234064e-08 1.017481e-06
2.257791e-08 1.017481e-06
2.281769e-08 1.017481e-06
2.306003e-08 1.017481e-06
2.330493e-08 1.017481e-06
2.355244e-08 1.017481e-06
2.380257e-08 1.017481e-06
2.405536e-08 1.017481e-06
2.431084e-08 1.017481e-06
2.456903e-08 1.017481e-06
2.482996e-08 1.017481e-06
2.509366e-08 1.017481e-06
2.536017e-08 1.017481e-06
2.56295e-08 1.017481e-06
2.590169e-08 1.017481e-06
2.617678e-08 1.017481e-06
2.645479e-08 1.017481e-06
2.673574e-08 1.017481e-06
2.701969e-08 1.017481e-06
2.730665e-08 1.017481e-06
2.759665e-08 1.017481e-06
2.788974e-08 1.017481e-06
2.818594e-08 1.017481e-06
2.848528e-08 1.017481e-06
2.87878e-08 1.017481e-06
2.909354e-08 1.017481e-06
2.940252e-08 1.017481e-06
2.971479e-08 1.017481e-06
3.003037e-08 1.017481e-06
3.03493e-08 1.017481e-06
3.067162e-08 1.017481e-06
3.099737e-08 1.017481e-06
3.132657e-08 1.017481e-06
3.165927e-08 1.017481e-06
3.19955e-08 1.017481e-06
3.23353e-08 1.017481e-06
3.267871e-08 1.017481e-06
3.302577e-08 1.017481e-06
3.337652e-08 1.017481e-06
3.373099e-08 1.017481e-06
3.408922e-08 1.017481e-06
3.445126e-08 1.017481e-06
3.481715e-08 1.017481e-06
3.518692e-08 1.017481e-06
3.556061e-08 1.017481e-06
3.593828e-08 1.017481e-06
3.631996e-08 1.017481e-06
3.670569e-08 1.017481e-06
3.709551e-08 1.017481e-06
3.748948e-08 1.017481e-06
3.788763e-08 1.017481e-06
3.829001e-08 1.017481e-06
3.869666e-08 1.017481e-06
3.910764e-08 1.017481e-06
3.952297e-08 1.017481e-06
3.994272e-08 1.017481e-06
4.036693e-08 1.017481e-06
4.079564e-08 1.017481e-06
4.12289e-08 1.017481e-06
4.166676e-08 1.017481e-06
4.210928e-08 1.017481e-06
4.25565e-08 1.017481e-06
4.300846e-08 1.017481e-06
4.346522e-08 1.017482e-06
4.392684e-08 1.017482e-06
4.439336e-08 1.017482e-06
4.486483e-08 1.017482e-06
4.534131e-08 1.017482e-06
4.582285e-08 1.017482e-06
4.630951e-08 1.017482e-06
4.680133e-08 1.017482e-06
4.729837e-08 1.017482e-06
4.78007e-08 1.017482e-06
4.830836e-08 1.017482e-06
4.882141e-08 1.017482e-06
4.933991e-08 1.017482e-06
4.986392e-08 1.017482e-06
5.039349e-08 1.017482e-06
5.092869e-08 1.017482e-06
5.146957e-08 1.017482e-06
5.201619e-08 1.017482e-06
5.256862e-08 1.017482e-06
5.312692e-08 1.017482e-06
5.369114e-08 1.017482e-06
5.426136e-08 1.017482e-06
5.483763e-08 1.017482e-06
5.542003e-08 1.017482e-06
5.600861e-08 1.017482e-06
5.660344e-08 1.017482e-06
5.720459e-08 1.017482e-06
5.781212e-08 1.017482e-06
5.84261e-08 1.017482e-06
5.904661e-08 1.017482e-06
5.96737e-08 1.017482e-06
6.030746e-08 1.017482e-06
6.094795e-08 1.017482e-06
6.159523e-08 1.017482e-06
6.22494e-08 1.017482e-06
6.291051e-08 1.017482e-06
6.357864e-08 1.017482e-06
6.425386e-08 1.017482e-06
6.493626e-08 1.017482e-06
6.562591e-08 1.017482e-06
6.632288e-08 1.017483e-06
6.702725e-08 1.017483e-06
6.77391e-08 1.017483e-06
6.845851e-08 1.017483e-06
6.918557e-08 1.017483e-06
6.992034e-08 1.017483e-06
7.066292e-08 1.017483e-06
7.141338e-08 1.017483e-06
7.217182e-08 1.017483e-06
7.293831e-08 1.017483e-06
7.371294e-08 1.017483e-06
7.449579e-08 1.017483e-06
7.528697e-08 1.017483e-06
7.608654e-08 1.017483e-06
7.68946e-08 1.017483e-06
7.771125e-08 1.017483e-06
7.853657e-08 1.017483e-06
7.937066e-08 1.017483e-06
8.02136e-08 1.017483e-06
8.10655e-08 1.017483e-06
8.192644e-08 1.017483e-06
8.279653e-08 1.017483e-06
8.367585e-08 1.017483e-06
8.456452e-08 1.017483e-06
8.546262e-08 1.017483e-06
8.637027e-08 1.017483e-06
8.728755e-08 1.017483e-06
8.821457e-08 1.017484e-06
8.915144e-08 1.017484e-06
9.009826e-08 1.017484e-06
9.105513e-08 1.017484e-06
9.202217e-08 1.017484e-06
9.299948e-08 1.017484e-06
9.398716e-08 1.017484e-06
9.498534e-08 1.017484e-06
9.599412e-08 1.017484e-06
9.701361e-08 1.017484e-06
9.804392e-08 1.017484e-06
9.908518e-08 1.017484e-06
1.001375e-07 1.017484e-06
1.01201e-07 1.017484e-06
1.022758e-07 1.017484e-06
1.03362e-07 1.017484e-06
1.044597e-07 1.017484e-06
1.055691e-07 1.017484e-06
1.066903e-07 1.017484e-06
1.078234e-07 1.017484e-06
1.089685e-07 1.017484e-06
1.101258e-07 1.017484e-06
1.112954e-07 1.017485e-06
1.124774e-07 1.017485e-06
1.136719e-07 1.017485e-06
1.148792e-07 1.017485e-06
1.160992e-07 1.017485e-06
1.173322e-07 1.017485e-06
1.185783e-07 1.017485e-06
1.198377e-07 1.017485e-06
1.211104e-07 1.017485e-06
1.223966e-07 1.017485e-06
1.236965e-07 1.017485e-06
1.250102e-07 1.017485e-06
1.263379e-07 1.017485e-06
1.276796e-07 1.017485e-06
1.290356e-07 1.017485e-06
1.30406e-07 1.017485e-06
1.31791e-07 1.017485e-06
1.331906e-07 1.017486e-06
1.346052e-07 1.017486e-06
1.360347e-07 1.017486e-06
1.374795e-07 1.017486e-06
1.389395e-07 1.017486e-06
1.404151e-07 1.017486e-06
1.419064e-07 1.017486e-06
1.434135e-07 1.017486e-06
1.449366e-07 1.017486e-06
1.464759e-07 1.017486e-06
1.480315e-07 1.017486e-06
1.496036e-07 1.017486e-06
1.511925e-07 1.017486e-06
1.527982e-07 1.017486e-06
1.54421e-07 1.017486e-06
1.56061e-07 1.017487e-06
1.577184e-07 1.017487e-06
1.593934e-07 1.017487e-06
1.610862e-07 1.017487e-06
1.62797e-07 1.017487e-06
1.64526e-07 1.017487e-06
1.662733e-07 1.017487e-06
1.680392e-07 1.017487e-06
1.698238e-07 1.017487e-06
1.716274e-07 1.017487e-06
1.734501e-07 1.017487e-06
1.752922e-07 1.017487e-06
1.771539e-07 1.017487e-06
1.790353e-07 1.017488e-06
1.809367e-07 1.017488e-06
1.828584e-07 1.017488e-06
1.848004e-07 1.017488e-06
1.86763e-07 1.017488e-06
1.887465e-07 1.017488e-06
1.907511e-07 1.017488e-06
1.927769e-07 1.017488e-06
1.948243e-07 1.017488e-06
1.968934e-07 1.017488e-06
1.989844e-07 1.017488e-06
2.010977e-07 1.017489e-06
2.032334e-07 1.017489e-06
2.053918e-07 1.017489e-06
2.075732e-07 1.017489e-06
2.097777e-07 1.017489e-06
2.120056e-07 1.017489e-06
2.142572e-07 1.017489e-06
2.165326e-07 1.017489e-06
2.188323e-07 1.017489e-06
2.211564e-07 1.017489e-06
2.235051e-07 1.01749e-06
2.258788e-07 1.01749e-06
2.282777e-07 1.01749e-06
2.307021e-07 1.01749e-06
2.331523e-07 1.01749e-06
2.356284e-07 1.01749e-06
2.381309e-07 1.01749e-06
2.406599e-07 1.01749e-06
2.432158e-07 1.01749e-06
2.457988e-07 1.017491e-06
2.484093e-07 1.017491e-06
2.510475e-07 1.017491e-06
2.537137e-07 1.017491e-06
2.564082e-07 1.017491e-06
2.591314e-07 1.017491e-06
2.618834e-07 1.017491e-06
2.646647e-07 1.017491e-06
2.674756e-07 1.017492e-06
2.703162e-07 1.017492e-06
2.731871e-07 1.017492e-06
2.760884e-07 1.017492e-06
2.790206e-07 1.017492e-06
2.819839e-07 1.017492e-06
2.849786e-07 1.017492e-06
2.880052e-07 1.017492e-06
2.910639e-07 1.017493e-06
2.941551e-07 1.017493e-06
2.972792e-07 1.017493e-06
3.004364e-07 1.017493e-06
3.036271e-07 1.017493e-06
3.068517e-07 1.017493e-06
3.101106e-07 1.017493e-06
3.134041e-07 1.017494e-06
3.167325e-07 1.017494e-06
3.200963e-07 1.017494e-06
3.234959e-07 1.017494e-06
3.269315e-07 1.017494e-06
3.304036e-07 1.017494e-06
3.339126e-07 1.017494e-06
3.374589e-07 1.017495e-06
3.410428e-07 1.017495e-06
3.446648e-07 1.017495e-06
3.483253e-07 1.017495e-06
3.520246e-07 1.017495e-06
3.557632e-07 1.017495e-06
3.595416e-07 1.017496e-06
3.6336e-07 1.017496e-06
3.67219e-07 1.017496e-06
3.71119e-07 1.017496e-06
3.750604e-07 1.017496e-06
3.790437e-07 1.017497e-06
3.830693e-07 1.017497e-06
3.871376e-07 1.017497e-06
3.912491e-07 1.017497e-06
3.954043e-07 1.017497e-06
3.996037e-07 1.017497e-06
4.038476e-07 1.017498e-06
4.081366e-07 1.017498e-06
4.124711e-07 1.017498e-06
4.168517e-07 1.017498e-06
4.212788e-07 1.017498e-06
4.25753e-07 1.017499e-06
4.302746e-07 1.017499e-06
4.348443e-07 1.017499e-06
4.394625e-07 1.017499e-06
4.441297e-07 1.017499e-06
4.488465e-07 1.0175e-06
4.536134e-07 1.0175e-06
4.584309e-07 1.0175e-06
4.632996e-07 1.0175e-06
4.6822e-07 1.017501e-06
4.731927e-07 1.017501e-06
4.782182e-07 1.017501e-06
4.83297e-07 1.017501e-06
4.884298e-07 1.017501e-06
4.936171e-07 1.017502e-06
4.988595e-07 1.017502e-06
5.041575e-07 1.017502e-06
5.095118e-07 1.017502e-06
5.14923e-07 1.017503e-06
5.203917e-07 1.017503e-06
5.259184e-07 1.017503e-06
5.315039e-07 1.017503e-06
5.371486e-07 1.017504e-06
5.428533e-07 1.017504e-06
5.486186e-07 1.017504e-06
5.544451e-07 1.017504e-06
5.603335e-07 1.017505e-06
5.662845e-07 1.017505e-06
5.722986e-07 1.017505e-06
5.783766e-07 1.017505e-06
5.845192e-07 1.017506e-06
5.907269e-07 1.017506e-06
5.970007e-07 1.017506e-06
6.03341e-07 1.017507e-06
6.097487e-07 1.017507e-06
6.162244e-07 1.017507e-06
6.22769e-07 1.017507e-06
6.29383e-07 1.017508e-06
6.360672e-07 1.017508e-06
6.428225e-07 1.017508e-06
6.496495e-07 1.017509e-06
6.56549e-07 1.017509e-06
6.635218e-07 1.017509e-06
6.705686e-07 1.01751e-06
6.776903e-07 1.01751e-06
6.848876e-07 1.01751e-06
6.921613e-07 1.017511e-06
6.995123e-07 1.017511e-06
7.069414e-07 1.017511e-06
7.144493e-07 1.017512e-06
7.22037e-07 1.017512e-06
7.297053e-07 1.017512e-06
7.37455e-07 1.017513e-06
7.45287e-07 1.017513e-06
7.532022e-07 1.017513e-06
7.612015e-07 1.017514e-06
7.692857e-07 1.017514e-06
7.774558e-07 1.017514e-06
7.857127e-07 1.017515e-06
7.940572e-07 1.017515e-06
8.024904e-07 1.017515e-06
8.110131e-07 1.017516e-06
8.196263e-07 1.017516e-06
8.28331e-07 1.017517e-06
8.371282e-07 1.017517e-06
8.460188e-07 1.017517e-06
8.550038e-07 1.017518e-06
8.640842e-07 1.017518e-06
8.732611e-07 1.017519e-06
8.825354e-07 1.017519e-06
8.919082e-07 1.017519e-06
9.013806e-07 1.01752e-06
9.109536e-07 1.01752e-06
9.206282e-07 1.017521e-06
9.304056e-07 1.017521e-06
9.402868e-07 1.017522e-06
9.50273e-07 1.017522e-06
9.603652e-07 1.017523e-06
9.705646e-07 1.017523e-06
9.808724e-07 1.017523e-06
9.912896e-07 1.017524e-06
1.001817e-06 1.017524e-06
1.012457e-06 1.017525e-06
1.02321e-06 1.017525e-06
1.034077e-06 1.017526e-06
1.045059e-06 1.017526e-06
1.056158e-06 1.017527e-06
1.067374e-06 1.017527e-06
1.07871e-06 1.017528e-06
1.090167e-06 1.017528e-06
1.101745e-06 1.017529e-06
1.113445e-06 1.017529e-06
1.125271e-06 1.01753e-06
1.137221e-06 1.01753e-06
1.149299e-06 1.017531e-06
1.161505e-06 1.017532e-06
1.173841e-06 1.017532e-06
1.186307e-06 1.017533e-06
1.198906e-06 1.017533e-06
1.211639e-06 1.017534e-06
1.224507e-06 1.017534e-06
1.237512e-06 1.017535e-06
1.250654e-06 1.017536e-06
1.263937e-06 1.017536e-06
1.27736e-06 1.017537e-06
1.290926e-06 1.017537e-06
1.304636e-06 1.017538e-06
1.318492e-06 1.017539e-06
1.332495e-06 1.017539e-06
1.346646e-06 1.01754e-06
1.360948e-06 1.01754e-06
1.375402e-06 1.017541e-06
1.390009e-06 1.017542e-06
1.404772e-06 1.017542e-06
1.419691e-06 1.017543e-06
1.434768e-06 1.017544e-06
1.450006e-06 1.017544e-06
1.465406e-06 1.017545e-06
1.480969e-06 1.017546e-06
1.496697e-06 1.017547e-06
1.512593e-06 1.017547e-06
1.528657e-06 1.017548e-06
1.544892e-06 1.017549e-06
1.561299e-06 1.017549e-06
1.577881e-06 1.01755e-06
1.594638e-06 1.017551e-06
1.611574e-06 1.017552e-06
1.628689e-06 1.017552e-06
1.645986e-06 1.017553e-06
1.663467e-06 1.017554e-06
1.681134e-06 1.017555e-06
1.698988e-06 1.017556e-06
1.717032e-06 1.017556e-06
1.735268e-06 1.017557e-06
1.753697e-06 1.017558e-06
1.772322e-06 1.017559e-06
1.791144e-06 1.01756e-06
1.810167e-06 1.017561e-06
1.829391e-06 1.017561e-06
1.84882e-06 1.017562e-06
1.868455e-06 1.017563e-06
1.888299e-06 1.017564e-06
1.908353e-06 1.017565e-06
1.928621e-06 1.017566e-06
1.949103e-06 1.017567e-06
1.969803e-06 1.017568e-06
1.990723e-06 1.017569e-06
2.011865e-06 1.01757e-06
2.033232e-06 1.017571e-06
2.054826e-06 1.017572e-06
2.076649e-06 1.017572e-06
2.098703e-06 1.017573e-06
2.120992e-06 1.017574e-06
2.143518e-06 1.017575e-06
2.166283e-06 1.017577e-06
2.18929e-06 1.017578e-06
2.212541e-06 1.017579e-06
2.236039e-06 1.01758e-06
2.259786e-06 1.017581e-06
2.283786e-06 1.017582e-06
2.30804e-06 1.017583e-06
2.332553e-06 1.017584e-06
2.357325e-06 1.017585e-06
2.382361e-06 1.017586e-06
2.407662e-06 1.017587e-06
2.433232e-06 1.017588e-06
2.459074e-06 1.01759e-06
2.48519e-06 1.017591e-06
2.511584e-06 1.017592e-06
2.538258e-06 1.017593e-06
2.565215e-06 1.017594e-06
2.592458e-06 1.017596e-06
2.619991e-06 1.017597e-06
2.647816e-06 1.017598e-06
2.675937e-06 1.017599e-06
2.704357e-06 1.017601e-06
2.733078e-06 1.017602e-06
2.762104e-06 1.017603e-06
2.791438e-06 1.017604e-06
2.821084e-06 1.017606e-06
2.851045e-06 1.017607e-06
2.881324e-06 1.017609e-06
2.911925e-06 1.01761e-06
2.942851e-06 1.017611e-06
2.974105e-06 1.017613e-06
3.005691e-06 1.017614e-06
3.037612e-06 1.017616e-06
3.069873e-06 1.017617e-06
3.102476e-06 1.017618e-06
3.135425e-06 1.01762e-06
3.168724e-06 1.017621e-06
3.202377e-06 1.017623e-06
3.236388e-06 1.017624e-06
3.270759e-06 1.017626e-06
3.305496e-06 1.017628e-06
3.340601e-06 1.017629e-06
3.37608e-06 1.017631e-06
3.411935e-06 1.017632e-06
3.448171e-06 1.017634e-06
3.484792e-06 1.017636e-06
3.521801e-06 1.017637e-06
3.559204e-06 1.017639e-06
3.597004e-06 1.017641e-06
3.635205e-06 1.017642e-06
3.673812e-06 1.017644e-06
3.71283e-06 1.017646e-06
3.752261e-06 1.017648e-06
3.792111e-06 1.017649e-06
3.832385e-06 1.017651e-06
3.873086e-06 1.017653e-06
3.91422e-06 1.017655e-06
3.95579e-06 1.017657e-06
3.997802e-06 1.017659e-06
4.04026e-06 1.01766e-06
4.083169e-06 1.017662e-06
4.126534e-06 1.017664e-06
4.170359e-06 1.017666e-06
4.214649e-06 1.017668e-06
4.25941e-06 1.01767e-06
4.304647e-06 1.017672e-06
4.350364e-06 1.017674e-06
4.396566e-06 1.017676e-06
4.443259e-06 1.017678e-06
4.490448e-06 1.017681e-06
4.538138e-06 1.017683e-06
4.586335e-06 1.017685e-06
4.635043e-06 1.017687e-06
4.684269e-06 1.017689e-06
4.734017e-06 1.017691e-06
4.784294e-06 1.017694e-06
4.835105e-06 1.017696e-06
4.886456e-06 1.017698e-06
4.938351e-06 1.017701e-06
4.990798e-06 1.017703e-06
5.043802e-06 1.017705e-06
5.097369e-06 1.017708e-06
5.151505e-06 1.01771e-06
5.206216e-06 1.017713e-06
5.261508e-06 1.017715e-06
5.317387e-06 1.017718e-06
5.373859e-06 1.01772e-06
5.430931e-06 1.017723e-06
5.48861e-06 1.017725e-06
5.546901e-06 1.017728e-06
5.605811e-06 1.017731e-06
5.665346e-06 1.017733e-06
5.725514e-06 1.017736e-06
5.786321e-06 1.017739e-06
5.847774e-06 1.017741e-06
5.909879e-06 1.017744e-06
5.972644e-06 1.017747e-06
6.036076e-06 1.01775e-06
6.100181e-06 1.017753e-06
6.164967e-06 1.017756e-06
6.230441e-06 1.017759e-06
6.29661e-06 1.017762e-06
6.363482e-06 1.017764e-06
6.431065e-06 1.017768e-06
6.499365e-06 1.017771e-06
6.56839e-06 1.017774e-06
6.638149e-06 1.017777e-06
6.708648e-06 1.01778e-06
6.779896e-06 1.017783e-06
6.851901e-06 1.017786e-06
6.924671e-06 1.01779e-06
6.998213e-06 1.017793e-06
7.072537e-06 1.017796e-06
7.147649e-06 1.0178e-06
7.22356e-06 1.017803e-06
7.300277e-06 1.017806e-06
7.377808e-06 1.01781e-06
7.456163e-06 1.017813e-06
7.53535e-06 1.017817e-06
7.615378e-06 1.017821e-06
7.696256e-06 1.017824e-06
7.777993e-06 1.017828e-06
7.860598e-06 1.017832e-06
7.94408e-06 1.017835e-06
8.028449e-06 1.017839e-06
8.113714e-06 1.017843e-06
8.199884e-06 1.017847e-06
8.28697e-06 1.017851e-06
8.37498e-06 1.017855e-06
8.463925e-06 1.017859e-06
8.553815e-06 1.017863e-06
8.644659e-06 1.017867e-06
8.736469e-06 1.017871e-06
8.829253e-06 1.017875e-06
8.923023e-06 1.017879e-06
9.017788e-06 1.017883e-06
9.11356e-06 1.017888e-06
9.210349e-06 1.017892e-06
9.308166e-06 1.017897e-06
9.407022e-06 1.017901e-06
9.506928e-06 1.017905e-06
9.607895e-06 1.01791e-06
9.709934e-06 1.017915e-06
9.813057e-06 1.017919e-06
9.917275e-06 1.017924e-06
1.00226e-05 1.017929e-06
1.012904e-05 1.017933e-06
1.023662e-05 1.017938e-06
1.034533e-05 1.017943e-06
1.04552e-05 1.017948e-06
1.056624e-05 1.017953e-06
1.067846e-05 1.017958e-06
1.079187e-05 1.017963e-06
1.090648e-05 1.017968e-06
1.102231e-05 1.017973e-06
1.113937e-05 1.017979e-06
1.125768e-05 1.017984e-06
1.137724e-05 1.017989e-06
1.149807e-05 1.017995e-06
1.162018e-05 1.018e-06
1.174359e-05 1.018006e-06
1.186831e-05 1.018011e-06
1.199436e-05 1.018017e-06
1.212174e-05 1.018023e-06
1.225048e-05 1.018029e-06
1.238058e-05 1.018034e-06
1.251207e-05 1.01804e-06
1.264495e-05 1.018046e-06
1.277925e-05 1.018052e-06
1.291497e-05 1.018058e-06
1.305213e-05 1.018064e-06
1.319074e-05 1.018071e-06
1.333084e-05 1.018077e-06
1.347241e-05 1.018083e-06
1.361549e-05 1.01809e-06
1.37601e-05 1.018096e-06
1.390623e-05 1.018103e-06
1.405392e-05 1.018109e-06
1.420318e-05 1.018116e-06
1.435402e-05 1.018123e-06
1.450647e-05 1.01813e-06
1.466053e-05 1.018137e-06
1.481623e-05 1.018144e-06
1.497358e-05 1.018151e-06
1.513261e-05 1.018158e-06
1.529332e-05 1.018165e-06
1.545574e-05 1.018172e-06
1.561989e-05 1.01818e-06
1.578578e-05 1.018187e-06
1.595343e-05 1.018195e-06
1.612286e-05 1.018202e-06
1.629409e-05 1.01821e-06
1.646714e-05 1.018218e-06
1.664202e-05 1.018226e-06
1.681877e-05 1.018234e-06
1.699739e-05 1.018242e-06
1.717791e-05 1.01825e-06
1.736034e-05 1.018258e-06
1.754471e-05 1.018266e-06
1.773104e-05 1.018275e-06
1.791935e-05 1.018283e-06
1.810966e-05 1.018292e-06
1.8302e-05 1.0183e-06
1.849637e-05 1.018309e-06
1.869281e-05 1.018318e-06
1.889133e-05 1.018327e-06
1.909196e-05 1.018336e-06
1.929473e-05 1.018345e-06
1.949964e-05 1.018354e-06
1.970674e-05 1.018363e-06
1.991603e-05 1.018373e-06
2.012754e-05 1.018382e-06
2.03413e-05 1.018392e-06
2.055734e-05 1.018402e-06
2.077566e-05 1.018412e-06
2.099631e-05 1.018421e-06
2.121929e-05 1.018431e-06
2.144465e-05 1.018442e-06
2.16724e-05 1.018452e-06
2.190257e-05 1.018462e-06
2.213518e-05 1.018473e-06
2.237026e-05 1.018483e-06
2.260784e-05 1.018494e-06
2.284795e-05 1.018505e-06
2.30906e-05 1.018516e-06
2.333583e-05 1.018527e-06
2.358366e-05 1.018538e-06
2.383413e-05 1.018549e-06
2.408726e-05 1.018561e-06
2.434307e-05 1.018572e-06
2.46016e-05 1.018584e-06
2.486288e-05 1.018595e-06
2.512693e-05 1.018607e-06
2.539379e-05 1.018619e-06
2.566348e-05 1.018632e-06
2.593604e-05 1.018644e-06
2.621149e-05 1.018656e-06
2.648986e-05 1.018669e-06
2.677119e-05 1.018681e-06
2.705551e-05 1.018694e-06
2.734285e-05 1.018707e-06
2.763324e-05 1.01872e-06
2.792672e-05 1.018733e-06
2.822331e-05 1.018747e-06
2.852305e-05 1.01876e-06
2.882597e-05 1.018774e-06
2.913211e-05 1.018788e-06
2.944151e-05 1.018802e-06
2.975419e-05 1.018816e-06
3.007019e-05 1.01883e-06
3.038954e-05 1.018844e-06
3.071229e-05 1.018859e-06
3.103846e-05 1.018874e-06
3.13681e-05 1.018889e-06
3.170124e-05 1.018904e-06
3.203792e-05 1.018919e-06
3.237818e-05 1.018934e-06
3.272204e-05 1.01895e-06
3.306956e-05 1.018965e-06
3.342077e-05 1.018981e-06
3.377571e-05 1.018997e-06
3.413442e-05 1.019013e-06
3.449694e-05 1.01903e-06
3.486331e-05 1.019046e-06
3.523357e-05 1.019063e-06
3.560776e-05 1.01908e-06
3.598593e-05 1.019097e-06
3.636811e-05 1.019114e-06
3.675435e-05 1.019132e-06
3.71447e-05 1.019149e-06
3.753919e-05 1.019167e-06
3.793787e-05 1.019185e-06
3.834078e-05 1.019203e-06
3.874797e-05 1.019222e-06
3.915949e-05 1.01924e-06
3.957538e-05 1.019259e-06
3.999568e-05 1.019278e-06
4.042045e-05 1.019297e-06
4.084973e-05 1.019317e-06
4.128357e-05 1.019336e-06
4.172201e-05 1.019356e-06
4.216511e-05 1.019376e-06
4.261292e-05 1.019396e-06
4.306548e-05 1.019417e-06
4.352285e-05 1.019438e-06
4.398508e-05 1.019458e-06
4.445222e-05 1.01948e-06
4.492432e-05 1.019501e-06
4.540143e-05 1.019523e-06
4.588361e-05 1.019544e-06
4.637091e-05 1.019566e-06
4.686338e-05 1.019589e-06
4.736109e-05 1.019611e-06
4.786408e-05 1.019634e-06
4.837241e-05 1.019657e-06
4.888614e-05 1.01968e-06
4.940533e-05 1.019704e-06
4.993003e-05 1.019728e-06
5.046031e-05 1.019752e-06
5.099621e-05 1.019776e-06
5.153781e-05 1.0198e-06
5.208516e-05 1.019825e-06
5.263832e-05 1.01985e-06
5.319736e-05 1.019876e-06
5.376233e-05 1.019901e-06
5.433331e-05 1.019927e-06
5.491034e-05 1.019953e-06
5.549351e-05 1.01998e-06
5.608287e-05 1.020007e-06
5.667849e-05 1.020034e-06
5.728043e-05 1.020061e-06
5.788877e-05 1.020089e-06
5.850357e-05 1.020116e-06
5.91249e-05 1.020145e-06
5.975283e-05 1.020173e-06
6.038742e-05 1.020202e-06
6.102876e-05 1.020231e-06
6.16769e-05 1.020261e-06
6.233193e-05 1.02029e-06
6.299392e-05 1.02032e-06
6.366294e-05 1.020351e-06
6.433906e-05 1.020382e-06
6.502236e-05 1.020413e-06
6.571292e-05 1.020444e-06
6.641081e-05 1.020476e-06
6.711612e-05 1.020508e-06
6.782892e-05 1.02054e-06
6.854928e-05 1.020573e-06
6.92773e-05 1.020606e-06
7.001305e-05 1.02064e-06
7.075661e-05 1.020674e-06
7.150807e-05 1.020708e-06
7.226751e-05 1.020742e-06
7.303502e-05 1.020777e-06
7.381067e-05 1.020813e-06
7.459457e-05 1.020848e-06
7.538679e-05 1.020885e-06
7.618742e-05 1.020921e-06
7.699656e-05 1.020958e-06
7.781429e-05 1.020995e-06
7.86407e-05 1.021033e-06
7.947589e-05 1.021071e-06
8.031995e-05 1.02111e-06
8.117298e-05 1.021149e-06
8.203506e-05 1.021188e-06
8.290631e-05 1.021228e-06
8.37868e-05 1.021268e-06
8.467664e-05 1.021309e-06
8.557594e-05 1.02135e-06
8.648478e-05 1.021391e-06
8.740328e-05 1.021433e-06
8.833153e-05 1.021476e-06
8.926965e-05 1.021519e-06
9.021772e-05 1.021562e-06
9.117586e-05 1.021606e-06
9.214418e-05 1.02165e-06
9.312278e-05 1.021695e-06
9.411178e-05 1.02174e-06
9.511128e-05 1.021786e-06
9.612139e-05 1.021832e-06
9.714224e-05 1.021879e-06
9.817392e-05 1.021926e-06
9.921656e-05 1.021974e-06
0.0001002703 1.022023e-06
0.0001013352 1.022071e-06
0.0001024114 1.022121e-06
0.000103499 1.022171e-06
0.0001045982 1.022221e-06
0.0001057091 1.022272e-06
0.0001068318 1.022324e-06
0.0001079664 1.022376e-06
0.000109113 1.022429e-06
0.0001102718 1.022482e-06
0.0001114429 1.022536e-06
0.0001126265 1.02259e-06
0.0001138226 1.022645e-06
0.0001150315 1.022701e-06
0.0001162531 1.022757e-06
0.0001174878 1.022814e-06
0.0001187356 1.022872e-06
0.0001199966 1.02293e-06
0.000121271 1.022988e-06
0.0001225589 1.023048e-06
0.0001238605 1.023108e-06
0.000125176 1.023169e-06
0.0001265054 1.02323e-06
0.0001278489 1.023292e-06
0.0001292067 1.023355e-06
0.0001305789 1.023418e-06
0.0001319657 1.023482e-06
0.0001333672 1.023547e-06
0.0001347836 1.023613e-06
0.0001362151 1.023679e-06
0.0001376617 1.023746e-06
0.0001391238 1.023813e-06
0.0001406013 1.023882e-06
0.0001420945 1.023951e-06
0.0001436036 1.024021e-06
0.0001451288 1.024092e-06
0.0001466701 1.024163e-06
0.0001482278 1.024236e-06
0.000149802 1.024309e-06
0.0001513929 1.024383e-06
0.0001530008 1.024457e-06
0.0001546257 1.024533e-06
0.0001562679 1.024609e-06
0.0001579275 1.024686e-06
0.0001596047 1.024764e-06
0.0001612998 1.024843e-06
0.0001630129 1.024923e-06
0.0001647441 1.025004e-06
0.0001664937 1.025085e-06
0.000168262 1.025168e-06
0.000170049 1.025251e-06
0.0001718549 1.025335e-06
0.0001736801 1.025421e-06
0.0001755246 1.025507e-06
0.0001773888 1.025594e-06
0.0001792727 1.025682e-06
0.0001811766 1.025771e-06
0.0001831008 1.025861e-06
0.0001850454 1.025952e-06
0.0001870106 1.026044e-06
0.0001889968 1.026137e-06
0.000191004 1.026231e-06
0.0001930325 1.026327e-06
0.0001950826 1.026423e-06
0.0001971544 1.02652e-06
0.0001992483 1.026618e-06
0.0002013643 1.026718e-06
0.0002035029 1.026818e-06
0.0002056642 1.02692e-06
0.0002078484 1.027023e-06
0.0002100558 1.027127e-06
0.0002122867 1.027232e-06
0.0002145412 1.027338e-06
0.0002168197 1.027446e-06
0.0002191224 1.027555e-06
0.0002214496 1.027665e-06
0.0002238015 1.027776e-06
0.0002261783 1.027888e-06
0.0002285804 1.028002e-06
0.000231008 1.028117e-06
0.0002334614 1.028233e-06
0.0002359408 1.02835e-06
0.0002384466 1.028469e-06
0.000240979 1.028589e-06
0.0002435383 1.028711e-06
0.0002461247 1.028834e-06
0.0002487387 1.028958e-06
0.0002513803 1.029084e-06
0.0002540501 1.029211e-06
0.0002567482 1.029339e-06
0.0002594749 1.029469e-06
0.0002622307 1.029601e-06
0.0002650156 1.029733e-06
0.0002678302 1.029868e-06
0.0002706746 1.030004e-06
0.0002735493 1.030141e-06
0.0002764545 1.03028e-06
0.0002793905 1.030421e-06
0.0002823578 1.030563e-06
0.0002853565 1.030707e-06
0.0002883871 1.030852e-06
0.0002914498 1.030999e-06
0.0002945451 1.031148e-06
0.0002976733 1.031298e-06
0.0003008347 1.03145e-06
0.0003040297 1.031604e-06
0.0003072586 1.03176e-06
0.0003105218 1.031917e-06
0.0003138196 1.032076e-06
0.0003171525 1.032237e-06
0.0003205207 1.0324e-06
0.0003239248 1.032565e-06
0.000327365 1.032732e-06
0.0003308417 1.0329e-06
0.0003343554 1.03307e-06
0.0003379063 1.033243e-06
0.000341495 1.033417e-06
0.0003451218 1.033593e-06
0.0003487871 1.033772e-06
0.0003524914 1.033952e-06
0.0003562349 1.034135e-06
0.0003600183 1.034319e-06
0.0003638418 1.034506e-06
0.0003677059 1.034695e-06
0.0003716111 1.034886e-06
0.0003755577 1.035079e-06
0.0003795463 1.035275e-06
0.0003835772 1.035472e-06
0.0003876509 1.035672e-06
0.0003917679 1.035875e-06
0.0003959286 1.036079e-06
0.0004001335 1.036286e-06
0.000404383 1.036496e-06
0.0004086777 1.036708e-06
0.000413018 1.036922e-06
0.0004174044 1.037139e-06
0.0004218374 1.037358e-06
0.0004263175 1.03758e-06
0.0004308451 1.037804e-06
0.0004354208 1.038032e-06
0.0004400451 1.038261e-06
0.0004447186 1.038494e-06
0.0004494416 1.038729e-06
0.0004542149 1.038967e-06
0.0004590388 1.039208e-06
0.0004639139 1.039451e-06
0.0004688408 1.039698e-06
0.0004738201 1.039947e-06
0.0004788522 1.040199e-06
0.0004839378 1.040454e-06
0.0004890774 1.040712e-06
0.0004942716 1.040974e-06
0.0004995209 1.041238e-06
0.000504826 1.041505e-06
0.0005101874 1.041776e-06
0.0005156058 1.04205e-06
0.0005210817 1.042327e-06
0.0005266157 1.042607e-06
0.0005322086 1.042891e-06
0.0005378608 1.043178e-06
0.0005435731 1.043468e-06
0.000549346 1.043762e-06
0.0005551803 1.04406e-06
0.0005610765 1.044361e-06
0.0005670353 1.044665e-06
0.0005730574 1.044973e-06
0.0005791435 1.045285e-06
0.0005852942 1.045601e-06
0.0005915102 1.04592e-06
0.0005977922 1.046244e-06
0.000604141 1.046571e-06
0.0006105572 1.046902e-06
0.0006170415 1.047237e-06
0.0006235947 1.047576e-06
0.0006302175 1.047919e-06
0.0006369106 1.048267e-06
0.0006436748 1.048618e-06
0.0006505109 1.048974e-06
0.0006574195 1.049334e-06
0.0006644015 1.049699e-06
0.0006714577 1.050068e-06
0.0006785888 1.050441e-06
0.0006857957 1.050819e-06
0.000693079 1.051202e-06
0.0007004398 1.051589e-06
0.0007078787 1.051981e-06
0.0007153966 1.052378e-06
0.0007229944 1.052779e-06
0.0007306728 1.053186e-06
0.0007384328 1.053597e-06
0.0007462752 1.054014e-06
0.0007542009 1.054436e-06
0.0007622108 1.054863e-06
0.0007703057 1.055295e-06
0.0007784866 1.055732e-06
0.0007867544 1.056175e-06
0.00079511 1.056624e-06
0.0008035544 1.057078e-06
0.0008120884 1.057538e-06
0.0008207131 1.058003e-06
0.0008294293 1.058474e-06
0.0008382381 1.058951e-06
0.0008471405 1.059434e-06
0.0008561374 1.059923e-06
0.0008652299 1.060419e-06
0.0008744189 1.06092e-06
0.0008837056 1.061428e-06
0.0008930908 1.061942e-06
0.0009025758 1.062462e-06
0.0009121614 1.062989e-06
0.0009218489 1.063523e-06
0.0009316392 1.064064e-06
0.0009415336 1.064611e-06
0.000951533 1.065165e-06
0.0009616386 1.065727e-06
0.0009718515 1.066295e-06
0.0009821729 1.066871e-06
0.0009926039 1.067454e-06
0.001003146 1.068044e-06
0.001013799 1.068642e-06
0.001024566 1.069248e-06
0.001035448 1.069861e-06
0.001046444 1.070483e-06
0.001057558 1.071112e-06
0.00106879 1.071749e-06
0.001080141 1.072395e-06
0.001091612 1.073049e-06
0.001103205 1.073711e-06
0.001114922 1.074382e-06
0.001126763 1.075062e-06
0.001138729 1.07575e-06
0.001150823 1.076448e-06
0.001163045 1.077154e-06
0.001175397 1.07787e-06
0.00118788 1.078595e-06
0.001200496 1.07933e-06
0.001213245 1.080074e-06
0.001226131 1.080828e-06
0.001239152 1.081592e-06
0.001252313 1.082366e-06
0.001265613 1.08315e-06
0.001279054 1.083944e-06
0.001292638 1.084749e-06
0.001306366 1.085565e-06
0.00132024 1.086392e-06
0.001334262 1.087229e-06
0.001348432 1.088078e-06
0.001362753 1.088938e-06
0.001377226 1.089809e-06
0.001391852 1.090692e-06
0.001406634 1.091587e-06
0.001421573 1.092494e-06
0.001436671 1.093413e-06
0.001451929 1.094345e-06
0.001467349 1.095289e-06
0.001482932 1.096246e-06
0.001498682 1.097216e-06
0.001514598 1.098199e-06
0.001530684 1.099195e-06
0.00154694 1.100205e-06
0.001563369 1.101228e-06
0.001579973 1.102266e-06
0.001596752 1.103318e-06
0.001613711 1.104384e-06
0.001630849 1.105464e-06
0.001648169 1.10656e-06
0.001665673 1.107671e-06
0.001683363 1.108797e-06
0.001701241 1.109938e-06
0.001719309 1.111096e-06
0.001737568 1.112269e-06
0.001756022 1.113459e-06
0.001774671 1.114665e-06
0.001793519 1.115888e-06
0.001812567 1.117128e-06
0.001831817 1.118385e-06
0.001851271 1.11966e-06
0.001870933 1.120953e-06
0.001890803 1.122264e-06
0.001910883 1.123594e-06
0.001931178 1.124942e-06
0.001951687 1.12631e-06
0.001972415 1.127696e-06
0.001993363 1.129103e-06
0.002014533 1.130529e-06
0.002035928 1.131975e-06
0.00205755 1.133443e-06
0.002079402 1.134931e-06
0.002101486 1.13644e-06
0.002123805 1.137971e-06
0.00214636 1.139524e-06
0.002169155 1.1411e-06
0.002192192 1.142698e-06
0.002215474 1.144319e-06
0.002239003 1.145963e-06
0.002262782 1.147632e-06
0.002286814 1.149324e-06
0.002311101 1.151041e-06
0.002335645 1.152783e-06
0.002360451 1.154551e-06
0.002385519 1.156344e-06
0.002410854 1.158164e-06
0.002436459 1.160011e-06
0.002462335 1.161884e-06
0.002488485 1.163785e-06
0.002514914 1.165714e-06
0.002541623 1.167672e-06
0.002568616 1.169658e-06
0.002595896 1.171674e-06
0.002623465 1.17372e-06
0.002651327 1.175797e-06
0.002679485 1.177904e-06
0.002707942 1.180043e-06
0.002736701 1.182214e-06
0.002765766 1.184417e-06
0.00279514 1.186654e-06
0.002824825 1.188924e-06
0.002854826 1.191229e-06
0.002885145 1.193568e-06
0.002915786 1.195942e-06
0.002946753 1.198353e-06
0.002978048 1.2008e-06
0.003009676 1.203284e-06
0.00304164 1.205807e-06
0.003073943 1.208367e-06
0.003106589 1.210967e-06
0.003139582 1.213607e-06
0.003172926 1.216287e-06
0.003206623 1.219009e-06
0.003240679 1.221772e-06
0.003275096 1.224579e-06
0.003309879 1.227428e-06
0.003345031 1.230322e-06
0.003380556 1.23326e-06
0.003416459 1.236244e-06
0.003452743 1.239275e-06
0.003489412 1.242353e-06
0.003526471 1.245479e-06
0.003563923 1.248654e-06
0.003601773 1.251879e-06
0.003640025 1.255155e-06
0.003678684 1.258482e-06
0.003717752 1.261862e-06
0.003757236 1.265295e-06
0.003797139 1.268782e-06
0.003837466 1.272325e-06
0.003878222 1.275924e-06
0.00391941 1.27958e-06
0.003961035 1.283295e-06
0.004003103 1.287068e-06
0.004045617 1.290903e-06
0.004088583 1.294798e-06
0.004132005 1.298757e-06
0.004175888 1.302779e-06
0.004220238 1.306865e-06
0.004265058 1.311018e-06
0.004310354 1.315238e-06
0.004356132 1.319526e-06
0.004402395 1.323884e-06
0.00444915 1.328312e-06
0.004496402 1.332813e-06
0.004544155 1.337387e-06
0.004592416 1.342036e-06
0.004641189 1.346761e-06
0.00469048 1.351564e-06
0.004740294 1.356445e-06
0.004790638 1.361407e-06
0.004841516 1.36645e-06
0.004892934 1.371577e-06
0.004944899 1.376788e-06
0.004997416 1.382086e-06
0.00505049 1.387471e-06
0.005104128 1.392946e-06
0.005158335 1.398513e-06
0.005213119 1.404172e-06
0.005268484 1.409926e-06
0.005324437 1.415775e-06
0.005380984 1.421723e-06
0.005438132 1.427771e-06
0.005495887 1.433921e-06
0.005554255 1.440174e-06
0.005613243 1.446532e-06
0.005672858 1.452998e-06
0.005733106 1.459574e-06
0.005793993 1.466261e-06
0.005855527 1.473061e-06
0.005917715 1.479977e-06
0.005980563 1.487011e-06
0.006044079 1.494165e-06
0.006108269 1.501441e-06
0.006173141 1.508842e-06
0.006238702 1.516369e-06
0.006304959 1.524026e-06
0.00637192 1.531815e-06
0.006439592 1.539737e-06
0.006507982 1.547797e-06
0.006577099 1.555995e-06
0.00664695 1.564335e-06
0.006717543 1.57282e-06
0.006788886 1.581453e-06
0.006860986 1.590235e-06
0.006933852 1.59917e-06
0.007007492 1.608261e-06
0.007081914 1.61751e-06
0.007157126 1.626922e-06
0.007233138 1.636498e-06
0.007309956 1.646242e-06
0.00738759 1.656157e-06
0.007466049 1.666247e-06
0.007545341 1.676515e-06
0.007625475 1.686963e-06
0.00770646 1.697597e-06
0.007788305 1.708418e-06
0.00787102 1.719431e-06
0.007954613 1.73064e-06
0.008039094 1.742047e-06
0.008124472 1.753658e-06
0.008210756 1.765476e-06
0.008297957 1.777504e-06
0.008386084 1.789747e-06
0.008475147 1.80221e-06
0.008565156 1.814896e-06
0.008656121 1.827809e-06
0.008748052 1.840954e-06
0.00884096 1.854336e-06
0.008934854 1.867959e-06
0.009029745 1.881828e-06
0.009125644 1.895947e-06
0.009222561 1.910322e-06
0.009320508 1.924957e-06
0.009419495 1.939857e-06
0.009519533 1.955028e-06
0.009620634 1.970475e-06
0.009722808 1.986203e-06
0.009826068 2.002218e-06
0.009930424 2.018525e-06
0.01003589 2.03513e-06
0.01014247 2.052039e-06
0.01025019 2.069257e-06
0.01035905 2.086792e-06
0.01046907 2.104648e-06
0.01058025 2.122833e-06
0.01069262 2.141353e-06
0.01080618 2.160214e-06
0.01092094 2.179423e-06
0.01103693 2.198987e-06
0.01115414 2.218913e-06
0.0112726 2.239209e-06
0.01139232 2.25988e-06
0.01151331 2.280935e-06
0.01163559 2.302382e-06
0.01175916 2.324228e-06
0.01188405 2.34648e-06
0.01201026 2.369148e-06
0.01213781 2.392239e-06
0.01226672 2.415761e-06
0.012397 2.439724e-06
0.01252866 2.464136e-06
0.01266172 2.489005e-06
0.01279619 2.514342e-06
0.01293209 2.540154e-06
0.01306943 2.566453e-06
0.01320823 2.593246e-06
0.01334851 2.620545e-06
0.01349028 2.648359e-06
0.01363355 2.676699e-06
0.01377834 2.705575e-06
0.01392467 2.734997e-06
0.01407256 2.764977e-06
0.01422201 2.795526e-06
0.01437305 2.826655e-06
0.0145257 2.858376e-06
0.01467997 2.890701e-06
0.01483587 2.923641e-06
0.01499344 2.957209e-06
0.01515267 2.991419e-06
0.0153136 3.026281e-06
0.01547623 3.061811e-06
0.0156406 3.09802e-06
0.01580671 3.134923e-06
0.01597458 3.172534e-06
0.01614423 3.210866e-06
0.01631569 3.249936e-06
0.01648897 3.289756e-06
0.01666409 3.330343e-06
0.01684107 3.371712e-06
0.01701992 3.413878e-06
0.01720068 3.456858e-06
0.01738336 3.500668e-06
0.01756798 3.545326e-06
0.01775455 3.590847e-06
0.01794311 3.63725e-06
0.01813368 3.684552e-06
0.01832626 3.732772e-06
0.01852089 3.781928e-06
0.01871759 3.832039e-06
0.01891638 3.883124e-06
0.01911728 3.935204e-06
0.01932031 3.988298e-06
0.0195255 4.042428e-06
0.01973286 4.097613e-06
0.01994243 4.153875e-06
0.02015423 4.211237e-06
0.02036827 4.269721e-06
0.02058459 4.329349e-06
0.02080321 4.390145e-06
0.02102415 4.452132e-06
0.02124743 4.515335e-06
0.02147308 4.579779e-06
0.02170114 4.645488e-06
0.02193161 4.712489e-06
0.02216453 4.780808e-06
0.02239992 4.850472e-06
0.02263782 4.921508e-06
0.02287824 4.993944e-06
0.02312122 5.067809e-06
0.02336677 5.143132e-06
0.02361493 5.219942e-06
0.02386573 5.298271e-06
0.0241192 5.378149e-06
0.02437535 5.459608e-06
0.02463422 5.54268e-06
0.02489585 5.627398e-06
0.02516025 5.713796e-06
0.02542746 5.801909e-06
0.02569751 5.891771e-06
0.02597043 5.983417e-06
0.02624624 6.076886e-06
0.02652498 6.172214e-06
0.02680669 6.269439e-06
0.02709138 6.3686e-06
0.0273791 6.469736e-06
0.02766988 6.572889e-06
0.02796374 6.6781e-06
0.02826073 6.78541e-06
0.02856087 6.894864e-06
0.02886419 7.006504e-06
0.02917074 7.120376e-06
0.02948054 7.236526e-06
0.02979364 7.355001e-06
0.03011006 7.475847e-06
0.03042984 7.599115e-06
0.03075301 7.724853e-06
0.03107962 7.853113e-06
0.03140969 7.983947e-06
0.03174328 8.117406e-06
0.0320804 8.253546e-06
0.03242111 8.392421e-06
0.03276543 8.534088e-06
0.03311341 8.678603e-06
0.03346508 8.826027e-06
0.0338205 8.976418e-06
0.03417968 9.129838e-06
0.03454268 9.286349e-06
0.03490954 9.446014e-06
0.03528029 9.608899e-06
0.03565498 9.775069e-06
0.03603364 9.944593e-06
0.03641633 1.011754e-05
0.03680309 1.029398e-05
0.03719395 1.047398e-05
0.03758896 1.065763e-05
0.03798817 1.084498e-05
0.03839162 1.103613e-05
0.03879935 1.123114e-05
0.03921141 1.14301e-05
0.03962785 1.163309e-05
0.04004871 1.184019e-05
0.04047404 1.205149e-05
0.04090389 1.226707e-05
0.0413383 1.248702e-05
0.04177733 1.271144e-05
0.04222102 1.29404e-05
0.04266942 1.317401e-05
0.04312258 1.341237e-05
0.04358056 1.365556e-05
0.0440434 1.39037e-05
0.04451116 1.415687e-05
0.04498388 1.44152e-05
0.04546163 1.467877e-05
0.04594444 1.49477e-05
0.04643239 1.52221e-05
0.04692552 1.550208e-05
0.04742388 1.578776e-05
0.04792754 1.607926e-05
0.04843655 1.637669e-05
0.04895096 1.668017e-05
0.04947084 1.698983e-05
0.04999623 1.73058e-05
0.05052721 1.762821e-05
0.05106383 1.795719e-05
0.05160614 1.829287e-05
0.05215422 1.863539e-05
0.05270811 1.89849e-05
0.05326789 1.934153e-05
0.05383361 1.970543e-05
0.05440535 2.007675e-05
0.05498315 2.045565e-05
0.05556709 2.084228e-05
0.05615723 2.123679e-05
0.05675364 2.163935e-05
0.05735638 2.205013e-05
0.05796553 2.246928e-05
0.05858114 2.2897e-05
0.05920329 2.333343e-05
0.05983205 2.377878e-05
0.06046749 2.423322e-05
0.06110967 2.469693e-05
0.06175868 2.51701e-05
0.06241458 2.565293e-05
0.06307744 2.614562e-05
0.06374735 2.664837e-05
0.06442437 2.716137e-05
0.06510857 2.768485e-05
0.06580005 2.8219e-05
0.06649887 2.876406e-05
0.06720511 2.932025e-05
0.06791885 2.988778e-05
0.06864017 3.046689e-05
0.06936915 3.105781e-05
0.07010588 3.166079e-05
0.07085043 3.227607e-05
0.07160288 3.29039e-05
0.07236333 3.354453e-05
0.07313185 3.419822e-05
0.07390854 3.486524e-05
0.07469347 3.554586e-05
0.07548674 3.624034e-05
0.07628844 3.694898e-05
0.07709865 3.767204e-05
0.07791746 3.840984e-05
0.07874497 3.916266e-05
0.07958127 3.99308e-05
0.08042645 4.071458e-05
0.08128061 4.15143e-05
0.08214383 4.233029e-05
0.08301623 4.316287e-05
0.08389789 4.401238e-05
0.08478892 4.487914e-05
0.0856894 4.576352e-05
0.08659945 4.666585e-05
0.08751917 4.75865e-05
0.08844865 4.852584e-05
0.08938801 4.948422e-05
0.09033734 5.046203e-05
0.09129675 5.145967e-05
0.09226636 5.247751e-05
0.09324626 5.351595e-05
0.09423656 5.457542e-05
0.09523739 5.565631e-05
0.09624884 5.675906e-05
0.09727104 5.788408e-05
0.09830409 5.903183e-05
0.09934811 6.020274e-05
0.1004032 6.139727e-05
0.1014695 6.261588e-05
0.1025472 6.385904e-05
0.1036363 6.512722e-05
0.1047369 6.642092e-05
0.1058493 6.774063e-05
0.1069734 6.908685e-05
0.1081095 7.04601e-05
0.1092577 7.18609e-05
0.110418 7.328977e-05
0.1115907 7.474726e-05
0.1127758 7.623392e-05
0.1139736 7.77503e-05
0.115184 7.929698e-05
0.1164073 8.087452e-05
0.1176436 8.248352e-05
0.118893 8.412458e-05
0.1201557 8.579829e-05
0.1214318 8.750527e-05
0.1227214 8.924616e-05
0.1240248 9.102159e-05
0.1253419 9.28322e-05
0.1266731 9.467865e-05
0.1280184 9.65616e-05
0.129378 9.848175e-05
0.1307521 0.0001004398
0.1321407 0.0001024364
0.1335441 0.0001044722
0.1349624 0.0001065481
0.1363957 0.0001086647
0.1378443 0.0001108228
0.1393082 0.0001130231
0.1407877 0.0001152664
0.1422829 0.0001175534
0.143794 0.000119885
0.1453212 0.000122262
0.1468645 0.000124685
0.1484243 0.0001271551
0.1500006 0.000129673


T-> t Z:

1.000049e-10 3.662898e-07
1.01067e-10 3.662898e-07
1.021404e-10 3.662898e-07
1.032251e-10 3.662898e-07
1.043214e-10 3.662898e-07
1.054293e-10 3.662898e-07
1.06549e-10 3.662898e-07
1.076806e-10 3.662898e-07
1.088242e-10 3.662898e-07
1.0998e-10 3.662897e-07
1.11148e-10 3.662897e-07
1.123284e-10 3.662897e-07
1.135214e-10 3.662897e-07
1.14727e-10 3.662897e-07
1.159455e-10 3.662897e-07
1.171769e-10 3.662897e-07
1.184213e-10 3.662896e-07
1.19679e-10 3.662896e-07
1.2095e-10 3.662896e-07
1.222346e-10 3.662896e-07
1.235327e-10 3.662896e-07
1.248447e-10 3.662896e-07
1.261706e-10 3.662896e-07
1.275106e-10 3.662895e-07
1.288648e-10 3.662895e-07
1.302333e-10 3.662895e-07
1.316165e-10 3.662895e-07
1.330143e-10 3.662895e-07
1.344269e-10 3.662895e-07
1.358546e-10 3.662895e-07
1.372974e-10 3.662894e-07
1.387556e-10 3.662894e-07
1.402292e-10 3.662894e-07
1.417185e-10 3.662894e-07
1.432236e-10 3.662894e-07
1.447447e-10 3.662894e-07
1.462819e-10 3.662893e-07
1.478355e-10 3.662893e-07
1.494055e-10 3.662893e-07
1.509923e-10 3.662893e-07
1.525959e-10 3.662893e-07
1.542165e-10 3.662893e-07
1.558543e-10 3.662892e-07
1.575095e-10 3.662892e-07
1.591823e-10 3.662892e-07
1.608729e-10 3.662892e-07
1.625814e-10 3.662892e-07
1.643081e-10 3.662891e-07
1.660531e-10 3.662891e-07
1.678167e-10 3.662891e-07
1.695989e-10 3.662891e-07
1.714001e-10 3.662891e-07
1.732205e-10 3.66289e-07
1.750601e-10 3.66289e-07
1.769193e-10 3.66289e-07
1.787983e-10 3.66289e-07
1.806972e-10 3.66289e-07
1.826162e-10 3.662889e-07
1.845557e-10 3.662889e-07
1.865157e-10 3.662889e-07
1.884966e-10 3.662889e-07
1.904985e-10 3.662889e-07
1.925216e-10 3.662888e-07
1.945663e-10 3.662888e-07
1.966326e-10 3.662888e-07
1.987209e-10 3.662888e-07
2.008314e-10 3.662887e-07
2.029643e-10 3.662887e-07
2.051199e-10 3.662887e-07
2.072983e-10 3.662887e-07
2.094999e-10 3.662886e-07
2.117249e-10 3.662886e-07
2.139735e-10 3.662886e-07
2.162459e-10 3.662886e-07
2.185425e-10 3.662885e-07
2.208635e-10 3.662885e-07
2.232092e-10 3.662885e-07
2.255797e-10 3.662885e-07
2.279755e-10 3.662884e-07
2.303966e-10 3.662884e-07
2.328435e-10 3.662884e-07
2.353164e-10 3.662884e-07
2.378156e-10 3.662883e-07
2.403412e-10 3.662883e-07
2.428937e-10 3.662883e-07
2.454734e-10 3.662883e-07
2.480804e-10 3.662882e-07
2.507151e-10 3.662882e-07
2.533777e-10 3.662882e-07
2.560687e-10 3.662881e-07
2.587882e-10 3.662881e-07
2.615367e-10 3.662881e-07
2.643143e-10 3.66288e-07
2.671214e-10 3.66288e-07
2.699583e-10 3.66288e-07
2.728253e-10 3.66288e-07
2.757228e-10 3.662879e-07
2.786511e-10 3.662879e-07
2.816105e-10 3.662879e-07
2.846013e-10 3.662878e-07
2.876239e-10 3.662878e-07
2.906785e-10 3.662878e-07
2.937656e-10 3.662877e-07
2.968855e-10 3.662877e-07
3.000385e-10 3.662877e-07
3.03225e-10 3.662876e-07
3.064454e-10 3.662876e-07
3.097e-10 3.662875e-07
3.129891e-10 3.662875e-07
3.163131e-10 3.662875e-07
3.196725e-10 3.662874e-07
3.230675e-10 3.662874e-07
3.264986e-10 3.662874e-07
3.299661e-10 3.662873e-07
3.334705e-10 3.662873e-07
3.370121e-10 3.662872e-07
3.405912e-10 3.662872e-07
3.442084e-10 3.662872e-07
3.47864e-10 3.662871e-07
3.515585e-10 3.662871e-07
3.552922e-10 3.66287e-07
3.590655e-10 3.66287e-07
3.628789e-10 3.66287e-07
3.667328e-10 3.662869e-07
3.706276e-10 3.662869e-07
3.745638e-10 3.662868e-07
3.785418e-10 3.662868e-07
3.82562e-10 3.662867e-07
3.86625e-10 3.662867e-07
3.907311e-10 3.662867e-07
3.948808e-10 3.662866e-07
3.990745e-10 3.662866e-07
4.033128e-10 3.662865e-07
4.075962e-10 3.662865e-07
4.11925e-10 3.662864e-07
4.162998e-10 3.662864e-07
4.20721e-10 3.662863e-07
4.251892e-10 3.662863e-07
4.297049e-10 3.662862e-07
4.342685e-10 3.662862e-07
4.388805e-10 3.662861e-07
4.435416e-10 3.662861e-07
4.482522e-10 3.66286e-07
4.530128e-10 3.66286e-07
4.578239e-10 3.662859e-07
4.626862e-10 3.662859e-07
4.676e-10 3.662858e-07
4.725661e-10 3.662858e-07
4.775849e-10 3.662857e-07
4.82657e-10 3.662857e-07
4.87783e-10 3.662856e-07
4.929635e-10 3.662855e-07
4.981989e-10 3.662855e-07
5.034899e-10 3.662854e-07
5.088372e-10 3.662854e-07
5.142412e-10 3.662853e-07
5.197026e-10 3.662852e-07
5.25222e-10 3.662852e-07
5.308001e-10 3.662851e-07
5.364374e-10 3.662851e-07
5.421345e-10 3.66285e-07
5.478922e-10 3.662849e-07
5.53711e-10 3.662849e-07
5.595916e-10 3.662848e-07
5.655346e-10 3.662847e-07
5.715408e-10 3.662847e-07
5.776107e-10 3.662846e-07
5.837452e-10 3.662845e-07
5.899447e-10 3.662845e-07
5.962102e-10 3.662844e-07
6.025421e-10 3.662843e-07
6.089413e-10 3.662843e-07
6.154085e-10 3.662842e-07
6.219443e-10 3.662841e-07
6.285496e-10 3.662841e-07
6.35225e-10 3.66284e-07
6.419713e-10 3.662839e-07
6.487893e-10 3.662838e-07
6.556796e-10 3.662838e-07
6.626432e-10 3.662837e-07
6.696807e-10 3.662836e-07
6.767929e-10 3.662835e-07
6.839807e-10 3.662834e-07
6.912448e-10 3.662834e-07
6.98586e-10 3.662833e-07
7.060053e-10 3.662832e-07
7.135033e-10 3.662831e-07
7.210809e-10 3.66283e-07
7.287391e-10 3.66283e-07
7.364785e-10 3.662829e-07
7.443002e-10 3.662828e-07
7.522049e-10 3.662827e-07
7.601936e-10 3.662826e-07
7.682671e-10 3.662825e-07
7.764264e-10 3.662824e-07
7.846723e-10 3.662823e-07
7.930058e-10 3.662822e-07
8.014277e-10 3.662822e-07
8.099392e-10 3.662821e-07
8.18541e-10 3.66282e-07
8.272342e-10 3.662819e-07
8.360197e-10 3.662818e-07
8.448985e-10 3.662817e-07
8.538716e-10 3.662816e-07
8.6294e-10 3.662815e-07
8.721048e-10 3.662814e-07
8.813668e-10 3.662813e-07
8.907272e-10 3.662812e-07
9.001871e-10 3.662811e-07
9.097474e-10 3.66281e-07
9.194092e-10 3.662809e-07
9.291736e-10 3.662808e-07
9.390418e-10 3.662806e-07
9.490147e-10 3.662805e-07
9.590936e-10 3.662804e-07
9.692795e-10 3.662803e-07
9.795736e-10 3.662802e-07
9.89977e-10 3.662801e-07
1.000491e-09 3.6628e-07
1.011116e-09 3.662799e-07
1.021855e-09 3.662797e-07
1.032707e-09 3.662796e-07
1.043675e-09 3.662795e-07
1.054759e-09 3.662794e-07
1.065961e-09 3.662793e-07
1.077282e-09 3.662791e-07
1.088723e-09 3.66279e-07
1.100286e-09 3.662789e-07
1.111971e-09 3.662788e-07
1.123781e-09 3.662786e-07
1.135716e-09 3.662785e-07
1.147777e-09 3.662784e-07
1.159967e-09 3.662782e-07
1.172286e-09 3.662781e-07
1.184736e-09 3.66278e-07
1.197319e-09 3.662778e-07
1.210035e-09 3.662777e-07
1.222886e-09 3.662775e-07
1.235873e-09 3.662774e-07
1.248998e-09 3.662772e-07
1.262263e-09 3.662771e-07
1.275669e-09 3.66277e-07
1.289217e-09 3.662768e-07
1.302909e-09 3.662767e-07
1.316746e-09 3.662765e-07
1.33073e-09 3.662764e-07
1.344863e-09 3.662762e-07
1.359146e-09 3.66276e-07
1.373581e-09 3.662759e-07
1.388169e-09 3.662757e-07
1.402911e-09 3.662756e-07
1.417811e-09 3.662754e-07
1.432869e-09 3.662752e-07
1.448086e-09 3.662751e-07
1.463465e-09 3.662749e-07
1.479008e-09 3.662747e-07
1.494715e-09 3.662746e-07
1.51059e-09 3.662744e-07
1.526633e-09 3.662742e-07
1.542846e-09 3.66274e-07
1.559232e-09 3.662738e-07
1.575791e-09 3.662737e-07
1.592527e-09 3.662735e-07
1.60944e-09 3.662733e-07
1.626533e-09 3.662731e-07
1.643807e-09 3.662729e-07
1.661265e-09 3.662727e-07
1.678908e-09 3.662725e-07
1.696739e-09 3.662723e-07
1.714758e-09 3.662721e-07
1.73297e-09 3.662719e-07
1.751375e-09 3.662717e-07
1.769975e-09 3.662715e-07
1.788772e-09 3.662713e-07
1.80777e-09 3.662711e-07
1.826969e-09 3.662709e-07
1.846372e-09 3.662707e-07
1.865981e-09 3.662705e-07
1.885798e-09 3.662703e-07
1.905826e-09 3.6627e-07
1.926067e-09 3.662698e-07
1.946522e-09 3.662696e-07
1.967195e-09 3.662694e-07
1.988087e-09 3.662691e-07
2.009201e-09 3.662689e-07
2.03054e-09 3.662687e-07
2.052105e-09 3.662684e-07
2.073899e-09 3.662682e-07
2.095925e-09 3.66268e-07
2.118184e-09 3.662677e-07
2.14068e-09 3.662675e-07
2.163415e-09 3.662672e-07
2.186391e-09 3.66267e-07
2.209611e-09 3.662667e-07
2.233078e-09 3.662665e-07
2.256794e-09 3.662662e-07
2.280762e-09 3.662659e-07
2.304984e-09 3.662657e-07
2.329464e-09 3.662654e-07
2.354204e-09 3.662651e-07
2.379206e-09 3.662649e-07
2.404474e-09 3.662646e-07
2.43001e-09 3.662643e-07
2.455818e-09 3.66264e-07
2.4819e-09 3.662637e-07
2.508258e-09 3.662634e-07
2.534897e-09 3.662632e-07
2.561818e-09 3.662629e-07
2.589026e-09 3.662626e-07
2.616522e-09 3.662623e-07
2.64431e-09 3.66262e-07
2.672394e-09 3.662616e-07
2.700776e-09 3.662613e-07
2.729459e-09 3.66261e-07
2.758447e-09 3.662607e-07
2.787742e-09 3.662604e-07
2.817349e-09 3.662601e-07
2.84727e-09 3.662597e-07
2.877509e-09 3.662594e-07
2.908069e-09 3.662591e-07
2.938954e-09 3.662587e-07
2.970167e-09 3.662584e-07
3.001711e-09 3.66258e-07
3.03359e-09 3.662577e-07
3.065808e-09 3.662573e-07
3.098368e-09 3.66257e-07
3.131273e-09 3.662566e-07
3.164529e-09 3.662562e-07
3.198137e-09 3.662559e-07
3.232102e-09 3.662555e-07
3.266428e-09 3.662551e-07
3.301119e-09 3.662548e-07
3.336178e-09 3.662544e-07
3.371609e-09 3.66254e-07
3.407417e-09 3.662536e-07
3.443605e-09 3.662532e-07
3.480177e-09 3.662528e-07
3.517138e-09 3.662524e-07
3.554491e-09 3.66252e-07
3.592241e-09 3.662516e-07
3.630392e-09 3.662511e-07
3.668948e-09 3.662507e-07
3.707913e-09 3.662503e-07
3.747293e-09 3.662499e-07
3.78709e-09 3.662494e-07
3.82731e-09 3.66249e-07
3.867958e-09 3.662485e-07
3.909037e-09 3.662481e-07
3.950552e-09 3.662476e-07
3.992508e-09 3.662472e-07
4.03491e-09 3.662467e-07
4.077762e-09 3.662462e-07
4.121069e-09 3.662458e-07
4.164837e-09 3.662453e-07
4.209069e-09 3.662448e-07
4.25377e-09 3.662443e-07
4.298947e-09 3.662438e-07
4.344603e-09 3.662433e-07
4.390744e-09 3.662428e-07
4.437376e-09 3.662423e-07
4.484502e-09 3.662418e-07
4.532129e-09 3.662413e-07
4.580262e-09 3.662407e-07
4.628906e-09 3.662402e-07
4.678066e-09 3.662397e-07
4.727749e-09 3.662391e-07
4.777959e-09 3.662386e-07
4.828703e-09 3.66238e-07
4.879985e-09 3.662374e-07
4.931812e-09 3.662369e-07
4.98419e-09 3.662363e-07
5.037124e-09 3.662357e-07
5.09062e-09 3.662351e-07
5.144684e-09 3.662345e-07
5.199322e-09 3.662339e-07
5.254541e-09 3.662333e-07
5.310346e-09 3.662327e-07
5.366743e-09 3.662321e-07
5.42374e-09 3.662315e-07
5.481342e-09 3.662309e-07
5.539556e-09 3.662302e-07
5.598388e-09 3.662296e-07
5.657844e-09 3.662289e-07
5.717933e-09 3.662283e-07
5.778659e-09 3.662276e-07
5.84003e-09 3.662269e-07
5.902054e-09 3.662262e-07
5.964735e-09 3.662256e-07
6.028083e-09 3.662249e-07
6.092103e-09 3.662242e-07
6.156804e-09 3.662234e-07
6.222191e-09 3.662227e-07
6.288273e-09 3.66222e-07
6.355056e-09 3.662213e-07
6.422549e-09 3.662205e-07
6.490759e-09 3.662198e-07
6.559693e-09 3.66219e-07
6.629359e-09 3.662183e-07
6.699765e-09 3.662175e-07
6.770919e-09 3.662167e-07
6.842828e-09 3.662159e-07
6.915502e-09 3.662151e-07
6.988947e-09 3.662143e-07
7.063172e-09 3.662135e-07
7.138185e-09 3.662127e-07
7.213995e-09 3.662119e-07
7.29061e-09 3.66211e-07
7.368039e-09 3.662102e-07
7.44629e-09 3.662093e-07
7.525372e-09 3.662085e-07
7.605294e-09 3.662076e-07
7.686065e-09 3.662067e-07
7.767694e-09 3.662058e-07
7.850189e-09 3.662049e-07
7.933561e-09 3.66204e-07
8.017818e-09 3.662031e-07
8.10297e-09 3.662021e-07
8.189026e-09 3.662012e-07
8.275996e-09 3.662002e-07
8.36389e-09 3.661993e-07
8.452718e-09 3.661983e-07
8.542489e-09 3.661973e-07
8.633213e-09 3.661963e-07
8.7249e-09 3.661953e-07
8.817562e-09 3.661943e-07
8.911207e-09 3.661933e-07
9.005847e-09 3.661922e-07
9.101493e-09 3.661912e-07
9.198154e-09 3.661901e-07
9.295841e-09 3.661891e-07
9.394566e-09 3.66188e-07
9.49434e-09 3.661869e-07
9.595173e-09 3.661858e-07
9.697077e-09 3.661847e-07
9.800063e-09 3.661835e-07
9.904143e-09 3.661824e-07
1.000933e-08 3.661812e-07
1.011563e-08 3.661801e-07
1.022306e-08 3.661789e-07
1.033163e-08 3.661777e-07
1.044136e-08 3.661765e-07
1.055225e-08 3.661753e-07
1.066432e-08 3.661741e-07
1.077758e-08 3.661728e-07
1.089204e-08 3.661716e-07
1.100772e-08 3.661703e-07
1.112462e-08 3.66169e-07
1.124277e-08 3.661677e-07
1.136217e-08 3.661664e-07
1.148284e-08 3.661651e-07
1.160479e-08 3.661638e-07
1.172804e-08 3.661624e-07
1.18526e-08 3.66161e-07
1.197848e-08 3.661597e-07
1.210569e-08 3.661583e-07
1.223426e-08 3.661569e-07
1.236419e-08 3.661554e-07
1.24955e-08 3.66154e-07
1.262821e-08 3.661525e-07
1.276232e-08 3.661511e-07
1.289786e-08 3.661496e-07
1.303484e-08 3.661481e-07
1.317328e-08 3.661466e-07
1.331318e-08 3.66145e-07
1.345457e-08 3.661435e-07
1.359747e-08 3.661419e-07
1.374188e-08 3.661404e-07
1.388782e-08 3.661388e-07
1.403531e-08 3.661371e-07
1.418437e-08 3.661355e-07
1.433502e-08 3.661339e-07
1.448726e-08 3.661322e-07
1.464112e-08 3.661305e-07
1.479661e-08 3.661288e-07
1.495376e-08 3.661271e-07
1.511257e-08 3.661253e-07
1.527307e-08 3.661236e-07
1.543528e-08 3.661218e-07
1.55992e-08 3.6612e-07
1.576487e-08 3.661182e-07
1.59323e-08 3.661164e-07
1.610151e-08 3.661145e-07
1.627251e-08 3.661126e-07
1.644533e-08 3.661107e-07
1.661999e-08 3.661088e-07
1.67965e-08 3.661069e-07
1.697488e-08 3.66105e-07
1.715516e-08 3.66103e-07
1.733735e-08 3.66101e-07
1.752148e-08 3.66099e-07
1.770757e-08 3.660969e-07
1.789563e-08 3.660949e-07
1.808568e-08 3.660928e-07
1.827776e-08 3.660907e-07
1.847188e-08 3.660886e-07
1.866805e-08 3.660864e-07
1.886632e-08 3.660842e-07
1.906668e-08 3.660821e-07
1.926918e-08 3.660798e-07
1.947382e-08 3.660776e-07
1.968064e-08 3.660753e-07
1.988966e-08 3.66073e-07
2.010089e-08 3.660707e-07
2.031437e-08 3.660684e-07
2.053011e-08 3.66066e-07
2.074815e-08 3.660636e-07
2.09685e-08 3.660612e-07
2.11912e-08 3.660588e-07
2.141625e-08 3.660563e-07
2.16437e-08 3.660538e-07
2.187357e-08 3.660513e-07
2.210587e-08 3.660488e-07
2.234064e-08 3.660462e-07
2.257791e-08 3.660436e-07
2.281769e-08 3.66041e-07
2.306003e-08 3.660383e-07
2.330493e-08 3.660357e-07
2.355244e-08 3.66033e-07
2.380257e-08 3.660302e-07
2.405536e-08 3.660275e-07
2.431084e-08 3.660247e-07
2.456903e-08 3.660218e-07
2.482996e-08 3.66019e-07
2.509366e-08 3.660161e-07
2.536017e-08 3.660132e-07
2.56295e-08 3.660102e-07
2.590169e-08 3.660073e-07
2.617678e-08 3.660043e-07
2.645479e-08 3.660012e-07
2.673574e-08 3.659981e-07
2.701969e-08 3.65995e-07
2.730665e-08 3.659919e-07
2.759665e-08 3.659887e-07
2.788974e-08 3.659855e-07
2.818594e-08 3.659823e-07
2.848528e-08 3.65979e-07
2.87878e-08 3.659757e-07
2.909354e-08 3.659724e-07
2.940252e-08 3.65969e-07
2.971479e-08 3.659656e-07
3.003037e-08 3.659621e-07
3.03493e-08 3.659586e-07
3.067162e-08 3.659551e-07
3.099737e-08 3.659515e-07
3.132657e-08 3.659479e-07
3.165927e-08 3.659443e-07
3.19955e-08 3.659406e-07
3.23353e-08 3.659369e-07
3.267871e-08 3.659332e-07
3.302577e-08 3.659294e-07
3.337652e-08 3.659255e-07
3.373099e-08 3.659217e-07
3.408922e-08 3.659177e-07
3.445126e-08 3.659138e-07
3.481715e-08 3.659098e-07
3.518692e-08 3.659057e-07
3.556061e-08 3.659017e-07
3.593828e-08 3.658975e-07
3.631996e-08 3.658934e-07
3.670569e-08 3.658891e-07
3.709551e-08 3.658849e-07
3.748948e-08 3.658806e-07
3.788763e-08 3.658762e-07
3.829001e-08 3.658718e-07
3.869666e-08 3.658674e-07
3.910764e-08 3.658629e-07
3.952297e-08 3.658584e-07
3.994272e-08 3.658538e-07
4.036693e-08 3.658491e-07
4.079564e-08 3.658445e-07
4.12289e-08 3.658397e-07
4.166676e-08 3.658349e-07
4.210928e-08 3.658301e-07
4.25565e-08 3.658252e-07
4.300846e-08 3.658203e-07
4.346522e-08 3.658153e-07
4.392684e-08 3.658103e-07
4.439336e-08 3.658052e-07
4.486483e-08 3.658e-07
4.534131e-08 3.657948e-07
4.582285e-08 3.657896e-07
4.630951e-08 3.657842e-07
4.680133e-08 3.657789e-07
4.729837e-08 3.657735e-07
4.78007e-08 3.65768e-07
4.830836e-08 3.657624e-07
4.882141e-08 3.657568e-07
4.933991e-08 3.657512e-07
4.986392e-08 3.657454e-07
5.039349e-08 3.657397e-07
5.092869e-08 3.657338e-07
5.146957e-08 3.657279e-07
5.201619e-08 3.65722e-07
5.256862e-08 3.657159e-07
5.312692e-08 3.657098e-07
5.369114e-08 3.657037e-07
5.426136e-08 3.656975e-07
5.483763e-08 3.656912e-07
5.542003e-08 3.656848e-07
5.600861e-08 3.656784e-07
5.660344e-08 3.656719e-07
5.720459e-08 3.656654e-07
5.781212e-08 3.656587e-07
5.84261e-08 3.65652e-07
5.904661e-08 3.656453e-07
5.96737e-08 3.656384e-07
6.030746e-08 3.656315e-07
6.094795e-08 3.656245e-07
6.159523e-08 3.656175e-07
6.22494e-08 3.656104e-07
6.291051e-08 3.656032e-07
6.357864e-08 3.655959e-07
6.425386e-08 3.655885e-07
6.493626e-08 3.655811e-07
6.562591e-08 3.655736e-07
6.632288e-08 3.65566e-07
6.702725e-08 3.655583e-07
6.77391e-08 3.655505e-07
6.845851e-08 3.655427e-07
6.918557e-08 3.655348e-07
6.992034e-08 3.655268e-07
7.066292e-08 3.655187e-07
7.141338e-08 3.655105e-07
7.217182e-08 3.655023e-07
7.293831e-08 3.654939e-07
7.371294e-08 3.654855e-07
7.449579e-08 3.654769e-07
7.528697e-08 3.654683e-07
7.608654e-08 3.654596e-07
7.68946e-08 3.654508e-07
7.771125e-08 3.654419e-07
7.853657e-08 3.65433e-07
7.937066e-08 3.654239e-07
8.02136e-08 3.654147e-07
8.10655e-08 3.654054e-07
8.192644e-08 3.653961e-07
8.279653e-08 3.653866e-07
8.367585e-08 3.65377e-07
8.456452e-08 3.653674e-07
8.546262e-08 3.653576e-07
8.637027e-08 3.653477e-07
8.728755e-08 3.653378e-07
8.821457e-08 3.653277e-07
8.915144e-08 3.653175e-07
9.009826e-08 3.653072e-07
9.105513e-08 3.652968e-07
9.202217e-08 3.652863e-07
9.299948e-08 3.652757e-07
9.398716e-08 3.652649e-07
9.498534e-08 3.652541e-07
9.599412e-08 3.652431e-07
9.701361e-08 3.65232e-07
9.804392e-08 3.652209e-07
9.908518e-08 3.652095e-07
1.001375e-07 3.651981e-07
1.01201e-07 3.651866e-07
1.022758e-07 3.651749e-07
1.03362e-07 3.651631e-07
1.044597e-07 3.651512e-07
1.055691e-07 3.651391e-07
1.066903e-07 3.65127e-07
1.078234e-07 3.651147e-07
1.089685e-07 3.651022e-07
1.101258e-07 3.650897e-07
1.112954e-07 3.65077e-07
1.124774e-07 3.650642e-07
1.136719e-07 3.650512e-07
1.148792e-07 3.650381e-07
1.160992e-07 3.650249e-07
1.173322e-07 3.650115e-07
1.185783e-07 3.64998e-07
1.198377e-07 3.649844e-07
1.211104e-07 3.649706e-07
1.223966e-07 3.649566e-07
1.236965e-07 3.649425e-07
1.250102e-07 3.649283e-07
1.263379e-07 3.649139e-07
1.276796e-07 3.648994e-07
1.290356e-07 3.648847e-07
1.30406e-07 3.648699e-07
1.31791e-07 3.648549e-07
1.331906e-07 3.648397e-07
1.346052e-07 3.648244e-07
1.360347e-07 3.648089e-07
1.374795e-07 3.647933e-07
1.389395e-07 3.647775e-07
1.404151e-07 3.647615e-07
1.419064e-07 3.647454e-07
1.434135e-07 3.647291e-07
1.449366e-07 3.647126e-07
1.464759e-07 3.64696e-07
1.480315e-07 3.646792e-07
1.496036e-07 3.646622e-07
1.511925e-07 3.64645e-07
1.527982e-07 3.646276e-07
1.54421e-07 3.646101e-07
1.56061e-07 3.645924e-07
1.577184e-07 3.645745e-07
1.593934e-07 3.645564e-07
1.610862e-07 3.645381e-07
1.62797e-07 3.645197e-07
1.64526e-07 3.64501e-07
1.662733e-07 3.644821e-07
1.680392e-07 3.644631e-07
1.698238e-07 3.644438e-07
1.716274e-07 3.644244e-07
1.734501e-07 3.644047e-07
1.752922e-07 3.643849e-07
1.771539e-07 3.643648e-07
1.790353e-07 3.643445e-07
1.809367e-07 3.64324e-07
1.828584e-07 3.643033e-07
1.848004e-07 3.642824e-07
1.86763e-07 3.642613e-07
1.887465e-07 3.642399e-07
1.907511e-07 3.642183e-07
1.927769e-07 3.641965e-07
1.948243e-07 3.641745e-07
1.968934e-07 3.641522e-07
1.989844e-07 3.641297e-07
2.010977e-07 3.64107e-07
2.032334e-07 3.64084e-07
2.053918e-07 3.640608e-07
2.075732e-07 3.640374e-07
2.097777e-07 3.640137e-07
2.120056e-07 3.639897e-07
2.142572e-07 3.639655e-07
2.165326e-07 3.639411e-07
2.188323e-07 3.639164e-07
2.211564e-07 3.638915e-07
2.235051e-07 3.638663e-07
2.258788e-07 3.638408e-07
2.282777e-07 3.638151e-07
2.307021e-07 3.637891e-07
2.331523e-07 3.637628e-07
2.356284e-07 3.637362e-07
2.381309e-07 3.637094e-07
2.406599e-07 3.636823e-07
2.432158e-07 3.63655e-07
2.457988e-07 3.636273e-07
2.484093e-07 3.635993e-07
2.510475e-07 3.635711e-07
2.537137e-07 3.635426e-07
2.564082e-07 3.635138e-07
2.591314e-07 3.634846e-07
2.618834e-07 3.634552e-07
2.646647e-07 3.634255e-07
2.674756e-07 3.633954e-07
2.703162e-07 3.633651e-07
2.731871e-07 3.633344e-07
2.760884e-07 3.633034e-07
2.790206e-07 3.632721e-07
2.819839e-07 3.632405e-07
2.849786e-07 3.632086e-07
2.880052e-07 3.631763e-07
2.910639e-07 3.631437e-07
2.941551e-07 3.631107e-07
2.972792e-07 3.630775e-07
3.004364e-07 3.630438e-07
3.036271e-07 3.630099e-07
3.068517e-07 3.629755e-07
3.101106e-07 3.629408e-07
3.134041e-07 3.629058e-07
3.167325e-07 3.628704e-07
3.200963e-07 3.628347e-07
3.234959e-07 3.627985e-07
3.269315e-07 3.62762e-07
3.304036e-07 3.627251e-07
3.339126e-07 3.626879e-07
3.374589e-07 3.626503e-07
3.410428e-07 3.626122e-07
3.446648e-07 3.625738e-07
3.483253e-07 3.62535e-07
3.520246e-07 3.624958e-07
3.557632e-07 3.624562e-07
3.595416e-07 3.624162e-07
3.6336e-07 3.623758e-07
3.67219e-07 3.623349e-07
3.71119e-07 3.622937e-07
3.750604e-07 3.62252e-07
3.790437e-07 3.622099e-07
3.830693e-07 3.621674e-07
3.871376e-07 3.621244e-07
3.912491e-07 3.62081e-07
3.954043e-07 3.620372e-07
3.996037e-07 3.619929e-07
4.038476e-07 3.619481e-07
4.081366e-07 3.619029e-07
4.124711e-07 3.618572e-07
4.168517e-07 3.618111e-07
4.212788e-07 3.617645e-07
4.25753e-07 3.617175e-07
4.302746e-07 3.616699e-07
4.348443e-07 3.616219e-07
4.394625e-07 3.615733e-07
4.441297e-07 3.615243e-07
4.488465e-07 3.614748e-07
4.536134e-07 3.614248e-07
4.584309e-07 3.613743e-07
4.632996e-07 3.613233e-07
4.6822e-07 3.612717e-07
4.731927e-07 3.612196e-07
4.782182e-07 3.611671e-07
4.83297e-07 3.611139e-07
4.884298e-07 3.610603e-07
4.936171e-07 3.610061e-07
4.988595e-07 3.609513e-07
5.041575e-07 3.60896e-07
5.095118e-07 3.608401e-07
5.14923e-07 3.607837e-07
5.203917e-07 3.607267e-07
5.259184e-07 3.606692e-07
5.315039e-07 3.60611e-07
5.371486e-07 3.605523e-07
5.428533e-07 3.60493e-07
5.486186e-07 3.60433e-07
5.544451e-07 3.603725e-07
5.603335e-07 3.603114e-07
5.662845e-07 3.602497e-07
5.722986e-07 3.601873e-07
5.783766e-07 3.601243e-07
5.845192e-07 3.600607e-07
5.907269e-07 3.599965e-07
5.970007e-07 3.599316e-07
6.03341e-07 3.598661e-07
6.097487e-07 3.597999e-07
6.162244e-07 3.597331e-07
6.22769e-07 3.596656e-07
6.29383e-07 3.595974e-07
6.360672e-07 3.595285e-07
6.428225e-07 3.59459e-07
6.496495e-07 3.593888e-07
6.56549e-07 3.593179e-07
6.635218e-07 3.592462e-07
6.705686e-07 3.591739e-07
6.776903e-07 3.591009e-07
6.848876e-07 3.590271e-07
6.921613e-07 3.589526e-07
6.995123e-07 3.588773e-07
7.069414e-07 3.588014e-07
7.144493e-07 3.587247e-07
7.22037e-07 3.586472e-07
7.297053e-07 3.585689e-07
7.37455e-07 3.584899e-07
7.45287e-07 3.584102e-07
7.532022e-07 3.583296e-07
7.612015e-07 3.582482e-07
7.692857e-07 3.581661e-07
7.774558e-07 3.580831e-07
7.857127e-07 3.579994e-07
7.940572e-07 3.579148e-07
8.024904e-07 3.578294e-07
8.110131e-07 3.577432e-07
8.196263e-07 3.576561e-07
8.28331e-07 3.575682e-07
8.371282e-07 3.574794e-07
8.460188e-07 3.573898e-07
8.550038e-07 3.572993e-07
8.640842e-07 3.572079e-07
8.732611e-07 3.571157e-07
8.825354e-07 3.570225e-07
8.919082e-07 3.569285e-07
9.013806e-07 3.568335e-07
9.109536e-07 3.567377e-07
9.206282e-07 3.566409e-07
9.304056e-07 3.565432e-07
9.402868e-07 3.564446e-07
9.50273e-07 3.56345e-07
9.603652e-07 3.562444e-07
9.705646e-07 3.56143e-07
9.808724e-07 3.560405e-07
9.912896e-07 3.559371e-07
1.001817e-06 3.558326e-07
1.012457e-06 3.557272e-07
1.02321e-06 3.556208e-07
1.034077e-06 3.555134e-07
1.045059e-06 3.55405e-07
1.056158e-06 3.552955e-07
1.067374e-06 3.55185e-07
1.07871e-06 3.550735e-07
1.090167e-06 3.54961e-07
1.101745e-06 3.548473e-07
1.113445e-06 3.547326e-07
1.125271e-06 3.546169e-07
1.137221e-06 3.545001e-07
1.149299e-06 3.543821e-07
1.161505e-06 3.542631e-07
1.173841e-06 3.54143e-07
1.186307e-06 3.540217e-07
1.198906e-06 3.538994e-07
1.211639e-06 3.537759e-07
1.224507e-06 3.536512e-07
1.237512e-06 3.535255e-07
1.250654e-06 3.533985e-07
1.263937e-06 3.532704e-07
1.27736e-06 3.531412e-07
1.290926e-06 3.530107e-07
1.304636e-06 3.528791e-07
1.318492e-06 3.527462e-07
1.332495e-06 3.526122e-07
1.346646e-06 3.524769e-07
1.360948e-06 3.523405e-07
1.375402e-06 3.522027e-07
1.390009e-06 3.520638e-07
1.404772e-06 3.519236e-07
1.419691e-06 3.517821e-07
1.434768e-06 3.516394e-07
1.450006e-06 3.514954e-07
1.465406e-06 3.513502e-07
1.480969e-06 3.512036e-07
1.496697e-06 3.510558e-07
1.512593e-06 3.509066e-07
1.528657e-06 3.507561e-07
1.544892e-06 3.506043e-07
1.561299e-06 3.504512e-07
1.577881e-06 3.502967e-07
1.594638e-06 3.501409e-07
1.611574e-06 3.499837e-07
1.628689e-06 3.498252e-07
1.645986e-06 3.496653e-07
1.663467e-06 3.49504e-07
1.681134e-06 3.493413e-07
1.698988e-06 3.491772e-07
1.717032e-06 3.490118e-07
1.735268e-06 3.488449e-07
1.753697e-06 3.486766e-07
1.772322e-06 3.485069e-07
1.791144e-06 3.483357e-07
1.810167e-06 3.481631e-07
1.829391e-06 3.479891e-07
1.84882e-06 3.478136e-07
1.868455e-06 3.476367e-07
1.888299e-06 3.474582e-07
1.908353e-06 3.472783e-07
1.928621e-06 3.47097e-07
1.949103e-06 3.469141e-07
1.969803e-06 3.467298e-07
1.990723e-06 3.465439e-07
2.011865e-06 3.463565e-07
2.033232e-06 3.461677e-07
2.054826e-06 3.459773e-07
2.076649e-06 3.457853e-07
2.098703e-06 3.455919e-07
2.120992e-06 3.453969e-07
2.143518e-06 3.452004e-07
2.166283e-06 3.450023e-07
2.18929e-06 3.448027e-07
2.212541e-06 3.446015e-07
2.236039e-06 3.443988e-07
2.259786e-06 3.441945e-07
2.283786e-06 3.439886e-07
2.30804e-06 3.437812e-07
2.332553e-06 3.435722e-07
2.357325e-06 3.433616e-07
2.382361e-06 3.431495e-07
2.407662e-06 3.429357e-07
2.433232e-06 3.427204e-07
2.459074e-06 3.425034e-07
2.48519e-06 3.422849e-07
2.511584e-06 3.420648e-07
2.538258e-06 3.418431e-07
2.565215e-06 3.416198e-07
2.592458e-06 3.413949e-07
2.619991e-06 3.411684e-07
2.647816e-06 3.409404e-07
2.675937e-06 3.407107e-07
2.704357e-06 3.404794e-07
2.733078e-06 3.402465e-07
2.762104e-06 3.400121e-07
2.791438e-06 3.39776e-07
2.821084e-06 3.395384e-07
2.851045e-06 3.392992e-07
2.881324e-06 3.390584e-07
2.911925e-06 3.38816e-07
2.942851e-06 3.38572e-07
2.974105e-06 3.383265e-07
3.005691e-06 3.380794e-07
3.037612e-06 3.378308e-07
3.069873e-06 3.375806e-07
3.102476e-06 3.373288e-07
3.135425e-06 3.370755e-07
3.168724e-06 3.368207e-07
3.202377e-06 3.365644e-07
3.236388e-06 3.363065e-07
3.270759e-06 3.360472e-07
3.305496e-06 3.357863e-07
3.340601e-06 3.35524e-07
3.37608e-06 3.352602e-07
3.411935e-06 3.34995e-07
3.448171e-06 3.347283e-07
3.484792e-06 3.344601e-07
3.521801e-06 3.341906e-07
3.559204e-06 3.339196e-07
3.597004e-06 3.336473e-07
3.635205e-06 3.333736e-07
3.673812e-06 3.330986e-07
3.71283e-06 3.328222e-07
3.752261e-06 3.325445e-07
3.792111e-06 3.322656e-07
3.832385e-06 3.319853e-07
3.873086e-06 3.317039e-07
3.91422e-06 3.314212e-07
3.95579e-06 3.311373e-07
3.997802e-06 3.308522e-07
4.04026e-06 3.30566e-07
4.083169e-06 3.302787e-07
4.126534e-06 3.299903e-07
4.170359e-06 3.297008e-07
4.214649e-06 3.294103e-07
4.25941e-06 3.291189e-07
4.304647e-06 3.288264e-07
4.350364e-06 3.285331e-07
4.396566e-06 3.282389e-07
4.443259e-06 3.279438e-07
4.490448e-06 3.276479e-07
4.538138e-06 3.273513e-07
4.586335e-06 3.270539e-07
4.635043e-06 3.267559e-07
4.684269e-06 3.264572e-07
4.734017e-06 3.261579e-07
4.784294e-06 3.258581e-07
4.835105e-06 3.255579e-07
4.886456e-06 3.252572e-07
4.938351e-06 3.249561e-07
4.990798e-06 3.246547e-07
5.043802e-06 3.24353e-07
5.097369e-06 3.240511e-07
5.151505e-06 3.237491e-07
5.206216e-06 3.23447e-07
5.261508e-06 3.231449e-07
5.317387e-06 3.228429e-07
5.373859e-06 3.22541e-07
5.430931e-06 3.222392e-07
5.48861e-06 3.219378e-07
5.546901e-06 3.216367e-07
5.605811e-06 3.21336e-07
5.665346e-06 3.210359e-07
5.725514e-06 3.207363e-07
5.786321e-06 3.204375e-07
5.847774e-06 3.201394e-07
5.909879e-06 3.198422e-07
5.972644e-06 3.195459e-07
6.036076e-06 3.192507e-07
6.100181e-06 3.189567e-07
6.164967e-06 3.186639e-07
6.230441e-06 3.183725e-07
6.29661e-06 3.180826e-07
6.363482e-06 3.177943e-07
6.431065e-06 3.175077e-07
6.499365e-06 3.172229e-07
6.56839e-06 3.169401e-07
6.638149e-06 3.166594e-07
6.708648e-06 3.163809e-07
6.779896e-06 3.161047e-07
6.851901e-06 3.158311e-07
6.924671e-06 3.1556e-07
6.998213e-06 3.152918e-07
7.072537e-06 3.150265e-07
7.147649e-06 3.147642e-07
7.22356e-06 3.145052e-07
7.300277e-06 3.142496e-07
7.377808e-06 3.139976e-07
7.456163e-06 3.137493e-07
7.53535e-06 3.135049e-07
7.615378e-06 3.132647e-07
7.696256e-06 3.130287e-07
7.777993e-06 3.127972e-07
7.860598e-06 3.125704e-07
7.94408e-06 3.123484e-07
8.028449e-06 3.121316e-07
8.113714e-06 3.1192e-07
8.199884e-06 3.11714e-07
8.28697e-06 3.115137e-07
8.37498e-06 3.113194e-07
8.463925e-06 3.111313e-07
8.553815e-06 3.109496e-07
8.644659e-06 3.107746e-07
8.736469e-06 3.106066e-07
8.829253e-06 3.104459e-07
8.923023e-06 3.102926e-07
9.017788e-06 3.10147e-07
9.11356e-06 3.100095e-07
9.210349e-06 3.098804e-07
9.308166e-06 3.097599e-07
9.407022e-06 3.096483e-07
9.506928e-06 3.09546e-07
9.607895e-06 3.094532e-07
9.709934e-06 3.093704e-07
9.813057e-06 3.092978e-07
9.917275e-06 3.092358e-07
1.00226e-05 3.091847e-07
1.012904e-05 3.091449e-07
1.023662e-05 3.091168e-07
1.034533e-05 3.091008e-07
1.04552e-05 3.090972e-07
1.056624e-05 3.091065e-07
1.067846e-05 3.09129e-07
1.079187e-05 3.091653e-07
1.090648e-05 3.092156e-07
1.102231e-05 3.092806e-07
1.113937e-05 3.093605e-07
1.125768e-05 3.094559e-07
1.137724e-05 3.095673e-07
1.149807e-05 3.096952e-07
1.162018e-05 3.098399e-07
1.174359e-05 3.100022e-07
1.186831e-05 3.101824e-07
1.199436e-05 3.103812e-07
1.212174e-05 3.105991e-07
1.225048e-05 3.108366e-07
1.238058e-05 3.110943e-07
1.251207e-05 3.113728e-07
1.264495e-05 3.116728e-07
1.277925e-05 3.119948e-07
1.291497e-05 3.123395e-07
1.305213e-05 3.127075e-07
1.319074e-05 3.130995e-07
1.333084e-05 3.135162e-07
1.347241e-05 3.139583e-07
1.361549e-05 3.144265e-07
1.37601e-05 3.149216e-07
1.390623e-05 3.154442e-07
1.405392e-05 3.159952e-07
1.420318e-05 3.165753e-07
1.435402e-05 3.171854e-07
1.450647e-05 3.178263e-07
1.466053e-05 3.184988e-07
1.481623e-05 3.192038e-07
1.497358e-05 3.199422e-07
1.513261e-05 3.207148e-07
1.529332e-05 3.215227e-07
1.545574e-05 3.223668e-07
1.561989e-05 3.23248e-07
1.578578e-05 3.241673e-07
1.595343e-05 3.251258e-07
1.612286e-05 3.261244e-07
1.629409e-05 3.271644e-07
1.646714e-05 3.282467e-07
1.664202e-05 3.293725e-07
1.681877e-05 3.305429e-07
1.699739e-05 3.317591e-07
1.717791e-05 3.330223e-07
1.736034e-05 3.343337e-07
1.754471e-05 3.356946e-07
1.773104e-05 3.371062e-07
1.791935e-05 3.385699e-07
1.810966e-05 3.400871e-07
1.8302e-05 3.41659e-07
1.849637e-05 3.432872e-07
1.869281e-05 3.44973e-07
1.889133e-05 3.467179e-07
1.909196e-05 3.485234e-07
1.929473e-05 3.503911e-07
1.949964e-05 3.523225e-07
1.970674e-05 3.543193e-07
1.991603e-05 3.563832e-07
2.012754e-05 3.585157e-07
2.03413e-05 3.607187e-07
2.055734e-05 3.629938e-07
2.077566e-05 3.65343e-07
2.099631e-05 3.67768e-07
2.121929e-05 3.702708e-07
2.144465e-05 3.728532e-07
2.16724e-05 3.755174e-07
2.190257e-05 3.782652e-07
2.213518e-05 3.810988e-07
2.237026e-05 3.840203e-07
2.260784e-05 3.870318e-07
2.284795e-05 3.901356e-07
2.30906e-05 3.93334e-07
2.333583e-05 3.966291e-07
2.358366e-05 4.000236e-07
2.383413e-05 4.035196e-07
2.408726e-05 4.071199e-07
2.434307e-05 4.108267e-07
2.46016e-05 4.146429e-07
2.486288e-05 4.185709e-07
2.512693e-05 4.226136e-07
2.539379e-05 4.267737e-07
2.566348e-05 4.31054e-07
2.593604e-05 4.354575e-07
2.621149e-05 4.399871e-07
2.648986e-05 4.446458e-07
2.677119e-05 4.494368e-07
2.705551e-05 4.543632e-07
2.734285e-05 4.594282e-07
2.763324e-05 4.646352e-07
2.792672e-05 4.699876e-07
2.822331e-05 4.754889e-07
2.852305e-05 4.811425e-07
2.882597e-05 4.869521e-07
2.913211e-05 4.929214e-07
2.944151e-05 4.990542e-07
2.975419e-05 5.053544e-07
3.007019e-05 5.118259e-07
3.038954e-05 5.184728e-07
3.071229e-05 5.252992e-07
3.103846e-05 5.323094e-07
3.13681e-05 5.395076e-07
3.170124e-05 5.468984e-07
3.203792e-05 5.544862e-07
3.237818e-05 5.622756e-07
3.272204e-05 5.702714e-07
3.306956e-05 5.784785e-07
3.342077e-05 5.869017e-07
3.377571e-05 5.955461e-07
3.413442e-05 6.044168e-07
3.449694e-05 6.135192e-07
3.486331e-05 6.228586e-07
3.523357e-05 6.324406e-07
3.560776e-05 6.422708e-07
3.598593e-05 6.523549e-07
3.636811e-05 6.626988e-07
3.675435e-05 6.733086e-07
3.71447e-05 6.841905e-07
3.753919e-05 6.953506e-07
3.793787e-05 7.067955e-07
3.834078e-05 7.185317e-07
3.874797e-05 7.305659e-07
3.915949e-05 7.42905e-07
3.957538e-05 7.555561e-07
3.999568e-05 7.685262e-07
4.042045e-05 7.818228e-07
4.084973e-05 7.954532e-07
4.128357e-05 8.094253e-07
4.172201e-05 8.237468e-07
4.216511e-05 8.384257e-07
4.261292e-05 8.534702e-07
4.306548e-05 8.688886e-07
4.352285e-05 8.846896e-07
4.398508e-05 9.008818e-07
4.445222e-05 9.174742e-07
4.492432e-05 9.344758e-07
4.540143e-05 9.51896e-07
4.588361e-05 9.697444e-07
4.637091e-05 9.880307e-07
4.686338e-05 1.006765e-06
4.736109e-05 1.025957e-06
4.786408e-05 1.045617e-06
4.837241e-05 1.065757e-06
4.888614e-05 1.086386e-06
4.940533e-05 1.107517e-06
4.993003e-05 1.129159e-06
5.046031e-05 1.151326e-06
5.099621e-05 1.174028e-06
5.153781e-05 1.197278e-06
5.208516e-05 1.221089e-06
5.263832e-05 1.245472e-06
5.319736e-05 1.270441e-06
5.376233e-05 1.296009e-06
5.433331e-05 1.32219e-06
5.491034e-05 1.348996e-06
5.549351e-05 1.376443e-06
5.608287e-05 1.404545e-06
5.667849e-05 1.433316e-06
5.728043e-05 1.462772e-06
5.788877e-05 1.492928e-06
5.850357e-05 1.523799e-06
5.91249e-05 1.555401e-06
5.975283e-05 1.587752e-06
6.038742e-05 1.620867e-06
6.102876e-05 1.654764e-06
6.16769e-05 1.689461e-06
6.233193e-05 1.724974e-06
6.299392e-05 1.761323e-06
6.366294e-05 1.798526e-06
6.433906e-05 1.836602e-06
6.502236e-05 1.875571e-06
6.571292e-05 1.915453e-06
6.641081e-05 1.956267e-06
6.711612e-05 1.998035e-06
6.782892e-05 2.040778e-06
6.854928e-05 2.084517e-06
6.92773e-05 2.129276e-06
7.001305e-05 2.175075e-06
7.075661e-05 2.22194e-06
7.150807e-05 2.269892e-06
7.226751e-05 2.318957e-06
7.303502e-05 2.369159e-06
7.381067e-05 2.420523e-06
7.459457e-05 2.473076e-06
7.538679e-05 2.526843e-06
7.618742e-05 2.581851e-06
7.699656e-05 2.638128e-06
7.781429e-05 2.695702e-06
7.86407e-05 2.754602e-06
7.947589e-05 2.814856e-06
8.031995e-05 2.876496e-06
8.117298e-05 2.939551e-06
8.203506e-05 3.004053e-06
8.290631e-05 3.070034e-06
8.37868e-05 3.137526e-06
8.467664e-05 3.206563e-06
8.557594e-05 3.277179e-06
8.648478e-05 3.349409e-06
8.740328e-05 3.423288e-06
8.833153e-05 3.498853e-06
8.926965e-05 3.57614e-06
9.021772e-05 3.655189e-06
9.117586e-05 3.736037e-06
9.214418e-05 3.818724e-06
9.312278e-05 3.90329e-06
9.411178e-05 3.989778e-06
9.511128e-05 4.078229e-06
9.612139e-05 4.168686e-06
9.714224e-05 4.261194e-06
9.817392e-05 4.355797e-06
9.921656e-05 4.452542e-06
0.0001002703 4.551475e-06
0.0001013352 4.652645e-06
0.0001024114 4.756101e-06
0.000103499 4.861892e-06
0.0001045982 4.970071e-06
0.0001057091 5.080688e-06
0.0001068318 5.193799e-06
0.0001079664 5.309457e-06
0.000109113 5.427718e-06
0.0001102718 5.54864e-06
0.0001114429 5.67228e-06
0.0001126265 5.798698e-06
0.0001138226 5.927955e-06
0.0001150315 6.060112e-06
0.0001162531 6.195234e-06
0.0001174878 6.333385e-06
0.0001187356 6.474631e-06
0.0001199966 6.619041e-06
0.000121271 6.766682e-06
0.0001225589 6.917626e-06
0.0001238605 7.071945e-06
0.000125176 7.229712e-06
0.0001265054 7.391003e-06
0.0001278489 7.555895e-06
0.0001292067 7.724465e-06
0.0001305789 7.896795e-06
0.0001319657 8.072967e-06
0.0001333672 8.253063e-06
0.0001347836 8.43717e-06
0.0001362151 8.625376e-06
0.0001376617 8.817768e-06
0.0001391238 9.014439e-06
0.0001406013 9.215482e-06
0.0001420945 9.420991e-06
0.0001436036 9.631065e-06
0.0001451288 9.845802e-06
0.0001466701 1.00653e-05
0.0001482278 1.028967e-05
0.000149802 1.051902e-05
0.0001513929 1.075345e-05
0.0001530008 1.099307e-05
0.0001546257 1.123799e-05
0.0001562679 1.148834e-05
0.0001579275 1.174423e-05
0.0001596047 1.200578e-05
0.0001612998 1.22731e-05
0.0001630129 1.254634e-05
0.0001647441 1.282561e-05
0.0001664937 1.311105e-05
0.000168262 1.340279e-05
0.000170049 1.370097e-05
0.0001718549 1.400573e-05
0.0001736801 1.431721e-05
0.0001755246 1.463555e-05
0.0001773888 1.496091e-05
0.0001792727 1.529343e-05
0.0001811766 1.563328e-05
0.0001831008 1.59806e-05
0.0001850454 1.633558e-05
0.0001870106 1.669835e-05
0.0001889968 1.706911e-05
0.000191004 1.744802e-05
0.0001930325 1.783525e-05
0.0001950826 1.8231e-05
0.0001971544 1.863543e-05
0.0001992483 1.904875e-05
0.0002013643 1.947113e-05
0.0002035029 1.990279e-05
0.0002056642 2.034391e-05
0.0002078484 2.079471e-05
0.0002100558 2.125539e-05
0.0002122867 2.172617e-05
0.0002145412 2.220726e-05
0.0002168197 2.26989e-05
0.0002191224 2.320129e-05
0.0002214496 2.371469e-05
0.0002238015 2.423932e-05
0.0002261783 2.477544e-05
0.0002285804 2.532328e-05
0.000231008 2.58831e-05
0.0002334614 2.645516e-05
0.0002359408 2.703973e-05
0.0002384466 2.763707e-05
0.000240979 2.824746e-05
0.0002435383 2.887118e-05
0.0002461247 2.950853e-05
0.0002487387 3.015978e-05
0.0002513803 3.082525e-05
0.0002540501 3.150524e-05
0.0002567482 3.220007e-05
0.0002594749 3.291005e-05
0.0002622307 3.363551e-05
0.0002650156 3.437679e-05
0.0002678302 3.513423e-05
0.0002706746 3.590816e-05
0.0002735493 3.669897e-05
0.0002764545 3.750699e-05
0.0002793905 3.833261e-05
0.0002823578 3.917621e-05
0.0002853565 4.003817e-05
0.0002883871 4.091889e-05
0.0002914498 4.181877e-05
0.0002945451 4.273823e-05
0.0002976733 4.367768e-05
0.0003008347 4.463757e-05
0.0003040297 4.561832e-05
0.0003072586 4.662039e-05
0.0003105218 4.764424e-05
0.0003138196 4.869034e-05
0.0003171525 4.975916e-05
0.0003205207 5.08512e-05
0.0003239248 5.196695e-05
0.000327365 5.310693e-05
0.0003308417 5.427166e-05
0.0003343554 5.546166e-05
0.0003379063 5.667749e-05
0.000341495 5.79197e-05
0.0003451218 5.918886e-05
0.0003487871 6.048555e-05
0.0003524914 6.181036e-05
0.0003562349 6.316389e-05
0.0003600183 6.454676e-05
0.0003638418 6.595961e-05
0.0003677059 6.740308e-05
0.0003716111 6.887783e-05
0.0003755577 7.038453e-05
0.0003795463 7.192386e-05
0.0003835772 7.349654e-05
0.0003876509 7.510327e-05
0.0003917679 7.674479e-05
0.0003959286 7.842185e-05
0.0004001335 8.01352e-05
0.000404383 8.188564e-05
0.0004086777 8.367396e-05
0.000413018 8.550097e-05
0.0004174044 8.73675e-05
0.0004218374 8.927441e-05
0.0004263175 9.122255e-05
0.0004308451 9.321283e-05
0.0004354208 9.524613e-05
0.0004400451 9.73234e-05
0.0004447186 9.944556e-05
0.0004494416 0.0001016136
0.0004542149 0.0001038285
0.0004590388 0.0001060912
0.0004639139 0.0001084028
0.0004688408 0.0001107644
0.0004738201 0.000113177
0.0004788522 0.0001156416
0.0004839378 0.0001181595
0.0004890774 0.0001207318
0.0004942716 0.0001233595
0.0004995209 0.0001260441
0.000504826 0.0001287865
0.0005101874 0.0001315881
0.0005156058 0.0001344502
0.0005210817 0.0001373741
0.0005266157 0.000140361
0.0005322086 0.0001434124
0.0005378608 0.0001465295
0.0005435731 0.0001497139
0.000549346 0.000152967
0.0005551803 0.0001562902
0.0005610765 0.0001596851
0.0005670353 0.0001631531
0.0005730574 0.0001666959
0.0005791435 0.0001703151
0.0005852942 0.0001740122
0.0005915102 0.0001777891
0.0005977922 0.0001816473
0.000604141 0.0001855886
0.0006105572 0.0001896149
0.0006170415 0.0001937278
0.0006235947 0.0001979294
0.0006302175 0.0002022215
0.0006369106 0.0002066059
0.0006436748 0.0002110848
0.0006505109 0.0002156602
0.0006574195 0.000220334
0.0006644015 0.0002251085
0.0006714577 0.0002299857
0.0006785888 0.0002349679
0.0006857957 0.0002400573
0.000693079 0.0002452563
0.0007004398 0.0002505671
0.0007078787 0.0002559922
0.0007153966 0.000261534
0.0007229944 0.000267195
0.0007306728 0.0002729779
0.0007384328 0.0002788851
0.0007462752 0.0002849193
0.0007542009 0.0002910834
0.0007622108 0.0002973799
0.0007703057 0.0003038119
0.0007784866 0.0003103822
0.0007867544 0.0003170938
0.00079511 0.0003239496
0.0008035544 0.0003309528
0.0008120884 0.0003381065
0.0008207131 0.000345414
0.0008294293 0.0003528786
0.0008382381 0.0003605036
0.0008471405 0.0003682924
0.0008561374 0.0003762486
0.0008652299 0.0003843758
0.0008744189 0.0003926776
0.0008837056 0.0004011577
0.0008930908 0.00040982
0.0009025758 0.0004186684
0.0009121614 0.0004277068
0.0009218489 0.0004369394
0.0009316392 0.0004463702
0.0009415336 0.0004560036
0.000951533 0.0004658439
0.0009616386 0.0004758954
0.0009718515 0.0004861628
0.0009821729 0.0004966506
0.0009926039 0.0005073636
0.001003146 0.0005183066
0.001013799 0.0005294845
0.001024566 0.0005409023
0.001035448 0.0005525652
0.001046444 0.0005644785
0.001057558 0.0005766474
0.00106879 0.0005890775
0.001080141 0.0006017743
0.001091612 0.0006147436
0.001103205 0.0006279911
0.001114922 0.000641523
0.001126763 0.0006553451
0.001138729 0.0006694638
0.001150823 0.0006838854
0.001163045 0.0006986163
0.001175397 0.0007136633
0.00118788 0.000729033
0.001200496 0.0007447324
0.001213245 0.0007607684
0.001226131 0.0007771485
0.001239152 0.0007938798
0.001252313 0.0008109699
0.001265613 0.0008284265
0.001279054 0.0008462574
0.001292638 0.0008644707
0.001306366 0.0008830744
0.00132024 0.0009020771
0.001334262 0.0009214871
0.001348432 0.0009413133
0.001362753 0.0009615645
0.001377226 0.0009822498
0.001391852 0.001003378
0.001406634 0.00102496
0.001421573 0.001047004
0.001436671 0.001069521
0.001451929 0.00109252
0.001467349 0.001116012
0.001482932 0.001140008
0.001498682 0.001164518
0.001514598 0.001189553
0.001530684 0.001215124
0.00154694 0.001241244
0.001563369 0.001267923
0.001579973 0.001295174
0.001596752 0.001323008
0.001613711 0.001351439
0.001630849 0.001380479
0.001648169 0.001410141
0.001665673 0.001440439
0.001683363 0.001471386
0.001701241 0.001502995
0.001719309 0.001535282
0.001737568 0.00156826
0.001756022 0.001601944
0.001774671 0.00163635
0.001793519 0.001671493
0.001812567 0.001707388
0.001831817 0.001744053
0.001851271 0.001781502
0.001870933 0.001819753
0.001890803 0.001858824
0.001910883 0.001898731
0.001931178 0.001939492
0.001951687 0.001981127
0.001972415 0.002023653
0.001993363 0.002067089
0.002014533 0.002111455
0.002035928 0.002156771
0.00205755 0.002203058
0.002079402 0.002250335
0.002101486 0.002298624
0.002123805 0.002347948
0.00214636 0.002398327
0.002169155 0.002449784
0.002192192 0.002502343
0.002215474 0.002556027
0.002239003 0.00261086
0.002262782 0.002666866
0.002286814 0.002724072
0.002311101 0.002782501
0.002335645 0.002842182
0.002360451 0.002903139
0.002385519 0.002965401
0.002410854 0.003028996
0.002436459 0.003093951
0.002462335 0.003160297
0.002488485 0.003228062
0.002514914 0.003297277
0.002541623 0.003367974
0.002568616 0.003440183
0.002595896 0.003513937
0.002623465 0.00358927
0.002651327 0.003666214
0.002679485 0.003744805
0.002707942 0.003825077
0.002736701 0.003907067
0.002765766 0.00399081
0.00279514 0.004076346
0.002824825 0.004163711
0.002854826 0.004252945
0.002885145 0.004344089
0.002915786 0.004437182
0.002946753 0.004532266
0.002978048 0.004629385
0.003009676 0.004728581
0.00304164 0.004829899
0.003073943 0.004933384
0.003106589 0.005039083
0.003139582 0.005147043
0.003172926 0.005257312
0.003206623 0.005369939
0.003240679 0.005484976
0.003275096 0.005602472
0.003309879 0.005722482
0.003345031 0.005845059
0.003380556 0.005970257
0.003416459 0.006098133
0.003452743 0.006228743
0.003489412 0.006362147
0.003526471 0.006498404
0.003563923 0.006637575
0.003601773 0.006779722
0.003640025 0.006924908
0.003678684 0.0070732
0.003717752 0.007224662
0.003757236 0.007379364
0.003797139 0.007537373
0.003837466 0.007698761
0.003878222 0.0078636
0.00391941 0.008031964
0.003961035 0.008203928
0.004003103 0.008379569
0.004045617 0.008558965
0.004088583 0.008742197
0.004132005 0.008929347
0.004175888 0.009120498
0.004220238 0.009315736
0.004265058 0.009515148
0.004310354 0.009718823
0.004356132 0.009926854
0.004402395 0.01013933
0.00444915 0.01035635
0.004496402 0.01057801
0.004544155 0.01080441
0.004592416 0.01103565
0.004641189 0.01127183
0.00469048 0.01151306
0.004740294 0.01175945
0.004790638 0.01201111
0.004841516 0.01226814
0.004892934 0.01253067
0.004944899 0.01279881
0.004997416 0.01307268
0.00505049 0.01335241
0.005104128 0.01363812
0.005158335 0.01392993
0.005213119 0.01422799
0.005268484 0.01453241
0.005324437 0.01484334
0.005380984 0.01516091
0.005438132 0.01548528
0.005495887 0.01581657
0.005554255 0.01615495
0.005613243 0.01650056
0.005672858 0.01685356
0.005733106 0.0172141
0.005793993 0.01758235
0.005855527 0.01795847
0.005917715 0.01834263
0.005980563 0.01873499
0.006044079 0.01913575
0.006108269 0.01954507
0.006173141 0.01996313
0.006238702 0.02039013
0.006304959 0.02082626
0.00637192 0.02127171
0.006439592 0.02172668
0.006507982 0.02219137
0.006577099 0.02266599
0.00664695 0.02315075
0.006717543 0.02364588
0.006788886 0.02415158
0.006860986 0.02466809
0.006933852 0.02519564
0.007007492 0.02573447
0.007081914 0.0262848
0.007157126 0.0268469
0.007233138 0.02742101
0.007309956 0.02800739
0.00738759 0.0286063
0.007466049 0.02921801
0.007545341 0.02984278
0.007625475 0.03048091
0.00770646 0.03113268
0.007788305 0.03179837
0.00787102 0.03247828
0.007954613 0.03317273
0.008039094 0.03388201
0.008124472 0.03460645
0.008210756 0.03534636
0.008297957 0.03610209
0.008386084 0.03687397
0.008475147 0.03766234
0.008565156 0.03846755
0.008656121 0.03928997
0.008748052 0.04012996
0.00884096 0.0409879
0.008934854 0.04186417
0.009029745 0.04275916
0.009125644 0.04367327
0.009222561 0.04460692
0.009320508 0.04556051
0.009419495 0.04653448
0.009519533 0.04752925
0.009620634 0.04854528
0.009722808 0.04958302
0.009826068 0.05064293
0.009930424 0.05172549
0.01003589 0.05283117
0.01014247 0.05396048
0.01025019 0.05511391
0.01035905 0.05629199
0.01046907 0.05749524
0.01058025 0.05872419
0.01069262 0.0599794
0.01080618 0.06126142
0.01092094 0.06257084
0.01103693 0.06390823
0.01115414 0.06527419
0.0112726 0.06666933
0.01139232 0.06809428
0.01151331 0.06954967
0.01163559 0.07103615
0.01175916 0.07255439
0.01188405 0.07410506
0.01201026 0.07568886
0.01213781 0.0773065
0.01226672 0.07895869
0.012397 0.08064618
0.01252866 0.08236972
0.01266172 0.08413008
0.01279619 0.08592805
0.01293209 0.08776442
0.01306943 0.08964002
0.01320823 0.0915557
0.01334851 0.09351229
0.01349028 0.09551068
0.01363355 0.09755176
0.01377834 0.09963645
0.01392467 0.1017657
0.01407256 0.1039404
0.01422201 0.1061615
0.01437305 0.1084301
0.0145257 0.1107472
0.01467997 0.1131138
0.01483587 0.1155309
0.01499344 0.1179996
0.01515267 0.1205211
0.0153136 0.1230965
0.01547623 0.1257268
0.0156406 0.1284134
0.01580671 0.1311573
0.01597458 0.1339599
0.01614423 0.1368223
0.01631569 0.1397458
0.01648897 0.1427319
0.01666409 0.1457817
0.01684107 0.1488966
0.01701992 0.1520781
0.01720068 0.1553275
0.01738336 0.1586464
0.01756798 0.1620361
0.01775455 0.1654983
0.01794311 0.1690344
0.01813368 0.172646
0.01832626 0.1763348
0.01852089 0.1801024
0.01871759 0.1839504
0.01891638 0.1878807
0.01911728 0.1918949
0.01932031 0.1959948
0.0195255 0.2001823
0.01973286 0.2044593
0.01994243 0.2088276
0.02015423 0.2132892
0.02036827 0.2178462
0.02058459 0.2225004
0.02080321 0.2272541
0.02102415 0.2321093
0.02124743 0.2370683
0.02147308 0.2421331
0.02170114 0.2473062
0.02193161 0.2525897
0.02216453 0.2579861
0.02239992 0.2634977
0.02263782 0.2691271
0.02287824 0.2748767
0.02312122 0.2807492
0.02336677 0.286747
0.02361493 0.292873
0.02386573 0.2991298
0.0241192 0.3055203
0.02437535 0.3120473
0.02463422 0.3187137
0.02489585 0.3255224
0.02516025 0.3324766
0.02542746 0.3395794
0.02569751 0.3468339
0.02597043 0.3542433
0.02624624 0.3618109
0.02652498 0.3695402
0.02680669 0.3774347
0.02709138 0.3854977
0.0273791 0.3937329
0.02766988 0.4021441
0.02796374 0.4107349
0.02826073 0.4195092
0.02856087 0.4284709
0.02886419 0.4376241
0.02917074 0.4469727
0.02948054 0.4565211
0.02979364 0.4662734
0.03011006 0.476234
0.03042984 0.4864073
0.03075301 0.4967979
0.03107962 0.5074105
0.03140969 0.5182498
0.03174328 0.5293206
0.0320804 0.5406278
0.03242111 0.5521766
0.03276543 0.5639721
0.03311341 0.5760195
0.03346508 0.5883242
0.0338205 0.6008918
0.03417968 0.6137278
0.03454268 0.626838
0.03490954 0.6402282
0.03528029 0.6539045
0.03565498 0.6678728
0.03603364 0.6821396
0.03641633 0.696711
0.03680309 0.7115938
0.03719395 0.7267944
0.03758896 0.7423197
0.03798817 0.7581766
0.03839162 0.7743723
0.03879935 0.7909139
0.03921141 0.8078088
0.03962785 0.8250647
0.04004871 0.8426891
0.04047404 0.86069
0.04090389 0.8790754
0.0413383 0.8978535
0.04177733 0.9170328
0.04222102 0.9366217
0.04266942 0.9566291
0.04312258 0.9770639
0.04358056 0.9979352
0.0440434 1.019252
0.04451116 1.041025
0.04498388 1.063262
0.04546163 1.085975
0.04594444 1.109173
0.04643239 1.132866
0.04692552 1.157066
0.04742388 1.181782
0.04792754 1.207027
0.04843655 1.23281
0.04895096 1.259145
0.04947084 1.286042
0.04999623 1.313514
0.05052721 1.341573
0.05106383 1.370231
0.05160614 1.399501
0.05215422 1.429397
0.05270811 1.459931
0.05326789 1.491117
0.05383361 1.52297
0.05440535 1.555504
0.05498315 1.588732
0.05556709 1.62267
0.05615723 1.657334
0.05675364 1.692738
0.05735638 1.728898
0.05796553 1.765831
0.05858114 1.803553
0.05920329 1.842081
0.05983205 1.881433
0.06046749 1.921625
0.06110967 1.962675
0.06175868 2.004603
0.06241458 2.047427
0.06307744 2.091166
0.06374735 2.135839
0.06442437 2.181467
0.06510857 2.22807
0.06580005 2.275669
0.06649887 2.324285
0.06720511 2.373939
0.06791885 2.424655
0.06864017 2.476455
0.06936915 2.529361
0.07010588 2.583398
0.07085043 2.63859
0.07160288 2.694962
0.07236333 2.752538
0.07313185 2.811344
0.07390854 2.871408
0.07469347 2.932755
0.07548674 2.995413
0.07628844 3.059411
0.07709865 3.124776
0.07791746 3.191538
0.07874497 3.259728
0.07958127 3.329375
0.08042645 3.40051
0.08128061 3.473167
0.08214383 3.547376
0.08301623 3.623172
0.08389789 3.700588
0.08478892 3.779659
0.0856894 3.86042
0.08659945 3.942908
0.08751917 4.027159
0.08844865 4.113212
0.08938801 4.201105
0.09033734 4.290877
0.09129675 4.382568
0.09226636 4.47622
0.09324626 4.571875
0.09423656 4.669575
0.09523739 4.769364
0.09624884 4.871287
0.09727104 4.97539
0.09830409 5.08172
0.09934811 5.190324
0.1004032 5.30125
0.1014695 5.414549
0.1025472 5.530272
0.1036363 5.64847
0.1047369 5.769196
0.1058493 5.892505
0.1069734 6.018452
0.1081095 6.147094
0.1092577 6.278488
0.110418 6.412694
0.1115907 6.549771
0.1127758 6.689782
0.1139736 6.832788
0.115184 6.978856
0.1164073 7.128049
0.1176436 7.280436
0.118893 7.436084
0.1201557 7.595064
0.1214318 7.757448
0.1227214 7.923308
0.1240248 8.092719
0.1253419 8.265758
0.1266731 8.442502
0.1280184 8.62303
0.129378 8.807425
0.1307521 8.995769
0.1321407 9.188148
0.1335441 9.384647
0.1349624 9.585356
0.1363957 9.790365
0.1378443 9.999766
0.1393082 10.21365
0.1407877 10.43213
0.1422829 10.65528
0.143794 10.88322
0.1453212 11.11604
0.1468645 11.35386
0.1484243 11.59677
0.1500006 11.8449

T->b W:

1.000049e-10 1.107446e-17
1.01067e-10 1.131093e-17
1.021404e-10 1.155246e-17
1.032251e-10 1.179915e-17
1.043214e-10 1.20511e-17
1.054293e-10 1.230843e-17
1.06549e-10 1.257126e-17
1.076806e-10 1.28397e-17
1.088242e-10 1.311387e-17
1.0998e-10 1.33939e-17
1.11148e-10 1.367991e-17
1.123284e-10 1.397202e-17
1.135214e-10 1.427037e-17
1.14727e-10 1.457509e-17
1.159455e-10 1.488632e-17
1.171769e-10 1.52042e-17
1.184213e-10 1.552886e-17
1.19679e-10 1.586045e-17
1.2095e-10 1.619913e-17
1.222346e-10 1.654504e-17
1.235327e-10 1.689833e-17
1.248447e-10 1.725917e-17
1.261706e-10 1.762771e-17
1.275106e-10 1.800413e-17
1.288648e-10 1.838858e-17
1.302333e-10 1.878124e-17
1.316165e-10 1.918228e-17
1.330143e-10 1.959189e-17
1.344269e-10 2.001025e-17
1.358546e-10 2.043753e-17
1.372974e-10 2.087395e-17
1.387556e-10 2.131968e-17
1.402292e-10 2.177493e-17
1.417185e-10 2.22399e-17
1.432236e-10 2.27148e-17
1.447447e-10 2.319984e-17
1.462819e-10 2.369523e-17
1.478355e-10 2.420121e-17
1.494055e-10 2.471799e-17
1.509923e-10 2.52458e-17
1.525959e-10 2.578489e-17
1.542165e-10 2.633549e-17
1.558543e-10 2.689784e-17
1.575095e-10 2.74722e-17
1.591823e-10 2.805883e-17
1.608729e-10 2.865798e-17
1.625814e-10 2.926993e-17
1.643081e-10 2.989495e-17
1.660531e-10 3.053331e-17
1.678167e-10 3.11853e-17
1.695989e-10 3.185121e-17
1.714001e-10 3.253135e-17
1.732205e-10 3.322601e-17
1.750601e-10 3.39355e-17
1.769193e-10 3.466014e-17
1.787983e-10 3.540025e-17
1.806972e-10 3.615617e-17
1.826162e-10 3.692823e-17
1.845557e-10 3.771678e-17
1.865157e-10 3.852216e-17
1.884966e-10 3.934474e-17
1.904985e-10 4.018489e-17
1.925216e-10 4.104298e-17
1.945663e-10 4.191939e-17
1.966326e-10 4.281451e-17
1.987209e-10 4.372875e-17
2.008314e-10 4.466251e-17
2.029643e-10 4.561621e-17
2.051199e-10 4.659028e-17
2.072983e-10 4.758514e-17
2.094999e-10 4.860125e-17
2.117249e-10 4.963905e-17
2.139735e-10 5.069902e-17
2.162459e-10 5.178162e-17
2.185425e-10 5.288734e-17
2.208635e-10 5.401667e-17
2.232092e-10 5.517011e-17
2.255797e-10 5.634818e-17
2.279755e-10 5.755141e-17
2.303966e-10 5.878034e-17
2.328435e-10 6.00355e-17
2.353164e-10 6.131747e-17
2.378156e-10 6.262681e-17
2.403412e-10 6.396411e-17
2.428937e-10 6.532997e-17
2.454734e-10 6.672499e-17
2.480804e-10 6.81498e-17
2.507151e-10 6.960503e-17
2.533777e-10 7.109134e-17
2.560687e-10 7.260939e-17
2.587882e-10 7.415985e-17
2.615367e-10 7.574342e-17
2.643143e-10 7.736081e-17
2.671214e-10 7.901273e-17
2.699583e-10 8.069993e-17
2.728253e-10 8.242315e-17
2.757228e-10 8.418317e-17
2.786511e-10 8.598078e-17
2.816105e-10 8.781677e-17
2.846013e-10 8.969196e-17
2.876239e-10 9.160719e-17
2.906785e-10 9.356333e-17
2.937656e-10 9.556123e-17
2.968855e-10 9.760179e-17
3.000385e-10 9.968593e-17
3.03225e-10 1.018146e-16
3.064454e-10 1.039887e-16
3.097e-10 1.062092e-16
3.129891e-10 1.084771e-16
3.163131e-10 1.107935e-16
3.196725e-10 1.131593e-16
3.230675e-10 1.155757e-16
3.264986e-10 1.180436e-16
3.299661e-10 1.205642e-16
3.334705e-10 1.231387e-16
3.370121e-10 1.257681e-16
3.405912e-10 1.284537e-16
3.442084e-10 1.311967e-16
3.47864e-10 1.339982e-16
3.515585e-10 1.368595e-16
3.552922e-10 1.397819e-16
3.590655e-10 1.427668e-16
3.628789e-10 1.458153e-16
3.667328e-10 1.48929e-16
3.706276e-10 1.521091e-16
3.745638e-10 1.553572e-16
3.785418e-10 1.586746e-16
3.82562e-10 1.620629e-16
3.86625e-10 1.655235e-16
3.907311e-10 1.69058e-16
3.948808e-10 1.726679e-16
3.990745e-10 1.76355e-16
4.033128e-10 1.801208e-16
4.075962e-10 1.83967e-16
4.11925e-10 1.878953e-16
4.162998e-10 1.919076e-16
4.20721e-10 1.960055e-16
4.251892e-10 2.001909e-16
4.297049e-10 2.044656e-16
4.342685e-10 2.088317e-16
4.388805e-10 2.13291e-16
4.435416e-10 2.178455e-16
4.482522e-10 2.224972e-16
4.530128e-10 2.272483e-16
4.578239e-10 2.321009e-16
4.626862e-10 2.37057e-16
4.676e-10 2.42119e-16
4.725661e-10 2.472891e-16
4.775849e-10 2.525696e-16
4.82657e-10 2.579628e-16
4.87783e-10 2.634712e-16
4.929635e-10 2.690972e-16
4.981989e-10 2.748434e-16
5.034899e-10 2.807123e-16
5.088372e-10 2.867064e-16
5.142412e-10 2.928286e-16
5.197026e-10 2.990815e-16
5.25222e-10 3.05468e-16
5.308001e-10 3.119908e-16
5.364374e-10 3.186529e-16
5.421345e-10 3.254572e-16
5.478922e-10 3.324068e-16
5.53711e-10 3.395049e-16
5.595916e-10 3.467545e-16
5.655346e-10 3.541589e-16
5.715408e-10 3.617214e-16
5.776107e-10 3.694454e-16
5.837452e-10 3.773344e-16
5.899447e-10 3.853918e-16
5.962102e-10 3.936212e-16
6.025421e-10 4.020264e-16
6.089413e-10 4.106111e-16
6.154085e-10 4.193791e-16
6.219443e-10 4.283343e-16
6.285496e-10 4.374807e-16
6.35225e-10 4.468224e-16
6.419713e-10 4.563636e-16
6.487893e-10 4.661086e-16
6.556796e-10 4.760616e-16
6.626432e-10 4.862272e-16
6.696807e-10 4.966098e-16
6.767929e-10 5.072142e-16
6.839807e-10 5.18045e-16
6.912448e-10 5.29107e-16
6.98586e-10 5.404053e-16
7.060053e-10 5.519448e-16
7.135033e-10 5.637308e-16
7.210809e-10 5.757684e-16
7.287391e-10 5.88063e-16
7.364785e-10 6.006202e-16
7.443002e-10 6.134456e-16
7.522049e-10 6.265448e-16
7.601936e-10 6.399237e-16
7.682671e-10 6.535883e-16
7.764264e-10 6.675446e-16
7.846723e-10 6.81799e-16
7.930058e-10 6.963578e-16
8.014277e-10 7.112275e-16
8.099392e-10 7.264147e-16
8.18541e-10 7.419261e-16
8.272342e-10 7.577689e-16
8.360197e-10 7.739499e-16
8.448985e-10 7.904764e-16
8.538716e-10 8.073558e-16
8.6294e-10 8.245956e-16
8.721048e-10 8.422036e-16
8.813668e-10 8.601876e-16
8.907272e-10 8.785556e-16
9.001871e-10 8.973158e-16
9.097474e-10 9.164766e-16
9.194092e-10 9.360466e-16
9.291736e-10 9.560344e-16
9.390418e-10 9.764491e-16
9.490147e-10 9.972997e-16
9.590936e-10 1.018595e-15
9.692795e-10 1.040346e-15
9.795736e-10 1.062561e-15
9.89977e-10 1.08525e-15
1.000491e-09 1.108424e-15
1.011116e-09 1.132093e-15
1.021855e-09 1.156267e-15
1.032707e-09 1.180957e-15
1.043675e-09 1.206175e-15
1.054759e-09 1.231931e-15
1.065961e-09 1.258237e-15
1.077282e-09 1.285105e-15
1.088723e-09 1.312546e-15
1.100286e-09 1.340574e-15
1.111971e-09 1.3692e-15
1.123781e-09 1.398437e-15
1.135716e-09 1.428298e-15
1.147777e-09 1.458797e-15
1.159967e-09 1.489948e-15
1.172286e-09 1.521763e-15
1.184736e-09 1.554258e-15
1.197319e-09 1.587447e-15
1.210035e-09 1.621345e-15
1.222886e-09 1.655966e-15
1.235873e-09 1.691327e-15
1.248998e-09 1.727442e-15
1.262263e-09 1.764329e-15
1.275669e-09 1.802004e-15
1.289217e-09 1.840483e-15
1.302909e-09 1.879783e-15
1.316746e-09 1.919923e-15
1.33073e-09 1.96092e-15
1.344863e-09 2.002793e-15
1.359146e-09 2.04556e-15
1.373581e-09 2.089239e-15
1.388169e-09 2.133852e-15
1.402911e-09 2.179417e-15
1.417811e-09 2.225955e-15
1.432869e-09 2.273487e-15
1.448086e-09 2.322034e-15
1.463465e-09 2.371617e-15
1.479008e-09 2.42226e-15
1.494715e-09 2.473983e-15
1.51059e-09 2.526811e-15
1.526633e-09 2.580768e-15
1.542846e-09 2.635876e-15
1.559232e-09 2.692161e-15
1.575791e-09 2.749648e-15
1.592527e-09 2.808363e-15
1.60944e-09 2.868331e-15
1.626533e-09 2.92958e-15
1.643807e-09 2.992137e-15
1.661265e-09 3.056029e-15
1.678908e-09 3.121286e-15
1.696739e-09 3.187936e-15
1.714758e-09 3.25601e-15
1.73297e-09 3.325537e-15
1.751375e-09 3.396549e-15
1.769975e-09 3.469077e-15
1.788772e-09 3.543154e-15
1.80777e-09 3.618812e-15
1.826969e-09 3.696087e-15
1.846372e-09 3.775011e-15
1.865981e-09 3.85562e-15
1.885798e-09 3.937951e-15
1.905826e-09 4.02204e-15
1.926067e-09 4.107925e-15
1.946522e-09 4.195643e-15
1.967195e-09 4.285235e-15
1.988087e-09 4.37674e-15
2.009201e-09 4.470198e-15
2.03054e-09 4.565652e-15
2.052105e-09 4.663145e-15
2.073899e-09 4.762719e-15
2.095925e-09 4.86442e-15
2.118184e-09 4.968292e-15
2.14068e-09 5.074383e-15
2.163415e-09 5.182738e-15
2.186391e-09 5.293408e-15
2.209611e-09 5.40644e-15
2.233078e-09 5.521887e-15
2.256794e-09 5.639798e-15
2.280762e-09 5.760227e-15
2.304984e-09 5.883228e-15
2.329464e-09 6.008856e-15
2.354204e-09 6.137166e-15
2.379206e-09 6.268216e-15
2.404474e-09 6.402064e-15
2.43001e-09 6.53877e-15
2.455818e-09 6.678395e-15
2.4819e-09 6.821002e-15
2.508258e-09 6.966655e-15
2.534897e-09 7.115417e-15
2.561818e-09 7.267356e-15
2.589026e-09 7.422579e-15
2.616522e-09 7.581195e-15
2.64431e-09 7.743198e-15
2.672394e-09 7.90866e-15
2.700776e-09 8.077656e-15
2.729459e-09 8.25026e-15
2.758447e-09 8.426549e-15
2.787742e-09 8.606571e-15
2.817349e-09 8.790338e-15
2.84727e-09 8.97803e-15
2.877509e-09 9.169729e-15
2.908069e-09 9.365522e-15
2.938954e-09 9.565495e-15
2.970167e-09 9.769738e-15
3.001711e-09 9.978343e-15
3.03359e-09 1.01914e-14
3.065808e-09 1.040905e-14
3.098368e-09 1.063141e-14
3.131273e-09 1.085853e-14
3.164529e-09 1.10905e-14
3.198137e-09 1.132743e-14
3.232102e-09 1.156942e-14
3.266428e-09 1.181647e-14
3.301119e-09 1.206879e-14
3.336178e-09 1.23265e-14
3.371609e-09 1.258971e-14
3.407417e-09 1.285854e-14
3.443605e-09 1.313312e-14
3.480177e-09 1.341355e-14
3.517138e-09 1.369997e-14
3.554491e-09 1.399251e-14
3.592241e-09 1.42913e-14
3.630392e-09 1.459646e-14
3.668948e-09 1.490814e-14
3.707913e-09 1.522648e-14
3.747293e-09 1.555162e-14
3.78709e-09 1.588369e-14
3.82731e-09 1.622286e-14
3.867958e-09 1.656927e-14
3.909037e-09 1.692308e-14
3.950552e-09 1.728444e-14
3.992508e-09 1.765352e-14
4.03491e-09 1.803048e-14
4.077762e-09 1.841549e-14
4.121069e-09 1.880871e-14
4.164837e-09 1.921034e-14
4.209069e-09 1.962054e-14
4.25377e-09 2.00395e-14
4.298947e-09 2.046741e-14
4.344603e-09 2.090445e-14
4.390744e-09 2.135083e-14
4.437376e-09 2.180674e-14
4.484502e-09 2.227238e-14
4.532129e-09 2.274797e-14
4.580262e-09 2.323371e-14
4.628906e-09 2.372982e-14
4.678066e-09 2.423653e-14
4.727749e-09 2.475406e-14
4.777959e-09 2.528264e-14
4.828703e-09 2.58225e-14
4.879985e-09 2.637389e-14
4.931812e-09 2.693706e-14
4.98419e-09 2.751225e-14
5.037124e-09 2.809973e-14
5.09062e-09 2.869974e-14
5.144684e-09 2.931258e-14
5.199322e-09 2.993849e-14
5.254541e-09 3.057778e-14
5.310346e-09 3.123071e-14
5.366743e-09 3.189759e-14
5.42374e-09 3.25787e-14
5.481342e-09 3.327436e-14
5.539556e-09 3.398488e-14
5.598388e-09 3.471056e-14
5.657844e-09 3.545174e-14
5.717933e-09 3.620875e-14
5.778659e-09 3.698193e-14
5.84003e-09 3.777161e-14
5.902054e-09 3.857816e-14
5.964735e-09 3.940193e-14
6.028083e-09 4.024329e-14
6.092103e-09 4.110261e-14
6.156804e-09 4.198029e-14
6.222191e-09 4.28767e-14
6.288273e-09 4.379226e-14
6.355056e-09 4.472737e-14
6.422549e-09 4.568245e-14
6.490759e-09 4.665792e-14
6.559693e-09 4.765422e-14
6.629359e-09 4.867179e-14
6.699765e-09 4.971109e-14
6.770919e-09 5.077259e-14
6.842828e-09 5.185675e-14
6.915502e-09 5.296407e-14
6.988947e-09 5.409502e-14
7.063172e-09 5.525013e-14
7.138185e-09 5.642991e-14
7.213995e-09 5.763487e-14
7.29061e-09 5.886557e-14
7.368039e-09 6.012255e-14
7.44629e-09 6.140637e-14
7.525372e-09 6.27176e-14
7.605294e-09 6.405683e-14
7.686065e-09 6.542466e-14
7.767694e-09 6.682169e-14
7.850189e-09 6.824856e-14
7.933561e-09 6.97059e-14
8.017818e-09 7.119435e-14
8.10297e-09 7.271459e-14
8.189026e-09 7.42673e-14
8.275996e-09 7.585315e-14
8.36389e-09 7.747288e-14
8.452718e-09 7.912718e-14
8.542489e-09 8.081682e-14
8.633213e-09 8.254253e-14
8.7249e-09 8.43051e-14
8.817562e-09 8.61053e-14
8.911207e-09 8.794394e-14
9.005847e-09 8.982184e-14
9.101493e-09 9.173984e-14
9.198154e-09 9.36988e-14
9.295841e-09 9.569959e-14
9.394566e-09 9.77431e-14
9.49434e-09 9.983025e-14
9.595173e-09 1.01962e-13
9.697077e-09 1.041392e-13
9.800063e-09 1.063629e-13
9.904143e-09 1.086341e-13
1.000933e-08 1.109539e-13
1.011563e-08 1.133231e-13
1.022306e-08 1.157429e-13
1.033163e-08 1.182145e-13
1.044136e-08 1.207387e-13
1.055225e-08 1.233169e-13
1.066432e-08 1.259502e-13
1.077758e-08 1.286396e-13
1.089204e-08 1.313865e-13
1.100772e-08 1.341921e-13
1.112462e-08 1.370576e-13
1.124277e-08 1.399842e-13
1.136217e-08 1.429733e-13
1.148284e-08 1.460263e-13
1.160479e-08 1.491445e-13
1.172804e-08 1.523292e-13
1.18526e-08 1.55582e-13
1.197848e-08 1.589042e-13
1.210569e-08 1.622974e-13
1.223426e-08 1.65763e-13
1.236419e-08 1.693026e-13
1.24955e-08 1.729178e-13
1.262821e-08 1.766102e-13
1.276232e-08 1.803814e-13
1.289786e-08 1.842332e-13
1.303484e-08 1.881672e-13
1.317328e-08 1.921852e-13
1.331318e-08 1.96289e-13
1.345457e-08 2.004805e-13
1.359747e-08 2.047614e-13
1.374188e-08 2.091338e-13
1.388782e-08 2.135995e-13
1.403531e-08 2.181606e-13
1.418437e-08 2.228191e-13
1.433502e-08 2.275771e-13
1.448726e-08 2.324366e-13
1.464112e-08 2.373999e-13
1.479661e-08 2.424693e-13
1.495376e-08 2.476468e-13
1.511257e-08 2.529349e-13
1.527307e-08 2.58336e-13
1.543528e-08 2.638523e-13
1.55992e-08 2.694865e-13
1.576487e-08 2.75241e-13
1.59323e-08 2.811183e-13
1.610151e-08 2.871212e-13
1.627251e-08 2.932522e-13
1.644533e-08 2.995142e-13
1.661999e-08 3.059098e-13
1.67965e-08 3.124421e-13
1.697488e-08 3.191138e-13
1.715516e-08 3.25928e-13
1.733735e-08 3.328877e-13
1.752148e-08 3.39996e-13
1.770757e-08 3.472561e-13
1.789563e-08 3.546712e-13
1.808568e-08 3.622447e-13
1.827776e-08 3.699798e-13
1.847188e-08 3.778802e-13
1.866805e-08 3.859492e-13
1.886632e-08 3.941906e-13
1.906668e-08 4.026079e-13
1.926918e-08 4.11205e-13
1.947382e-08 4.199857e-13
1.968064e-08 4.289538e-13
1.988966e-08 4.381135e-13
2.010089e-08 4.474687e-13
2.031437e-08 4.570237e-13
2.053011e-08 4.667828e-13
2.074815e-08 4.767502e-13
2.09685e-08 4.869305e-13
2.11912e-08 4.973281e-13
2.141625e-08 5.079478e-13
2.16437e-08 5.187943e-13
2.187357e-08 5.298723e-13
2.210587e-08 5.41187e-13
2.234064e-08 5.527432e-13
2.257791e-08 5.645462e-13
2.281769e-08 5.766012e-13
2.306003e-08 5.889136e-13
2.330493e-08 6.01489e-13
2.355244e-08 6.143329e-13
2.380257e-08 6.27451e-13
2.405536e-08 6.408493e-13
2.431084e-08 6.545336e-13
2.456903e-08 6.685102e-13
2.482996e-08 6.827852e-13
2.509366e-08 6.97365e-13
2.536017e-08 7.122562e-13
2.56295e-08 7.274654e-13
2.590169e-08 7.429993e-13
2.617678e-08 7.588649e-13
2.645479e-08 7.750693e-13
2.673574e-08 7.916197e-13
2.701969e-08 8.085235e-13
2.730665e-08 8.257883e-13
2.759665e-08 8.434218e-13
2.788974e-08 8.614318e-13
2.818594e-08 8.798263e-13
2.848528e-08 8.986137e-13
2.87878e-08 9.178022e-13
2.909354e-08 9.374005e-13
2.940252e-08 9.574172e-13
2.971479e-08 9.778614e-13
3.003037e-08 9.987422e-13
3.03493e-08 1.020069e-12
3.067162e-08 1.041851e-12
3.099737e-08 1.064098e-12
3.132657e-08 1.08682e-12
3.165927e-08 1.110028e-12
3.19955e-08 1.13373e-12
3.23353e-08 1.15794e-12
3.267871e-08 1.182666e-12
3.302577e-08 1.20792e-12
3.337652e-08 1.233713e-12
3.373099e-08 1.260057e-12
3.408922e-08 1.286964e-12
3.445126e-08 1.314445e-12
3.481715e-08 1.342513e-12
3.518692e-08 1.37118e-12
3.556061e-08 1.400459e-12
3.593828e-08 1.430364e-12
3.631996e-08 1.460907e-12
3.670569e-08 1.492103e-12
3.709551e-08 1.523964e-12
3.748948e-08 1.556506e-12
3.788763e-08 1.589743e-12
3.829001e-08 1.62369e-12
3.869666e-08 1.658361e-12
3.910764e-08 1.693773e-12
3.952297e-08 1.729941e-12
3.994272e-08 1.766881e-12
4.036693e-08 1.80461e-12
4.079564e-08 1.843145e-12
4.12289e-08 1.882502e-12
4.166676e-08 1.9227e-12
4.210928e-08 1.963757e-12
4.25565e-08 2.00569e-12
4.300846e-08 2.048518e-12
4.346522e-08 2.092261e-12
4.392684e-08 2.136938e-12
4.439336e-08 2.182569e-12
4.486483e-08 2.229175e-12
4.534131e-08 2.276775e-12
4.582285e-08 2.325392e-12
4.630951e-08 2.375048e-12
4.680133e-08 2.425763e-12
4.729837e-08 2.477562e-12
4.78007e-08 2.530466e-12
4.830836e-08 2.5845e-12
4.882141e-08 2.639688e-12
4.933991e-08 2.696055e-12
4.986392e-08 2.753625e-12
5.039349e-08 2.812425e-12
5.092869e-08 2.87248e-12
5.146957e-08 2.933817e-12
5.201619e-08 2.996464e-12
5.256862e-08 3.060449e-12
5.312692e-08 3.1258e-12
5.369114e-08 3.192547e-12
5.426136e-08 3.260719e-12
5.483763e-08 3.330347e-12
5.542003e-08 3.401461e-12
5.600861e-08 3.474094e-12
5.660344e-08 3.548278e-12
5.720459e-08 3.624046e-12
5.781212e-08 3.701432e-12
5.84261e-08 3.780471e-12
5.904661e-08 3.861197e-12
5.96737e-08 3.943647e-12
6.030746e-08 4.027858e-12
6.094795e-08 4.113866e-12
6.159523e-08 4.201712e-12
6.22494e-08 4.291433e-12
6.291051e-08 4.38307e-12
6.357864e-08 4.476664e-12
6.425386e-08 4.572256e-12
6.493626e-08 4.66989e-12
6.562591e-08 4.769608e-12
6.632288e-08 4.871456e-12
6.702725e-08 4.975478e-12
6.77391e-08 5.081722e-12
6.845851e-08 5.190234e-12
6.918557e-08 5.301064e-12
6.992034e-08 5.41426e-12
7.066292e-08 5.529873e-12
7.141338e-08 5.647955e-12
7.217182e-08 5.768559e-12
7.293831e-08 5.891738e-12
7.371294e-08 6.017547e-12
7.449579e-08 6.146042e-12
7.528697e-08 6.277282e-12
7.608654e-08 6.411323e-12
7.68946e-08 6.548228e-12
7.771125e-08 6.688055e-12
7.853657e-08 6.830868e-12
7.937066e-08 6.976731e-12
8.02136e-08 7.125708e-12
8.10655e-08 7.277867e-12
8.192644e-08 7.433275e-12
8.279653e-08 7.592001e-12
8.367585e-08 7.754117e-12
8.456452e-08 7.919694e-12
8.546262e-08 8.088807e-12
8.637027e-08 8.261531e-12
8.728755e-08 8.437944e-12
8.821457e-08 8.618123e-12
8.915144e-08 8.80215e-12
9.009826e-08 8.990107e-12
9.105513e-08 9.182077e-12
9.202217e-08 9.378146e-12
9.299948e-08 9.578402e-12
9.398716e-08 9.782934e-12
9.498534e-08 9.991834e-12
9.599412e-08 1.020519e-11
9.701361e-08 1.042311e-11
9.804392e-08 1.064568e-11
9.908518e-08 1.0873e-11
1.001375e-07 1.110518e-11
1.01201e-07 1.134231e-11
1.022758e-07 1.158451e-11
1.03362e-07 1.183188e-11
1.044597e-07 1.208453e-11
1.055691e-07 1.234258e-11
1.066903e-07 1.260614e-11
1.078234e-07 1.287532e-11
1.089685e-07 1.315025e-11
1.101258e-07 1.343106e-11
1.112954e-07 1.371786e-11
1.124774e-07 1.401078e-11
1.136719e-07 1.430996e-11
1.148792e-07 1.461553e-11
1.160992e-07 1.492762e-11
1.173322e-07 1.524638e-11
1.185783e-07 1.557194e-11
1.198377e-07 1.590445e-11
1.211104e-07 1.624407e-11
1.223966e-07 1.659094e-11
1.236965e-07 1.694521e-11
1.250102e-07 1.730705e-11
1.263379e-07 1.767662e-11
1.276796e-07 1.805407e-11
1.290356e-07 1.843959e-11
1.30406e-07 1.883334e-11
1.31791e-07 1.92355e-11
1.331906e-07 1.964624e-11
1.346052e-07 2.006576e-11
1.360347e-07 2.049423e-11
1.374795e-07 2.093185e-11
1.389395e-07 2.137882e-11
1.404151e-07 2.183533e-11
1.419064e-07 2.230159e-11
1.434135e-07 2.277781e-11
1.449366e-07 2.32642e-11
1.464759e-07 2.376097e-11
1.480315e-07 2.426835e-11
1.496036e-07 2.478656e-11
1.511925e-07 2.531584e-11
1.527982e-07 2.585642e-11
1.54421e-07 2.640855e-11
1.56061e-07 2.697246e-11
1.577184e-07 2.754842e-11
1.593934e-07 2.813667e-11
1.610862e-07 2.873749e-11
1.62797e-07 2.935113e-11
1.64526e-07 2.997788e-11
1.662733e-07 3.061801e-11
1.680392e-07 3.127181e-11
1.698238e-07 3.193958e-11
1.716274e-07 3.26216e-11
1.734501e-07 3.331818e-11
1.752922e-07 3.402964e-11
1.771539e-07 3.475629e-11
1.790353e-07 3.549846e-11
1.809367e-07 3.625647e-11
1.828584e-07 3.703068e-11
1.848004e-07 3.782141e-11
1.86763e-07 3.862903e-11
1.887465e-07 3.945389e-11
1.907511e-07 4.029637e-11
1.927769e-07 4.115684e-11
1.948243e-07 4.203568e-11
1.968934e-07 4.293329e-11
1.989844e-07 4.385006e-11
2.010977e-07 4.478641e-11
2.032334e-07 4.574276e-11
2.053918e-07 4.671953e-11
2.075732e-07 4.771715e-11
2.097777e-07 4.873608e-11
2.120056e-07 4.977676e-11
2.142572e-07 5.083967e-11
2.165326e-07 5.192527e-11
2.188323e-07 5.303406e-11
2.211564e-07 5.416652e-11
2.235051e-07 5.532316e-11
2.258788e-07 5.650451e-11
2.282777e-07 5.771107e-11
2.307021e-07 5.89434e-11
2.331523e-07 6.020205e-11
2.356284e-07 6.148757e-11
2.381309e-07 6.280055e-11
2.406599e-07 6.414156e-11
2.432158e-07 6.55112e-11
2.457988e-07 6.69101e-11
2.484093e-07 6.833886e-11
2.510475e-07 6.979813e-11
2.537137e-07 7.128856e-11
2.564082e-07 7.281082e-11
2.591314e-07 7.436559e-11
2.618834e-07 7.595355e-11
2.646647e-07 7.757542e-11
2.674756e-07 7.923193e-11
2.703162e-07 8.092381e-11
2.731871e-07 8.265181e-11
2.760884e-07 8.441671e-11
2.790206e-07 8.62193e-11
2.819839e-07 8.806039e-11
2.849786e-07 8.994078e-11
2.880052e-07 9.186133e-11
2.910639e-07 9.382289e-11
2.941551e-07 9.582633e-11
2.972792e-07 9.787256e-11
3.004364e-07 9.996248e-11
3.036271e-07 1.02097e-10
3.068517e-07 1.042772e-10
3.101106e-07 1.065038e-10
3.134041e-07 1.087781e-10
3.167325e-07 1.111008e-10
3.200963e-07 1.134732e-10
3.234959e-07 1.158963e-10
3.269315e-07 1.183711e-10
3.304036e-07 1.208987e-10
3.339126e-07 1.234803e-10
3.374589e-07 1.26117e-10
3.410428e-07 1.288101e-10
3.446648e-07 1.315606e-10
3.483253e-07 1.343699e-10
3.520246e-07 1.372392e-10
3.557632e-07 1.401697e-10
3.595416e-07 1.431628e-10
3.6336e-07 1.462198e-10
3.67219e-07 1.493421e-10
3.71119e-07 1.525311e-10
3.750604e-07 1.557882e-10
3.790437e-07 1.591148e-10
3.830693e-07 1.625125e-10
3.871376e-07 1.659827e-10
3.912491e-07 1.69527e-10
3.954043e-07 1.73147e-10
3.996037e-07 1.768443e-10
4.038476e-07 1.806205e-10
4.081366e-07 1.844774e-10
4.124711e-07 1.884166e-10
4.168517e-07 1.924399e-10
4.212788e-07 1.965492e-10
4.25753e-07 2.007462e-10
4.302746e-07 2.050329e-10
4.348443e-07 2.09411e-10
4.394625e-07 2.138827e-10
4.441297e-07 2.184498e-10
4.488465e-07 2.231145e-10
4.536134e-07 2.278787e-10
4.584309e-07 2.327447e-10
4.632996e-07 2.377147e-10
4.6822e-07 2.427907e-10
4.731927e-07 2.479751e-10
4.782182e-07 2.532702e-10
4.83297e-07 2.586784e-10
4.884298e-07 2.642021e-10
4.936171e-07 2.698438e-10
4.988595e-07 2.756059e-10
5.041575e-07 2.81491e-10
5.095118e-07 2.875018e-10
5.14923e-07 2.93641e-10
5.203917e-07 2.999112e-10
5.259184e-07 3.063154e-10
5.315039e-07 3.128563e-10
5.371486e-07 3.195369e-10
5.428533e-07 3.263601e-10
5.486186e-07 3.33329e-10
5.544451e-07 3.404467e-10
5.603335e-07 3.477165e-10
5.662845e-07 3.551414e-10
5.722986e-07 3.627249e-10
5.783766e-07 3.704704e-10
5.845192e-07 3.783812e-10
5.907269e-07 3.864609e-10
5.970007e-07 3.947132e-10
6.03341e-07 4.031417e-10
6.097487e-07 4.117502e-10
6.162244e-07 4.205425e-10
6.22769e-07 4.295225e-10
6.29383e-07 4.386943e-10
6.360672e-07 4.48062e-10
6.428225e-07 4.576297e-10
6.496495e-07 4.674017e-10
6.56549e-07 4.773823e-10
6.635218e-07 4.875761e-10
6.705686e-07 4.979875e-10
6.776903e-07 5.086213e-10
6.848876e-07 5.194821e-10
6.921613e-07 5.305749e-10
6.995123e-07 5.419045e-10
7.069414e-07 5.53476e-10
7.144493e-07 5.652947e-10
7.22037e-07 5.773657e-10
7.297053e-07 5.896944e-10
7.37455e-07 6.022865e-10
7.45287e-07 6.151474e-10
7.532022e-07 6.282829e-10
7.612015e-07 6.416989e-10
7.692857e-07 6.554014e-10
7.774558e-07 6.693965e-10
7.857127e-07 6.836905e-10
7.940572e-07 6.982897e-10
8.024904e-07 7.132006e-10
8.110131e-07 7.284299e-10
8.196263e-07 7.439844e-10
8.28331e-07 7.59871e-10
8.371282e-07 7.760969e-10
8.460188e-07 7.926693e-10
8.550038e-07 8.095955e-10
8.640842e-07 8.268832e-10
8.732611e-07 8.445401e-10
8.825354e-07 8.625739e-10
8.919082e-07 8.809929e-10
9.013806e-07 8.998051e-10
9.109536e-07 9.190191e-10
9.206282e-07 9.386434e-10
9.304056e-07 9.586867e-10
9.402868e-07 9.79158e-10
9.50273e-07 1.000066e-09
9.603652e-07 1.021421e-09
9.705646e-07 1.043232e-09
9.808724e-07 1.065509e-09
9.912896e-07 1.088261e-09
1.001817e-06 1.111499e-09
1.012457e-06 1.135234e-09
1.02321e-06 1.159475e-09
1.034077e-06 1.184234e-09
1.045059e-06 1.209521e-09
1.056158e-06 1.235349e-09
1.067374e-06 1.261728e-09
1.07871e-06 1.28867e-09
1.090167e-06 1.316187e-09
1.101745e-06 1.344293e-09
1.113445e-06 1.372998e-09
1.125271e-06 1.402316e-09
1.137221e-06 1.432261e-09
1.149299e-06 1.462844e-09
1.161505e-06 1.494081e-09
1.173841e-06 1.525985e-09
1.186307e-06 1.55857e-09
1.198906e-06 1.591851e-09
1.211639e-06 1.625843e-09
1.224507e-06 1.66056e-09
1.237512e-06 1.696019e-09
1.250654e-06 1.732235e-09
1.263937e-06 1.769224e-09
1.27736e-06 1.807003e-09
1.290926e-06 1.845589e-09
1.304636e-06 1.884998e-09
1.318492e-06 1.92525e-09
1.332495e-06 1.96636e-09
1.346646e-06 2.008349e-09
1.360948e-06 2.051234e-09
1.375402e-06 2.095035e-09
1.390009e-06 2.139772e-09
1.404772e-06 2.185463e-09
1.419691e-06 2.23213e-09
1.434768e-06 2.279794e-09
1.450006e-06 2.328476e-09
1.465406e-06 2.378197e-09
1.480969e-06 2.428979e-09
1.496697e-06 2.480847e-09
1.512593e-06 2.533821e-09
1.528657e-06 2.587927e-09
1.544892e-06 2.643188e-09
1.561299e-06 2.69963e-09
1.577881e-06 2.757276e-09
1.594638e-06 2.816154e-09
1.611574e-06 2.876288e-09
1.628689e-06 2.937707e-09
1.645986e-06 3.000437e-09
1.663467e-06 3.064507e-09
1.681134e-06 3.129945e-09
1.698988e-06 3.19678e-09
1.717032e-06 3.265043e-09
1.735268e-06 3.334763e-09
1.753697e-06 3.405971e-09
1.772322e-06 3.478701e-09
1.791144e-06 3.552983e-09
1.810167e-06 3.628852e-09
1.829391e-06 3.70634e-09
1.84882e-06 3.785483e-09
1.868455e-06 3.866317e-09
1.888299e-06 3.948876e-09
1.908353e-06 4.033198e-09
1.928621e-06 4.119321e-09
1.949103e-06 4.207283e-09
1.969803e-06 4.297123e-09
1.990723e-06 4.388881e-09
2.011865e-06 4.482599e-09
2.033232e-06 4.578318e-09
2.054826e-06 4.676081e-09
2.076649e-06 4.775932e-09
2.098703e-06 4.877915e-09
2.120992e-06 4.982075e-09
2.143518e-06 5.08846e-09
2.166283e-06 5.197116e-09
2.18929e-06 5.308093e-09
2.212541e-06 5.421439e-09
2.236039e-06 5.537205e-09
2.259786e-06 5.655444e-09
2.283786e-06 5.776207e-09
2.30804e-06 5.89955e-09
2.332553e-06 6.025525e-09
2.357325e-06 6.154191e-09
2.382361e-06 6.285605e-09
2.407662e-06 6.419824e-09
2.433232e-06 6.55691e-09
2.459074e-06 6.696923e-09
2.48519e-06 6.839925e-09
2.511584e-06 6.985981e-09
2.538258e-06 7.135156e-09
2.565215e-06 7.287517e-09
2.592458e-06 7.443131e-09
2.619991e-06 7.602067e-09
2.647816e-06 7.764398e-09
2.675937e-06 7.930195e-09
2.704357e-06 8.099532e-09
2.733078e-06 8.272485e-09
2.762104e-06 8.449132e-09
2.791438e-06 8.62955e-09
2.821084e-06 8.813821e-09
2.851045e-06 9.002026e-09
2.881324e-06 9.194251e-09
2.911925e-06 9.39058e-09
2.942851e-06 9.591102e-09
2.974105e-06 9.795905e-09
3.005691e-06 1.000508e-08
3.037612e-06 1.021873e-08
3.069873e-06 1.043693e-08
3.102476e-06 1.06598e-08
3.135425e-06 1.088742e-08
3.168724e-06 1.11199e-08
3.202377e-06 1.135735e-08
3.236388e-06 1.159987e-08
3.270759e-06 1.184757e-08
3.305496e-06 1.210055e-08
3.340601e-06 1.235894e-08
3.37608e-06 1.262285e-08
3.411935e-06 1.289239e-08
3.448171e-06 1.316769e-08
3.484792e-06 1.344887e-08
3.521801e-06 1.373605e-08
3.559204e-06 1.402936e-08
3.597004e-06 1.432893e-08
3.635205e-06 1.463491e-08
3.673812e-06 1.494741e-08
3.71283e-06 1.526659e-08
3.752261e-06 1.559259e-08
3.792111e-06 1.592554e-08
3.832385e-06 1.626561e-08
3.873086e-06 1.661293e-08
3.91422e-06 1.696768e-08
3.95579e-06 1.733e-08
3.997802e-06 1.770005e-08
4.04026e-06 1.807801e-08
4.083169e-06 1.846404e-08
4.126534e-06 1.885831e-08
4.170359e-06 1.9261e-08
4.214649e-06 1.967229e-08
4.25941e-06 2.009236e-08
4.304647e-06 2.05214e-08
4.350364e-06 2.095961e-08
4.396566e-06 2.140717e-08
4.443259e-06 2.186429e-08
4.490448e-06 2.233116e-08
4.538138e-06 2.280801e-08
4.586335e-06 2.329504e-08
4.635043e-06 2.379247e-08
4.684269e-06 2.430052e-08
4.734017e-06 2.481943e-08
4.784294e-06 2.534941e-08
4.835105e-06 2.58907e-08
4.886456e-06 2.644356e-08
4.938351e-06 2.700822e-08
4.990798e-06 2.758494e-08
5.043802e-06 2.817398e-08
5.097369e-06 2.877559e-08
5.151505e-06 2.939005e-08
5.206216e-06 3.001763e-08
5.261508e-06 3.065861e-08
5.317387e-06 3.131328e-08
5.373859e-06 3.198192e-08
5.430931e-06 3.266485e-08
5.48861e-06 3.336236e-08
5.546901e-06 3.407476e-08
5.605811e-06 3.480237e-08
5.665346e-06 3.554553e-08
5.725514e-06 3.630455e-08
5.786321e-06 3.707977e-08
5.847774e-06 3.787156e-08
5.909879e-06 3.868025e-08
5.972644e-06 3.95062e-08
6.036076e-06 4.03498e-08
6.100181e-06 4.121141e-08
6.164967e-06 4.209141e-08
6.230441e-06 4.299021e-08
6.29661e-06 4.39082e-08
6.363482e-06 4.48458e-08
6.431065e-06 4.580341e-08
6.499365e-06 4.678147e-08
6.56839e-06 4.778042e-08
6.638149e-06 4.88007e-08
6.708648e-06 4.984276e-08
6.779896e-06 5.090708e-08
6.851901e-06 5.199412e-08
6.924671e-06 5.310438e-08
6.998213e-06 5.423834e-08
7.072537e-06 5.539652e-08
7.147649e-06 5.657942e-08
7.22356e-06 5.778759e-08
7.300277e-06 5.902156e-08
7.377808e-06 6.028187e-08
7.456163e-06 6.15691e-08
7.53535e-06 6.288382e-08
7.615378e-06 6.42266e-08
7.696256e-06 6.559806e-08
7.777993e-06 6.699881e-08
7.860598e-06 6.842947e-08
7.94408e-06 6.989068e-08
8.028449e-06 7.138308e-08
8.113714e-06 7.290736e-08
8.199884e-06 7.446419e-08
8.28697e-06 7.605426e-08
8.37498e-06 7.767828e-08
8.463925e-06 7.933698e-08
8.553815e-06 8.10311e-08
8.644659e-06 8.27614e-08
8.736469e-06 8.452864e-08
8.829253e-06 8.633362e-08
8.923023e-06 8.817714e-08
9.017788e-06 9.006003e-08
9.11356e-06 9.198313e-08
9.210349e-06 9.394729e-08
9.308166e-06 9.595339e-08
9.407022e-06 9.800233e-08
9.506928e-06 1.00095e-07
9.607895e-06 1.022324e-07
9.709934e-06 1.044154e-07
9.813057e-06 1.06645e-07
9.917275e-06 1.089223e-07
1.00226e-05 1.112482e-07
1.012904e-05 1.136237e-07
1.023662e-05 1.1605e-07
1.034533e-05 1.18528e-07
1.04552e-05 1.21059e-07
1.056624e-05 1.23644e-07
1.067846e-05 1.262843e-07
1.079187e-05 1.289809e-07
1.090648e-05 1.317351e-07
1.102231e-05 1.345481e-07
1.113937e-05 1.374211e-07
1.125768e-05 1.403556e-07
1.137724e-05 1.433526e-07
1.149807e-05 1.464137e-07
1.162018e-05 1.495402e-07
1.174359e-05 1.527334e-07
1.186831e-05 1.559947e-07
1.199436e-05 1.593258e-07
1.212174e-05 1.627279e-07
1.225048e-05 1.662027e-07
1.238058e-05 1.697517e-07
1.251207e-05 1.733765e-07
1.264495e-05 1.770787e-07
1.277925e-05 1.8086e-07
1.291497e-05 1.84722e-07
1.305213e-05 1.886664e-07
1.319074e-05 1.926951e-07
1.333084e-05 1.968098e-07
1.347241e-05 2.010124e-07
1.361549e-05 2.053047e-07
1.37601e-05 2.096887e-07
1.390623e-05 2.141663e-07
1.405392e-05 2.187394e-07
1.420318e-05 2.234103e-07
1.435402e-05 2.281809e-07
1.450647e-05 2.330533e-07
1.466053e-05 2.380298e-07
1.481623e-05 2.431126e-07
1.497358e-05 2.483039e-07
1.513261e-05 2.536061e-07
1.529332e-05 2.590214e-07
1.545574e-05 2.645524e-07
1.561989e-05 2.702015e-07
1.578578e-05 2.759713e-07
1.595343e-05 2.818642e-07
1.612286e-05 2.87883e-07
1.629409e-05 2.940303e-07
1.646714e-05 3.003089e-07
1.664202e-05 3.067215e-07
1.681877e-05 3.132711e-07
1.699739e-05 3.199605e-07
1.717791e-05 3.267928e-07
1.736034e-05 3.33771e-07
1.754471e-05 3.408981e-07
1.773104e-05 3.481775e-07
1.791935e-05 3.556123e-07
1.810966e-05 3.632058e-07
1.8302e-05 3.709616e-07
1.849637e-05 3.788829e-07
1.869281e-05 3.869733e-07
1.889133e-05 3.952366e-07
1.909196e-05 4.036762e-07
1.929473e-05 4.122961e-07
1.949964e-05 4.211001e-07
1.970674e-05 4.30092e-07
1.991603e-05 4.39276e-07
2.012754e-05 4.486561e-07
2.03413e-05 4.582364e-07
2.055734e-05 4.680214e-07
2.077566e-05 4.780153e-07
2.099631e-05 4.882226e-07
2.121929e-05 4.986478e-07
2.144465e-05 5.092957e-07
2.16724e-05 5.201709e-07
2.190257e-05 5.312784e-07
2.213518e-05 5.42623e-07
2.237026e-05 5.542099e-07
2.260784e-05 5.660442e-07
2.284795e-05 5.781312e-07
2.30906e-05 5.904763e-07
2.333583e-05 6.03085e-07
2.358366e-05 6.15963e-07
2.383413e-05 6.29116e-07
2.408726e-05 6.425498e-07
2.434307e-05 6.562704e-07
2.46016e-05 6.702841e-07
2.486288e-05 6.84597e-07
2.512693e-05 6.992155e-07
2.539379e-05 7.141462e-07
2.566348e-05 7.293957e-07
2.593604e-05 7.449708e-07
2.621149e-05 7.608786e-07
2.648986e-05 7.77126e-07
2.677119e-05 7.937203e-07
2.705551e-05 8.10669e-07
2.734285e-05 8.279796e-07
2.763324e-05 8.456598e-07
2.792672e-05 8.637176e-07
2.822331e-05 8.82161e-07
2.852305e-05 9.009982e-07
2.882597e-05 9.202376e-07
2.913211e-05 9.398879e-07
2.944151e-05 9.599578e-07
2.975419e-05 9.804562e-07
3.007019e-05 1.001392e-06
3.038954e-05 1.022776e-06
3.071229e-05 1.044615e-06
3.103846e-05 1.066922e-06
3.13681e-05 1.089704e-06
3.170124e-05 1.112973e-06
3.203792e-05 1.136739e-06
3.237818e-05 1.161012e-06
3.272204e-05 1.185804e-06
3.306956e-05 1.211125e-06
3.342077e-05 1.236987e-06
3.377571e-05 1.263401e-06
3.413442e-05 1.290379e-06
3.449694e-05 1.317933e-06
3.486331e-05 1.346075e-06
3.523357e-05 1.374818e-06
3.560776e-05 1.404176e-06
3.598593e-05 1.43416e-06
3.636811e-05 1.464784e-06
3.675435e-05 1.496062e-06
3.71447e-05 1.528008e-06
3.753919e-05 1.560637e-06
3.793787e-05 1.593962e-06
3.834078e-05 1.627998e-06
3.874797e-05 1.662762e-06
3.915949e-05 1.698267e-06
3.957538e-05 1.734531e-06
3.999568e-05 1.77157e-06
4.042045e-05 1.809399e-06
4.084973e-05 1.848036e-06
4.128357e-05 1.887498e-06
4.172201e-05 1.927802e-06
4.216511e-05 1.968968e-06
4.261292e-05 2.011012e-06
4.306548e-05 2.053954e-06
4.352285e-05 2.097813e-06
4.398508e-05 2.142609e-06
4.445222e-05 2.188361e-06
4.492432e-05 2.23509e-06
4.540143e-05 2.282817e-06
4.588361e-05 2.331563e-06
4.637091e-05 2.38135e-06
4.686338e-05 2.4322e-06
4.736109e-05 2.484136e-06
4.786408e-05 2.537181e-06
4.837241e-05 2.591359e-06
4.888614e-05 2.646693e-06
4.940533e-05 2.703209e-06
4.993003e-05 2.760932e-06
5.046031e-05 2.819888e-06
5.099621e-05 2.880102e-06
5.153781e-05 2.941602e-06
5.208516e-05 3.004416e-06
5.263832e-05 3.06857e-06
5.319736e-05 3.134095e-06
5.376233e-05 3.201019e-06
5.433331e-05 3.269372e-06
5.491034e-05 3.339184e-06
5.549351e-05 3.410487e-06
5.608287e-05 3.483313e-06
5.667849e-05 3.557694e-06
5.728043e-05 3.633663e-06
5.788877e-05 3.711254e-06
5.850357e-05 3.790503e-06
5.91249e-05 3.871443e-06
5.975283e-05 3.954112e-06
6.038742e-05 4.038546e-06
6.102876e-05 4.124783e-06
6.16769e-05 4.212861e-06
6.233193e-05 4.30282e-06
6.299392e-05 4.394701e-06
6.366294e-05 4.488543e-06
6.433906e-05 4.584389e-06
6.502236e-05 4.682281e-06
6.571292e-05 4.782264e-06
6.641081e-05 4.884382e-06
6.711612e-05 4.988681e-06
6.782892e-05 5.095207e-06
6.854928e-05 5.204007e-06
6.92773e-05 5.315131e-06
7.001305e-05 5.428627e-06
7.075661e-05 5.544547e-06
7.150807e-05 5.662943e-06
7.226751e-05 5.783866e-06
7.303502e-05 5.907372e-06
7.381067e-05 6.033515e-06
7.459457e-05 6.162351e-06
7.538679e-05 6.293939e-06
7.618742e-05 6.428336e-06
7.699656e-05 6.565604e-06
7.781429e-05 6.705802e-06
7.86407e-05 6.848994e-06
7.947589e-05 6.995244e-06
8.031995e-05 7.144617e-06
8.117298e-05 7.297179e-06
8.203506e-05 7.452999e-06
8.290631e-05 7.612147e-06
8.37868e-05 7.774693e-06
8.467664e-05 7.940709e-06
8.557594e-05 8.110271e-06
8.648478e-05 8.283454e-06
8.740328e-05 8.460334e-06
8.833153e-05 8.640992e-06
8.926965e-05 8.825507e-06
9.021772e-05 9.013962e-06
9.117586e-05 9.206442e-06
9.214418e-05 9.403031e-06
9.312278e-05 9.603819e-06
9.411178e-05 9.808893e-06
9.511128e-05 1.001835e-05
9.612139e-05 1.023227e-05
9.714224e-05 1.045077e-05
9.817392e-05 1.067393e-05
9.921656e-05 1.090185e-05
0.0001002703 1.113465e-05
0.0001013352 1.137241e-05
0.0001024114 1.161525e-05
0.000103499 1.186328e-05
0.0001045982 1.21166e-05
0.0001057091 1.237533e-05
0.0001068318 1.263959e-05
0.0001079664 1.290949e-05
0.000109113 1.318515e-05
0.0001102718 1.34667e-05
0.0001114429 1.375426e-05
0.0001126265 1.404796e-05
0.0001138226 1.434793e-05
0.0001150315 1.465431e-05
0.0001162531 1.496723e-05
0.0001174878 1.528683e-05
0.0001187356 1.561326e-05
0.0001199966 1.594666e-05
0.000121271 1.628717e-05
0.0001225589 1.663496e-05
0.0001238605 1.699018e-05
0.000125176 1.735298e-05
0.0001265054 1.772352e-05
0.0001278489 1.810198e-05
0.0001292067 1.848852e-05
0.0001305789 1.888332e-05
0.0001319657 1.928654e-05
0.0001333672 1.969837e-05
0.0001347836 2.0119e-05
0.0001362151 2.054861e-05
0.0001376617 2.09874e-05
0.0001391238 2.143555e-05
0.0001406013 2.189328e-05
0.0001420945 2.236077e-05
0.0001436036 2.283825e-05
0.0001451288 2.332593e-05
0.0001466701 2.382402e-05
0.0001482278 2.433274e-05
0.000149802 2.485233e-05
0.0001513929 2.538302e-05
0.0001530008 2.592503e-05
0.0001546257 2.647862e-05
0.0001562679 2.704403e-05
0.0001579275 2.762152e-05
0.0001596047 2.821133e-05
0.0001612998 2.881374e-05
0.0001630129 2.942902e-05
0.0001647441 3.005743e-05
0.0001664937 3.069926e-05
0.000168262 3.135479e-05
0.000170049 3.202433e-05
0.0001718549 3.270816e-05
0.0001736801 3.340659e-05
0.0001755246 3.411994e-05
0.0001773888 3.484852e-05
0.0001792727 3.559266e-05
0.0001811766 3.635268e-05
0.0001831008 3.712894e-05
0.0001850454 3.792177e-05
0.0001870106 3.873153e-05
0.0001889968 3.955859e-05
0.000191004 4.04033e-05
0.0001930325 4.126605e-05
0.0001950826 4.214722e-05
0.0001971544 4.304721e-05
0.0001992483 4.396642e-05
0.0002013643 4.490526e-05
0.0002035029 4.586414e-05
0.0002056642 4.68435e-05
0.0002078484 4.784377e-05
0.0002100558 4.88654e-05
0.0002122867 4.990885e-05
0.0002145412 5.097457e-05
0.0002168197 5.206306e-05
0.0002191224 5.317479e-05
0.0002214496 5.431025e-05
0.0002238015 5.546997e-05
0.0002261783 5.665444e-05
0.0002285804 5.786421e-05
0.000231008 5.909981e-05
0.0002334614 6.03618e-05
0.0002359408 6.165073e-05
0.0002384466 6.296719e-05
0.000240979 6.431176e-05
0.0002435383 6.568504e-05
0.0002461247 6.708764e-05
0.0002487387 6.85202e-05
0.0002513803 6.998334e-05
0.0002540501 7.147773e-05
0.0002567482 7.300403e-05
0.0002594749 7.456292e-05
0.0002622307 7.61551e-05
0.0002650156 7.778127e-05
0.0002678302 7.944217e-05
0.0002706746 8.113854e-05
0.0002735493 8.287113e-05
0.0002764545 8.464072e-05
0.0002793905 8.644809e-05
0.0002823578 8.829406e-05
0.0002853565 9.017944e-05
0.0002883871 9.210509e-05
0.0002914498 9.407185e-05
0.0002945451 9.608061e-05
0.0002976733 9.813227e-05
0.0003008347 0.0001002277
0.0003040297 0.0001023679
0.0003072586 0.0001045539
0.0003105218 0.0001067864
0.0003138196 0.0001090667
0.0003171525 0.0001113957
0.0003205207 0.0001137743
0.0003239248 0.0001162038
0.000327365 0.0001186852
0.0003308417 0.0001212195
0.0003343554 0.000123808
0.0003379063 0.0001264517
0.000341495 0.0001291519
0.0003451218 0.0001319097
0.0003487871 0.0001347265
0.0003524914 0.0001376033
0.0003562349 0.0001405417
0.0003600183 0.0001435427
0.0003638418 0.0001466078
0.0003677059 0.0001497384
0.0003716111 0.0001529359
0.0003755577 0.0001562016
0.0003795463 0.000159537
0.0003835772 0.0001629437
0.0003876509 0.0001664231
0.0003917679 0.0001699768
0.0003959286 0.0001736064
0.0004001335 0.0001773135
0.000404383 0.0001810998
0.0004086777 0.0001849669
0.000413018 0.0001889166
0.0004174044 0.0001929506
0.0004218374 0.0001970708
0.0004263175 0.0002012789
0.0004308451 0.0002055769
0.0004354208 0.0002099667
0.0004400451 0.0002144502
0.0004447186 0.0002190295
0.0004494416 0.0002237065
0.0004542149 0.0002284834
0.0004590388 0.0002333623
0.0004639139 0.0002383454
0.0004688408 0.0002434349
0.0004738201 0.0002486331
0.0004788522 0.0002539423
0.0004839378 0.0002593649
0.0004890774 0.0002649032
0.0004942716 0.0002705598
0.0004995209 0.0002763372
0.000504826 0.000282238
0.0005101874 0.0002882647
0.0005156058 0.0002944202
0.0005210817 0.0003007071
0.0005266157 0.0003071282
0.0005322086 0.0003136865
0.0005378608 0.0003203848
0.0005435731 0.0003272261
0.000549346 0.0003342135
0.0005551803 0.0003413501
0.0005610765 0.0003486391
0.0005670353 0.0003560838
0.0005730574 0.0003636874
0.0005791435 0.0003714534
0.0005852942 0.0003793852
0.0005915102 0.0003874864
0.0005977922 0.0003957606
0.000604141 0.0004042115
0.0006105572 0.0004128428
0.0006170415 0.0004216584
0.0006235947 0.0004306623
0.0006302175 0.0004398584
0.0006369106 0.0004492509
0.0006436748 0.000458844
0.0006505109 0.0004686419
0.0006574195 0.0004786491
0.0006644015 0.0004888699
0.0006714577 0.000499309
0.0006785888 0.0005099709
0.0006857957 0.0005208606
0.000693079 0.0005319828
0.0007004398 0.0005433425
0.0007078787 0.0005549447
0.0007153966 0.0005667947
0.0007229944 0.0005788977
0.0007306728 0.0005912592
0.0007384328 0.0006038847
0.0007462752 0.0006167797
0.0007542009 0.0006299501
0.0007622108 0.0006434017
0.0007703057 0.0006571406
0.0007784866 0.0006711728
0.0007867544 0.0006855047
0.00079511 0.0007001426
0.0008035544 0.0007150931
0.0008120884 0.0007303628
0.0008207131 0.0007459586
0.0008294293 0.0007618874
0.0008382381 0.0007781563
0.0008471405 0.0007947727
0.0008561374 0.0008117438
0.0008652299 0.0008290774
0.0008744189 0.0008467811
0.0008837056 0.0008648628
0.0008930908 0.0008833306
0.0009025758 0.0009021928
0.0009121614 0.0009214578
0.0009218489 0.0009411341
0.0009316392 0.0009612306
0.0009415336 0.0009817562
0.000951533 0.00100272
0.0009616386 0.001024132
0.0009718515 0.001046
0.0009821729 0.001068336
0.0009926039 0.001091149
0.001003146 0.001114449
0.001013799 0.001138246
0.001024566 0.001162552
0.001035448 0.001187376
0.001046444 0.001212731
0.001057558 0.001238627
0.00106879 0.001265076
0.001080141 0.001292089
0.001091612 0.00131968
0.001103205 0.00134786
0.001114922 0.001376641
0.001126763 0.001406037
0.001138729 0.001436061
0.001150823 0.001466726
0.001163045 0.001498046
0.001175397 0.001530034
0.00118788 0.001562706
0.001200496 0.001596075
0.001213245 0.001630157
0.001226131 0.001664966
0.001239152 0.001700519
0.001252313 0.001736831
0.001265613 0.001773918
0.001279054 0.001811798
0.001292638 0.001850486
0.001306366 0.00189
0.00132024 0.001930358
0.001334262 0.001971578
0.001348432 0.002013678
0.001362753 0.002056677
0.001377226 0.002100595
0.001391852 0.00214545
0.001406634 0.002191262
0.001421573 0.002238053
0.001436671 0.002285844
0.001451929 0.002334654
0.001467349 0.002384507
0.001482932 0.002435425
0.001498682 0.00248743
0.001514598 0.002540545
0.001530684 0.002594794
0.00154694 0.002650202
0.001563369 0.002706793
0.001579973 0.002764593
0.001596752 0.002823626
0.001613711 0.002883921
0.001630849 0.002945502
0.001648169 0.003008399
0.001665673 0.003072639
0.001683363 0.00313825
0.001701241 0.003205263
0.001719309 0.003273706
0.001737568 0.003343611
0.001756022 0.003415009
0.001774671 0.003487932
0.001793519 0.003562411
0.001812567 0.003638481
0.001831817 0.003716175
0.001851271 0.003795528
0.001870933 0.003876576
0.001890803 0.003959354
0.001910883 0.0040439
0.001931178 0.004130252
0.001951687 0.004218447
0.001972415 0.004308526
0.001993363 0.004400528
0.002014533 0.004494494
0.002035928 0.004590467
0.00205755 0.00468849
0.002079402 0.004788605
0.002101486 0.004890859
0.002123805 0.004995295
0.00214636 0.005101962
0.002169155 0.005210907
0.002192192 0.005322178
0.002215474 0.005435825
0.002239003 0.005551899
0.002262782 0.005670451
0.002286814 0.005791535
0.002311101 0.005915204
0.002335645 0.006041514
0.002360451 0.006170522
0.002385519 0.006302284
0.002410854 0.00643686
0.002436459 0.006574309
0.002462335 0.006714693
0.002488485 0.006858075
0.002514914 0.007004519
0.002541623 0.00715409
0.002568616 0.007306855
0.002595896 0.007462881
0.002623465 0.00762224
0.002651327 0.007785001
0.002679485 0.007951238
0.002707942 0.008121025
0.002736701 0.008294437
0.002765766 0.008471552
0.00279514 0.008652449
0.002824825 0.008837209
0.002854826 0.009025914
0.002885145 0.009218648
0.002915786 0.009415499
0.002946753 0.009616552
0.002978048 0.009821899
0.003009676 0.01003163
0.00304164 0.01024584
0.003073943 0.01046463
0.003106589 0.01068808
0.003139582 0.01091631
0.003172926 0.01114941
0.003206623 0.01138749
0.003240679 0.01163065
0.003275096 0.01187901
0.003309879 0.01213266
0.003345031 0.01239174
0.003380556 0.01265635
0.003416459 0.0129266
0.003452743 0.01320263
0.003489412 0.01348455
0.003526471 0.01377249
0.003563923 0.01406659
0.003601773 0.01436696
0.003640025 0.01467374
0.003678684 0.01498708
0.003717752 0.0153071
0.003757236 0.01563396
0.003797139 0.0159678
0.003837466 0.01630877
0.003878222 0.01665702
0.00391941 0.0170127
0.003961035 0.01737598
0.004003103 0.01774702
0.004045617 0.01812598
0.004088583 0.01851303
0.004132005 0.01890835
0.004175888 0.01931211
0.004220238 0.01972449
0.004265058 0.02014568
0.004310354 0.02057586
0.004356132 0.02101523
0.004402395 0.02146397
0.00444915 0.0219223
0.004496402 0.02239042
0.004544155 0.02286853
0.004592416 0.02335686
0.004641189 0.02385561
0.00469048 0.02436501
0.004740294 0.02488529
0.004790638 0.02541667
0.004841516 0.02595941
0.004892934 0.02651373
0.004944899 0.02707989
0.004997416 0.02765814
0.00505049 0.02824874
0.005104128 0.02885195
0.005158335 0.02946804
0.005213119 0.03009728
0.005268484 0.03073996
0.005324437 0.03139637
0.005380984 0.03206679
0.005438132 0.03275153
0.005495887 0.03345089
0.005554255 0.03416518
0.005613243 0.03489472
0.005672858 0.03563985
0.005733106 0.03640088
0.005793993 0.03717817
0.005855527 0.03797205
0.005917715 0.03878289
0.005980563 0.03961104
0.006044079 0.04045687
0.006108269 0.04132076
0.006173141 0.04220311
0.006238702 0.04310429
0.006304959 0.04402472
0.00637192 0.0449648
0.006439592 0.04592495
0.006507982 0.04690561
0.006577099 0.04790721
0.00664695 0.04893019
0.006717543 0.04997502
0.006788886 0.05104216
0.006860986 0.05213209
0.006933852 0.05324529
0.007007492 0.05438226
0.007081914 0.05554351
0.007157126 0.05672956
0.007233138 0.05794093
0.007309956 0.05917817
0.00738759 0.06044183
0.007466049 0.06173248
0.007545341 0.06305068
0.007625475 0.06439703
0.00770646 0.06577213
0.007788305 0.0671766
0.00787102 0.06861105
0.007954613 0.07007613
0.008039094 0.0715725
0.008124472 0.07310082
0.008210756 0.07466178
0.008297957 0.07625607
0.008386084 0.0778844
0.008475147 0.07954751
0.008565156 0.08124612
0.008656121 0.08298101
0.008748052 0.08475294
0.00884096 0.08656271
0.008934854 0.08841113
0.009029745 0.09029901
0.009125644 0.09222721
0.009222561 0.09419658
0.009320508 0.09620801
0.009419495 0.09826238
0.009519533 0.1003606
0.009620634 0.1025037
0.009722808 0.1046925
0.009826068 0.106928
0.009930424 0.1092113
0.01003589 0.1115434
0.01014247 0.1139252
0.01025019 0.1163579
0.01035905 0.1188425
0.01046907 0.1213802
0.01058025 0.1239721
0.01069262 0.1266194
0.01080618 0.1293231
0.01092094 0.1320846
0.01103693 0.1349051
0.01115414 0.1377858
0.0112726 0.140728
0.01139232 0.143733
0.01151331 0.1468022
0.01163559 0.149937
0.01175916 0.1531386
0.01188405 0.1564087
0.01201026 0.1597486
0.01213781 0.1631597
0.01226672 0.1666438
0.012397 0.1702022
0.01252866 0.1738366
0.01266172 0.1775486
0.01279619 0.1813399
0.01293209 0.1852121
0.01306943 0.1891671
0.01320823 0.1932064
0.01334851 0.1973321
0.01349028 0.2015458
0.01363355 0.2058495
0.01377834 0.2102451
0.01392467 0.2147346
0.01407256 0.2193199
0.01422201 0.2240031
0.01437305 0.2287864
0.0145257 0.2336718
0.01467997 0.2386615
0.01483587 0.2437577
0.01499344 0.2489628
0.01515267 0.254279
0.0153136 0.2597087
0.01547623 0.2652544
0.0156406 0.2709185
0.01580671 0.2767036
0.01597458 0.2826122
0.01614423 0.2886469
0.01631569 0.2948105
0.01648897 0.3011058
0.01666409 0.3075354
0.01684107 0.3141024
0.01701992 0.3208096
0.01720068 0.32766
0.01738336 0.3346566
0.01756798 0.3418027
0.01775455 0.3491014
0.01794311 0.3565559
0.01813368 0.3641696
0.01832626 0.3719459
0.01852089 0.3798883
0.01871759 0.3880002
0.01891638 0.3962853
0.01911728 0.4047474
0.01932031 0.4133902
0.0195255 0.4222175
0.01973286 0.4312333
0.01994243 0.4404416
0.02015423 0.4498466
0.02036827 0.4594524
0.02058459 0.4692633
0.02080321 0.4792837
0.02102415 0.4895181
0.02124743 0.499971
0.02147308 0.5106471
0.02170114 0.5215512
0.02193161 0.5326881
0.02216453 0.5440629
0.02239992 0.5556805
0.02263782 0.5675462
0.02287824 0.5796653
0.02312122 0.5920432
0.02336677 0.6046854
0.02361493 0.6175975
0.02386573 0.6307853
0.0241192 0.6442548
0.02437535 0.6580119
0.02463422 0.6720627
0.02489585 0.6864136
0.02516025 0.7010709
0.02542746 0.7160412
0.02569751 0.7313312
0.02597043 0.7469477
0.02624624 0.7628976
0.02652498 0.7791881
0.02680669 0.7958265
0.02709138 0.8128201
0.0273791 0.8301767
0.02766988 0.8479038
0.02796374 0.8660095
0.02826073 0.8845018
0.02856087 0.903389
0.02886419 0.9226795
0.02917074 0.9423819
0.02948054 0.9625051
0.02979364 0.9830579
0.03011006 1.00405
0.03042984 1.02549
0.03075301 1.047387
0.03107962 1.069753
0.03140969 1.092596
0.03174328 1.115926
0.0320804 1.139755
0.03242111 1.164093
0.03276543 1.18895
0.03311341 1.214339
0.03346508 1.240269
0.0338205 1.266753
0.03417968 1.293803
0.03454268 1.32143
0.03490954 1.349647
0.03528029 1.378467
0.03565498 1.407902
0.03603364 1.437965
0.03641633 1.468671
0.03680309 1.500032
0.03719395 1.532063
0.03758896 1.564778
0.03798817 1.598191
0.03839162 1.632318
0.03879935 1.667174
0.03921141 1.702774
0.03962785 1.739134
0.04004871 1.776271
0.04047404 1.8142
0.04090389 1.85294
0.0413383 1.892506
0.04177733 1.932918
0.04222102 1.974192
0.04266942 2.016348
0.04312258 2.059404
0.04358056 2.10338
0.0440434 2.148294
0.04451116 2.194168
0.04498388 2.241021
0.04546163 2.288874
0.04594444 2.33775
0.04643239 2.387669
0.04692552 2.438654
0.04742388 2.490728
0.04792754 2.543913
0.04843655 2.598235
0.04895096 2.653716
0.04947084 2.710382
0.04999623 2.768258
0.05052721 2.82737
0.05106383 2.887744
0.05160614 2.949408
0.05215422 3.012388
0.05270811 3.076713
0.05326789 3.142411
0.05383361 3.209513
0.05440535 3.278047
0.05498315 3.348045
0.05556709 3.419537
0.05615723 3.492556
0.05675364 3.567134
0.05735638 3.643305
0.05796553 3.721102
0.05858114 3.800561
0.05920329 3.881716
0.05983205 3.964604
0.06046749 4.049262
0.06110967 4.135728
0.06175868 4.22404
0.06241458 4.314238
0.06307744 4.406362
0.06374735 4.500453
0.06442437 4.596554
0.06510857 4.694706
0.06580005 4.794954
0.06649887 4.897343
0.06720511 5.001919
0.06791885 5.108727
0.06864017 5.217816
0.06936915 5.329235
0.07010588 5.443032
0.07085043 5.55926
0.07160288 5.677969
0.07236333 5.799214
0.07313185 5.923047
0.07390854 6.049525
0.07469347 6.178703
0.07548674 6.31064
0.07628844 6.445394
0.07709865 6.583026
0.07791746 6.723596
0.07874497 6.867168
0.07958127 7.013806
0.08042645 7.163575
0.08128061 7.316543
0.08214383 7.472776
0.08301623 7.632346
0.08389789 7.795323
0.08478892 7.96178
0.0856894 8.131792
0.08659945 8.305434
0.08751917 8.482784
0.08844865 8.663921
0.08938801 8.848926
0.09033734 9.037881
0.09129675 9.230871
0.09226636 9.427983
0.09324626 9.629303
0.09423656 9.834922
0.09523739 10.04493
0.09624884 10.25943
0.09727104 10.4785
0.09830409 10.70225
0.09934811 10.93078
0.1004032 11.16419
0.1014695 11.40259
0.1025472 11.64607
0.1036363 11.89476
0.1047369 12.14875
0.1058493 12.40817
0.1069734 12.67313
0.1081095 12.94374
0.1092577 13.22014
0.110418 13.50243
0.1115907 13.79076
0.1127758 14.08524
0.1139736 14.386
0.115184 14.6932
0.1164073 15.00695
0.1176436 15.3274
0.118893 15.65469
0.1201557 15.98897
0.1214318 16.33039
0.1227214 16.6791
0.1240248 17.03526
0.1253419 17.39902
0.1266731 17.77055
0.1280184 18.15002
0.129378 18.53758
0.1307521 18.93342
0.1321407 19.33772
0.1335441 19.75064
0.1349624 20.17239
0.1363957 20.60314
0.1378443 21.04309
0.1393082 21.49243
0.1407877 21.95137
0.1422829 22.42011
0.143794 22.89886
0.1453212 23.38783
0.1468645 23.88724
0.1484243 24.39731
0.1500006 24.91828

T-> th:

1.000049e-10 5.815994e-18
1.01067e-10 5.940186e-18
1.021404e-10 6.06703e-18
1.032251e-10 6.196582e-18
1.043214e-10 6.3289e-18
1.054293e-10 6.464044e-18
1.06549e-10 6.602074e-18
1.076806e-10 6.743052e-18
1.088242e-10 6.887039e-18
1.0998e-10 7.034101e-18
1.11148e-10 7.184304e-18
1.123284e-10 7.337714e-18
1.135214e-10 7.494399e-18
1.14727e-10 7.654431e-18
1.159455e-10 7.81788e-18
1.171769e-10 7.984819e-18
1.184213e-10 8.155322e-18
1.19679e-10 8.329467e-18
1.2095e-10 8.50733e-18
1.222346e-10 8.688991e-18
1.235327e-10 8.874531e-18
1.248447e-10 9.064033e-18
1.261706e-10 9.257582e-18
1.275106e-10 9.455263e-18
1.288648e-10 9.657166e-18
1.302333e-10 9.86338e-18
1.316165e-10 1.0074e-17
1.330143e-10 1.028911e-17
1.344269e-10 1.050882e-17
1.358546e-10 1.073322e-17
1.372974e-10 1.096241e-17
1.387556e-10 1.11965e-17
1.402292e-10 1.143558e-17
1.417185e-10 1.167977e-17
1.432236e-10 1.192918e-17
1.447447e-10 1.21839e-17
1.462819e-10 1.244407e-17
1.478355e-10 1.27098e-17
1.494055e-10 1.29812e-17
1.509923e-10 1.325839e-17
1.525959e-10 1.35415e-17
1.542165e-10 1.383066e-17
1.558543e-10 1.412599e-17
1.575095e-10 1.442763e-17
1.591823e-10 1.473571e-17
1.608729e-10 1.505037e-17
1.625814e-10 1.537175e-17
1.643081e-10 1.569999e-17
1.660531e-10 1.603524e-17
1.678167e-10 1.637765e-17
1.695989e-10 1.672737e-17
1.714001e-10 1.708455e-17
1.732205e-10 1.744937e-17
1.750601e-10 1.782197e-17
1.769193e-10 1.820253e-17
1.787983e-10 1.859122e-17
1.806972e-10 1.898821e-17
1.826162e-10 1.939367e-17
1.845557e-10 1.98078e-17
1.865157e-10 2.023076e-17
1.884966e-10 2.066276e-17
1.904985e-10 2.110398e-17
1.925216e-10 2.155462e-17
1.945663e-10 2.201489e-17
1.966326e-10 2.248498e-17
1.987209e-10 2.296512e-17
2.008314e-10 2.34555e-17
2.029643e-10 2.395636e-17
2.051199e-10 2.446791e-17
2.072983e-10 2.499038e-17
2.094999e-10 2.552402e-17
2.117249e-10 2.606904e-17
2.139735e-10 2.662571e-17
2.162459e-10 2.719426e-17
2.185425e-10 2.777495e-17
2.208635e-10 2.836804e-17
2.232092e-10 2.89738e-17
2.255797e-10 2.959249e-17
2.279755e-10 3.022439e-17
2.303966e-10 3.086979e-17
2.328435e-10 3.152896e-17
2.353164e-10 3.220222e-17
2.378156e-10 3.288985e-17
2.403412e-10 3.359216e-17
2.428937e-10 3.430947e-17
2.454734e-10 3.50421e-17
2.480804e-10 3.579037e-17
2.507151e-10 3.655462e-17
2.533777e-10 3.733518e-17
2.560687e-10 3.813242e-17
2.587882e-10 3.894668e-17
2.615367e-10 3.977833e-17
2.643143e-10 4.062773e-17
2.671214e-10 4.149527e-17
2.699583e-10 4.238134e-17
2.728253e-10 4.328633e-17
2.757228e-10 4.421065e-17
2.786511e-10 4.51547e-17
2.816105e-10 4.611891e-17
2.846013e-10 4.710371e-17
2.876239e-10 4.810953e-17
2.906785e-10 4.913684e-17
2.937656e-10 5.018608e-17
2.968855e-10 5.125773e-17
3.000385e-10 5.235226e-17
3.03225e-10 5.347016e-17
3.064454e-10 5.461194e-17
3.097e-10 5.577809e-17
3.129891e-10 5.696915e-17
3.163131e-10 5.818564e-17
3.196725e-10 5.94281e-17
3.230675e-10 6.06971e-17
3.264986e-10 6.199319e-17
3.299661e-10 6.331696e-17
3.334705e-10 6.4669e-17
3.370121e-10 6.604991e-17
3.405912e-10 6.74603e-17
3.442084e-10 6.890082e-17
3.47864e-10 7.037209e-17
3.515585e-10 7.187478e-17
3.552922e-10 7.340955e-17
3.590655e-10 7.49771e-17
3.628789e-10 7.657812e-17
3.667328e-10 7.821333e-17
3.706276e-10 7.988346e-17
3.745638e-10 8.158925e-17
3.785418e-10 8.333146e-17
3.82562e-10 8.511088e-17
3.86625e-10 8.692829e-17
3.907311e-10 8.878452e-17
3.948808e-10 9.068037e-17
3.990745e-10 9.261671e-17
4.033128e-10 9.45944e-17
4.075962e-10 9.661432e-17
4.11925e-10 9.867737e-17
4.162998e-10 1.007845e-16
4.20721e-10 1.029366e-16
4.251892e-10 1.051346e-16
4.297049e-10 1.073796e-16
4.342685e-10 1.096726e-16
4.388805e-10 1.120144e-16
4.435416e-10 1.144063e-16
4.482522e-10 1.168493e-16
4.530128e-10 1.193445e-16
4.578239e-10 1.218929e-16
4.626862e-10 1.244957e-16
4.676e-10 1.271541e-16
4.725661e-10 1.298693e-16
4.775849e-10 1.326425e-16
4.82657e-10 1.354748e-16
4.87783e-10 1.383677e-16
4.929635e-10 1.413223e-16
4.981989e-10 1.443401e-16
5.034899e-10 1.474222e-16
5.088372e-10 1.505702e-16
5.142412e-10 1.537854e-16
5.197026e-10 1.570692e-16
5.25222e-10 1.604232e-16
5.308001e-10 1.638488e-16
5.364374e-10 1.673476e-16
5.421345e-10 1.70921e-16
5.478922e-10 1.745708e-16
5.53711e-10 1.782985e-16
5.595916e-10 1.821058e-16
5.655346e-10 1.859943e-16
5.715408e-10 1.89966e-16
5.776107e-10 1.940224e-16
5.837452e-10 1.981655e-16
5.899447e-10 2.02397e-16
5.962102e-10 2.067189e-16
6.025421e-10 2.11133e-16
6.089413e-10 2.156414e-16
6.154085e-10 2.202461e-16
6.219443e-10 2.249492e-16
6.285496e-10 2.297526e-16
6.35225e-10 2.346586e-16
6.419713e-10 2.396694e-16
6.487893e-10 2.447872e-16
6.556796e-10 2.500142e-16
6.626432e-10 2.553529e-16
6.696807e-10 2.608056e-16
6.767929e-10 2.663747e-16
6.839807e-10 2.720627e-16
6.912448e-10 2.778722e-16
6.98586e-10 2.838057e-16
7.060053e-10 2.89866e-16
7.135033e-10 2.960556e-16
7.210809e-10 3.023774e-16
7.287391e-10 3.088342e-16
7.364785e-10 3.154289e-16
7.443002e-10 3.221644e-16
7.522049e-10 3.290438e-16
7.601936e-10 3.3607e-16
7.682671e-10 3.432463e-16
7.764264e-10 3.505758e-16
7.846723e-10 3.580618e-16
7.930058e-10 3.657076e-16
8.014277e-10 3.735168e-16
8.099392e-10 3.814926e-16
8.18541e-10 3.896388e-16
8.272342e-10 3.97959e-16
8.360197e-10 4.064568e-16
8.448985e-10 4.151361e-16
8.538716e-10 4.240007e-16
8.6294e-10 4.330545e-16
8.721048e-10 4.423018e-16
8.813668e-10 4.517465e-16
8.907272e-10 4.613928e-16
9.001871e-10 4.712451e-16
9.097474e-10 4.813079e-16
9.194092e-10 4.915855e-16
9.291736e-10 5.020825e-16
9.390418e-10 5.128037e-16
9.490147e-10 5.237539e-16
9.590936e-10 5.349378e-16
9.692795e-10 5.463606e-16
9.795736e-10 5.580273e-16
9.89977e-10 5.699431e-16
1.000491e-09 5.821134e-16
1.011116e-09 5.945436e-16
1.021855e-09 6.072391e-16
1.032707e-09 6.202058e-16
1.043675e-09 6.334494e-16
1.054759e-09 6.469757e-16
1.065961e-09 6.607909e-16
1.077282e-09 6.749011e-16
1.088723e-09 6.893125e-16
1.100286e-09 7.040318e-16
1.111971e-09 7.190653e-16
1.123781e-09 7.344198e-16
1.135716e-09 7.501023e-16
1.147777e-09 7.661195e-16
1.159967e-09 7.824789e-16
1.172286e-09 7.991875e-16
1.184736e-09 8.162529e-16
1.197319e-09 8.336828e-16
1.210035e-09 8.514848e-16
1.222886e-09 8.69667e-16
1.235873e-09 8.882374e-16
1.248998e-09 9.072043e-16
1.262263e-09 9.265763e-16
1.275669e-09 9.463619e-16
1.289217e-09 9.6657e-16
1.302909e-09 9.872097e-16
1.316746e-09 1.00829e-15
1.33073e-09 1.029821e-15
1.344863e-09 1.051811e-15
1.359146e-09 1.074271e-15
1.373581e-09 1.09721e-15
1.388169e-09 1.120639e-15
1.402911e-09 1.144569e-15
1.417811e-09 1.169009e-15
1.432869e-09 1.193972e-15
1.448086e-09 1.219467e-15
1.463465e-09 1.245507e-15
1.479008e-09 1.272103e-15
1.494715e-09 1.299267e-15
1.51059e-09 1.327011e-15
1.526633e-09 1.355347e-15
1.542846e-09 1.384288e-15
1.559232e-09 1.413848e-15
1.575791e-09 1.444038e-15
1.592527e-09 1.474873e-15
1.60944e-09 1.506367e-15
1.626533e-09 1.538533e-15
1.643807e-09 1.571386e-15
1.661265e-09 1.604941e-15
1.678908e-09 1.639212e-15
1.696739e-09 1.674215e-15
1.714758e-09 1.709965e-15
1.73297e-09 1.746479e-15
1.751375e-09 1.783772e-15
1.769975e-09 1.821862e-15
1.788772e-09 1.860765e-15
1.80777e-09 1.900499e-15
1.826969e-09 1.941081e-15
1.846372e-09 1.98253e-15
1.865981e-09 2.024864e-15
1.885798e-09 2.068102e-15
1.905826e-09 2.112263e-15
1.926067e-09 2.157367e-15
1.946522e-09 2.203434e-15
1.967195e-09 2.250485e-15
1.988087e-09 2.298541e-15
2.009201e-09 2.347623e-15
2.03054e-09 2.397753e-15
2.052105e-09 2.448953e-15
2.073899e-09 2.501247e-15
2.095925e-09 2.554657e-15
2.118184e-09 2.609208e-15
2.14068e-09 2.664924e-15
2.163415e-09 2.721829e-15
2.186391e-09 2.77995e-15
2.209611e-09 2.839311e-15
2.233078e-09 2.89994e-15
2.256794e-09 2.961864e-15
2.280762e-09 3.02511e-15
2.304984e-09 3.089707e-15
2.329464e-09 3.155683e-15
2.354204e-09 3.223068e-15
2.379206e-09 3.291891e-15
2.404474e-09 3.362185e-15
2.43001e-09 3.433979e-15
2.455818e-09 3.507306e-15
2.4819e-09 3.5822e-15
2.508258e-09 3.658692e-15
2.534897e-09 3.736818e-15
2.561818e-09 3.816612e-15
2.589026e-09 3.89811e-15
2.616522e-09 3.981348e-15
2.64431e-09 4.066364e-15
2.672394e-09 4.153195e-15
2.700776e-09 4.24188e-15
2.729459e-09 4.332459e-15
2.758447e-09 4.424972e-15
2.787742e-09 4.51946e-15
2.817349e-09 4.615966e-15
2.84727e-09 4.714533e-15
2.877509e-09 4.815205e-15
2.908069e-09 4.918026e-15
2.938954e-09 5.023043e-15
2.970167e-09 5.130303e-15
3.001711e-09 5.239853e-15
3.03359e-09 5.351742e-15
3.065808e-09 5.46602e-15
3.098368e-09 5.582738e-15
3.131273e-09 5.701949e-15
3.164529e-09 5.823706e-15
3.198137e-09 5.948062e-15
3.232102e-09 6.075074e-15
3.266428e-09 6.204798e-15
3.301119e-09 6.337292e-15
3.336178e-09 6.472615e-15
3.371609e-09 6.610828e-15
3.407417e-09 6.751992e-15
3.443605e-09 6.896171e-15
3.480177e-09 7.043428e-15
3.517138e-09 7.19383e-15
3.554491e-09 7.347443e-15
3.592241e-09 7.504437e-15
3.630392e-09 7.664801e-15
3.668948e-09 7.82859e-15
3.707913e-09 7.995876e-15
3.747293e-09 8.166733e-15
3.78709e-09 8.341239e-15
3.82731e-09 8.519471e-15
3.867958e-09 8.701409e-15
3.909037e-09 8.887202e-15
3.950552e-09 9.076962e-15
3.992508e-09 9.270774e-15
4.03491e-09 9.468724e-15
4.077762e-09 9.670901e-15
4.121069e-09 9.877395e-15
4.164837e-09 1.00883e-14
4.209069e-09 1.03037e-14
4.25377e-09 1.052381e-14
4.298947e-09 1.074863e-14
4.344603e-09 1.097825e-14
4.390744e-09 1.121278e-14
4.437376e-09 1.145232e-14
4.484502e-09 1.169692e-14
4.532129e-09 1.194669e-14
4.580262e-09 1.220179e-14
4.628906e-09 1.246234e-14
4.678066e-09 1.272845e-14
4.727749e-09 1.300024e-14
4.777959e-09 1.327784e-14
4.828703e-09 1.356137e-14
4.879985e-09 1.385095e-14
4.931812e-09 1.414671e-14
4.98419e-09 1.444879e-14
5.037124e-09 1.475732e-14
5.09062e-09 1.507243e-14
5.144684e-09 1.539428e-14
5.199322e-09 1.572299e-14
5.254541e-09 1.605873e-14
5.310346e-09 1.640164e-14
5.366743e-09 1.675186e-14
5.42374e-09 1.710957e-14
5.481342e-09 1.747491e-14
5.539556e-09 1.784806e-14
5.598388e-09 1.822917e-14
5.657844e-09 1.861842e-14
5.717933e-09 1.901599e-14
5.778659e-09 1.942204e-14
5.84003e-09 1.983676e-14
5.902054e-09 2.026034e-14
5.964735e-09 2.069296e-14
6.028083e-09 2.113482e-14
6.092103e-09 2.158612e-14
6.156804e-09 2.204705e-14
6.222191e-09 2.251782e-14
6.288273e-09 2.299865e-14
6.355056e-09 2.348974e-14
6.422549e-09 2.399133e-14
6.490759e-09 2.450362e-14
6.559693e-09 2.502685e-14
6.629359e-09 2.556125e-14
6.699765e-09 2.610706e-14
6.770919e-09 2.666453e-14
6.842828e-09 2.72339e-14
6.915502e-09 2.781544e-14
6.988947e-09 2.840938e-14
7.063172e-09 2.901601e-14
7.138185e-09 2.96356e-14
7.213995e-09 3.026841e-14
7.29061e-09 3.091474e-14
7.368039e-09 3.157487e-14
7.44629e-09 3.22491e-14
7.525372e-09 3.293772e-14
7.605294e-09 3.364104e-14
7.686065e-09 3.435939e-14
7.767694e-09 3.509307e-14
7.850189e-09 3.584242e-14
7.933561e-09 3.660777e-14
8.017818e-09 3.738947e-14
8.10297e-09 3.818785e-14
8.189026e-09 3.900329e-14
8.275996e-09 3.983614e-14
8.36389e-09 4.068677e-14
8.452718e-09 4.155556e-14
8.542489e-09 4.244291e-14
8.633213e-09 4.33492e-14
8.7249e-09 4.427485e-14
8.817562e-09 4.522026e-14
8.911207e-09 4.618587e-14
9.005847e-09 4.717209e-14
9.101493e-09 4.817937e-14
9.198154e-09 4.920815e-14
9.295841e-09 5.025891e-14
9.394566e-09 5.13321e-14
9.49434e-09 5.242822e-14
9.595173e-09 5.354773e-14
9.697077e-09 5.469115e-14
9.800063e-09 5.585899e-14
9.904143e-09 5.705177e-14
1.000933e-08 5.827001e-14
1.011563e-08 5.951427e-14
1.022306e-08 6.07851e-14
1.033163e-08 6.208307e-14
1.044136e-08 6.340875e-14
1.055225e-08 6.476274e-14
1.066432e-08 6.614564e-14
1.077758e-08 6.755807e-14
1.089204e-08 6.900066e-14
1.100772e-08 7.047406e-14
1.112462e-08 7.197892e-14
1.124277e-08 7.351591e-14
1.136217e-08 7.508573e-14
1.148284e-08 7.668906e-14
1.160479e-08 7.832663e-14
1.172804e-08 7.999917e-14
1.18526e-08 8.170742e-14
1.197848e-08 8.345216e-14
1.210569e-08 8.523414e-14
1.223426e-08 8.705418e-14
1.236419e-08 8.891309e-14
1.24955e-08 9.081168e-14
1.262821e-08 9.275082e-14
1.276232e-08 9.473137e-14
1.289786e-08 9.675421e-14
1.303484e-08 9.882024e-14
1.317328e-08 1.009304e-13
1.331318e-08 1.030856e-13
1.345457e-08 1.052868e-13
1.359747e-08 1.075351e-13
1.374188e-08 1.098313e-13
1.388782e-08 1.121766e-13
1.403531e-08 1.145719e-13
1.418437e-08 1.170184e-13
1.433502e-08 1.195172e-13
1.448726e-08 1.220693e-13
1.464112e-08 1.246759e-13
1.479661e-08 1.273381e-13
1.495376e-08 1.300573e-13
1.511257e-08 1.328344e-13
1.527307e-08 1.356709e-13
1.543528e-08 1.385679e-13
1.55992e-08 1.415268e-13
1.576487e-08 1.445489e-13
1.59323e-08 1.476355e-13
1.610151e-08 1.507881e-13
1.627251e-08 1.540079e-13
1.644533e-08 1.572965e-13
1.661999e-08 1.606553e-13
1.67965e-08 1.640859e-13
1.697488e-08 1.675897e-13
1.715516e-08 1.711683e-13
1.733735e-08 1.748233e-13
1.752148e-08 1.785564e-13
1.770757e-08 1.823692e-13
1.789563e-08 1.862634e-13
1.808568e-08 1.902408e-13
1.827776e-08 1.943031e-13
1.847188e-08 1.984522e-13
1.866805e-08 2.026898e-13
1.886632e-08 2.070179e-13
1.906668e-08 2.114385e-13
1.926918e-08 2.159534e-13
1.947382e-08 2.205648e-13
1.968064e-08 2.252746e-13
1.988966e-08 2.30085e-13
2.010089e-08 2.349981e-13
2.031437e-08 2.400161e-13
2.053011e-08 2.451413e-13
2.074815e-08 2.503759e-13
2.09685e-08 2.557223e-13
2.11912e-08 2.611829e-13
2.141625e-08 2.6676e-13
2.16437e-08 2.724563e-13
2.187357e-08 2.782742e-13
2.210587e-08 2.842163e-13
2.234064e-08 2.902853e-13
2.257791e-08 2.964839e-13
2.281769e-08 3.028148e-13
2.306003e-08 3.09281e-13
2.330493e-08 3.158852e-13
2.355244e-08 3.226305e-13
2.380257e-08 3.295197e-13
2.405536e-08 3.365561e-13
2.431084e-08 3.437428e-13
2.456903e-08 3.510829e-13
2.482996e-08 3.585797e-13
2.509366e-08 3.662366e-13
2.536017e-08 3.740571e-13
2.56295e-08 3.820445e-13
2.590169e-08 3.902024e-13
2.617678e-08 3.985346e-13
2.645479e-08 4.070447e-13
2.673574e-08 4.157365e-13
2.701969e-08 4.24614e-13
2.730665e-08 4.336809e-13
2.759665e-08 4.429415e-13
2.788974e-08 4.523999e-13
2.818594e-08 4.620602e-13
2.848528e-08 4.719268e-13
2.87878e-08 4.820041e-13
2.909354e-08 4.922965e-13
2.940252e-08 5.028088e-13
2.971479e-08 5.135455e-13
3.003037e-08 5.245115e-13
3.03493e-08 5.357116e-13
3.067162e-08 5.471509e-13
3.099737e-08 5.588345e-13
3.132657e-08 5.707675e-13
3.165927e-08 5.829554e-13
3.19955e-08 5.954035e-13
3.23353e-08 6.081175e-13
3.267871e-08 6.211029e-13
3.302577e-08 6.343656e-13
3.337652e-08 6.479115e-13
3.373099e-08 6.617467e-13
3.408922e-08 6.758772e-13
3.445126e-08 6.903096e-13
3.481715e-08 7.050501e-13
3.518692e-08 7.201054e-13
3.556061e-08 7.354821e-13
3.593828e-08 7.511872e-13
3.631996e-08 7.672277e-13
3.670569e-08 7.836106e-13
3.709551e-08 8.003434e-13
3.748948e-08 8.174336e-13
3.788763e-08 8.348886e-13
3.829001e-08 8.527164e-13
3.869666e-08 8.709248e-13
3.910764e-08 8.895221e-13
3.952297e-08 9.085165e-13
3.994272e-08 9.279165e-13
4.036693e-08 9.477307e-13
4.079564e-08 9.679681e-13
4.12289e-08 9.886376e-13
4.166676e-08 1.009748e-12
4.210928e-08 1.03131e-12
4.25565e-08 1.053332e-12
4.300846e-08 1.075824e-12
4.346522e-08 1.098797e-12
4.392684e-08 1.12226e-12
4.439336e-08 1.146224e-12
4.486483e-08 1.1707e-12
4.534131e-08 1.195699e-12
4.582285e-08 1.221231e-12
4.630951e-08 1.247309e-12
4.680133e-08 1.273943e-12
4.729837e-08 1.301146e-12
4.78007e-08 1.32893e-12
4.830836e-08 1.357307e-12
4.882141e-08 1.386291e-12
4.933991e-08 1.415893e-12
4.986392e-08 1.446127e-12
5.039349e-08 1.477007e-12
5.092869e-08 1.508546e-12
5.146957e-08 1.540759e-12
5.201619e-08 1.573659e-12
5.256862e-08 1.607262e-12
5.312692e-08 1.641583e-12
5.369114e-08 1.676636e-12
5.426136e-08 1.712438e-12
5.483763e-08 1.749005e-12
5.542003e-08 1.786352e-12
5.600861e-08 1.824497e-12
5.660344e-08 1.863456e-12
5.720459e-08 1.903248e-12
5.781212e-08 1.943889e-12
5.84261e-08 1.985397e-12
5.904661e-08 2.027793e-12
5.96737e-08 2.071093e-12
6.030746e-08 2.115318e-12
6.094795e-08 2.160487e-12
6.159523e-08 2.206621e-12
6.22494e-08 2.25374e-12
6.291051e-08 2.301866e-12
6.357864e-08 2.351018e-12
6.425386e-08 2.401221e-12
6.493626e-08 2.452495e-12
6.562591e-08 2.504865e-12
6.632288e-08 2.558352e-12
6.702725e-08 2.612982e-12
6.77391e-08 2.668778e-12
6.845851e-08 2.725766e-12
6.918557e-08 2.78397e-12
6.992034e-08 2.843418e-12
7.066292e-08 2.904135e-12
7.141338e-08 2.966148e-12
7.217182e-08 3.029486e-12
7.293831e-08 3.094176e-12
7.371294e-08 3.160247e-12
7.449579e-08 3.227729e-12
7.528697e-08 3.296653e-12
7.608654e-08 3.367048e-12
7.68946e-08 3.438946e-12
7.771125e-08 3.512379e-12
7.853657e-08 3.587381e-12
7.937066e-08 3.663984e-12
8.02136e-08 3.742223e-12
8.10655e-08 3.822132e-12
8.192644e-08 3.903748e-12
8.279653e-08 3.987106e-12
8.367585e-08 4.072245e-12
8.456452e-08 4.159202e-12
8.546262e-08 4.248015e-12
8.637027e-08 4.338725e-12
8.728755e-08 4.431372e-12
8.821457e-08 4.525997e-12
8.915144e-08 4.622643e-12
9.009826e-08 4.721352e-12
9.105513e-08 4.82217e-12
9.202217e-08 4.92514e-12
9.299948e-08 5.030309e-12
9.398716e-08 5.137723e-12
9.498534e-08 5.247431e-12
9.599412e-08 5.359482e-12
9.701361e-08 5.473926e-12
9.804392e-08 5.590813e-12
9.908518e-08 5.710196e-12
1.001375e-07 5.832129e-12
1.01201e-07 5.956665e-12
1.022758e-07 6.083861e-12
1.03362e-07 6.213772e-12
1.044597e-07 6.346458e-12
1.055691e-07 6.481977e-12
1.066903e-07 6.62039e-12
1.078234e-07 6.761758e-12
1.089685e-07 6.906145e-12
1.101258e-07 7.053615e-12
1.112954e-07 7.204235e-12
1.124774e-07 7.35807e-12
1.136719e-07 7.51519e-12
1.148792e-07 7.675666e-12
1.160992e-07 7.839568e-12
1.173322e-07 8.00697e-12
1.185783e-07 8.177947e-12
1.198377e-07 8.352574e-12
1.211104e-07 8.530931e-12
1.223966e-07 8.713096e-12
1.236965e-07 8.899151e-12
1.250102e-07 9.089178e-12
1.263379e-07 9.283264e-12
1.276796e-07 9.481494e-12
1.290356e-07 9.683957e-12
1.30406e-07 9.890743e-12
1.31791e-07 1.010194e-11
1.331906e-07 1.031766e-11
1.346052e-07 1.053797e-11
1.360347e-07 1.0763e-11
1.374795e-07 1.099282e-11
1.389395e-07 1.122756e-11
1.404151e-07 1.146731e-11
1.419064e-07 1.171217e-11
1.434135e-07 1.196227e-11
1.449366e-07 1.22177e-11
1.464759e-07 1.24786e-11
1.480315e-07 1.274506e-11
1.496036e-07 1.301721e-11
1.511925e-07 1.329517e-11
1.527982e-07 1.357907e-11
1.54421e-07 1.386903e-11
1.56061e-07 1.416518e-11
1.577184e-07 1.446766e-11
1.593934e-07 1.477659e-11
1.610862e-07 1.509212e-11
1.62797e-07 1.541439e-11
1.64526e-07 1.574354e-11
1.662733e-07 1.607972e-11
1.680392e-07 1.642308e-11
1.698238e-07 1.677377e-11
1.716274e-07 1.713195e-11
1.734501e-07 1.749778e-11
1.752922e-07 1.787141e-11
1.771539e-07 1.825303e-11
1.790353e-07 1.86428e-11
1.809367e-07 1.904089e-11
1.828584e-07 1.944747e-11
1.848004e-07 1.986275e-11
1.86763e-07 2.028688e-11
1.887465e-07 2.072008e-11
1.907511e-07 2.116253e-11
1.927769e-07 2.161442e-11
1.948243e-07 2.207596e-11
1.968934e-07 2.254736e-11
1.989844e-07 2.302883e-11
2.010977e-07 2.352057e-11
2.032334e-07 2.402282e-11
2.053918e-07 2.453579e-11
2.075732e-07 2.505971e-11
2.097777e-07 2.559482e-11
2.120056e-07 2.614136e-11
2.142572e-07 2.669957e-11
2.165326e-07 2.72697e-11
2.188323e-07 2.7852e-11
2.211564e-07 2.844674e-11
2.235051e-07 2.905418e-11
2.258788e-07 2.967458e-11
2.282777e-07 3.030824e-11
2.307021e-07 3.095543e-11
2.331523e-07 3.161643e-11
2.356284e-07 3.229155e-11
2.381309e-07 3.298109e-11
2.406599e-07 3.368535e-11
2.432158e-07 3.440465e-11
2.457988e-07 3.513931e-11
2.484093e-07 3.588966e-11
2.510475e-07 3.665602e-11
2.537137e-07 3.743876e-11
2.564082e-07 3.823821e-11
2.591314e-07 3.905472e-11
2.618834e-07 3.988868e-11
2.646647e-07 4.074044e-11
2.674756e-07 4.161039e-11
2.703162e-07 4.249892e-11
2.731871e-07 4.340642e-11
2.760884e-07 4.433329e-11
2.790206e-07 4.527996e-11
2.819839e-07 4.624685e-11
2.849786e-07 4.723438e-11
2.880052e-07 4.8243e-11
2.910639e-07 4.927315e-11
2.941551e-07 5.032531e-11
2.972792e-07 5.139993e-11
3.004364e-07 5.24975e-11
3.036271e-07 5.36185e-11
3.068517e-07 5.476344e-11
3.101106e-07 5.593283e-11
3.134041e-07 5.712719e-11
3.167325e-07 5.834705e-11
3.200963e-07 5.959297e-11
3.234959e-07 6.086548e-11
3.269315e-07 6.216517e-11
3.304036e-07 6.349262e-11
3.339126e-07 6.484841e-11
3.374589e-07 6.623314e-11
3.410428e-07 6.764745e-11
3.446648e-07 6.909196e-11
3.483253e-07 7.056731e-11
3.520246e-07 7.207417e-11
3.557632e-07 7.361321e-11
3.595416e-07 7.51851e-11
3.6336e-07 7.679057e-11
3.67219e-07 7.843031e-11
3.71119e-07 8.010507e-11
3.750604e-07 8.181559e-11
3.790437e-07 8.356264e-11
3.830693e-07 8.534699e-11
3.871376e-07 8.716945e-11
3.912491e-07 8.903082e-11
3.954043e-07 9.093194e-11
3.996037e-07 9.287365e-11
4.038476e-07 9.485683e-11
4.081366e-07 9.688235e-11
4.124711e-07 9.895112e-11
4.168517e-07 1.010641e-10
4.212788e-07 1.032221e-10
4.25753e-07 1.054263e-10
4.302746e-07 1.076775e-10
4.348443e-07 1.099768e-10
4.394625e-07 1.123252e-10
4.441297e-07 1.147237e-10
4.488465e-07 1.171735e-10
4.536134e-07 1.196755e-10
4.584309e-07 1.22231e-10
4.632996e-07 1.248411e-10
4.6822e-07 1.275069e-10
4.731927e-07 1.302296e-10
4.782182e-07 1.330104e-10
4.83297e-07 1.358507e-10
4.884298e-07 1.387516e-10
4.936171e-07 1.417144e-10
4.988595e-07 1.447405e-10
5.041575e-07 1.478312e-10
5.095118e-07 1.509879e-10
5.14923e-07 1.54212e-10
5.203917e-07 1.57505e-10
5.259184e-07 1.608683e-10
5.315039e-07 1.643034e-10
5.371486e-07 1.678118e-10
5.428533e-07 1.713952e-10
5.486186e-07 1.750551e-10
5.544451e-07 1.787931e-10
5.603335e-07 1.826109e-10
5.662845e-07 1.865103e-10
5.722986e-07 1.90493e-10
5.783766e-07 1.945607e-10
5.845192e-07 1.987152e-10
5.907269e-07 2.029585e-10
5.970007e-07 2.072923e-10
6.03341e-07 2.117187e-10
6.097487e-07 2.162397e-10
6.162244e-07 2.208571e-10
6.22769e-07 2.255732e-10
6.29383e-07 2.3039e-10
6.360672e-07 2.353096e-10
6.428225e-07 2.403343e-10
6.496495e-07 2.454663e-10
6.56549e-07 2.507078e-10
6.635218e-07 2.560613e-10
6.705686e-07 2.615291e-10
6.776903e-07 2.671137e-10
6.848876e-07 2.728175e-10
6.921613e-07 2.786431e-10
6.995123e-07 2.845931e-10
7.069414e-07 2.906701e-10
7.144493e-07 2.968769e-10
7.22037e-07 3.032163e-10
7.297053e-07 3.09691e-10
7.37455e-07 3.16304e-10
7.45287e-07 3.230582e-10
7.532022e-07 3.299566e-10
7.612015e-07 3.370023e-10
7.692857e-07 3.441985e-10
7.774558e-07 3.515483e-10
7.857127e-07 3.590551e-10
7.940572e-07 3.667222e-10
8.024904e-07 3.74553e-10
8.110131e-07 3.82551e-10
8.196263e-07 3.907198e-10
8.28331e-07 3.99063e-10
8.371282e-07 4.075844e-10
8.460188e-07 4.162877e-10
8.550038e-07 4.251769e-10
8.640842e-07 4.342559e-10
8.732611e-07 4.435288e-10
8.825354e-07 4.529997e-10
8.919082e-07 4.626728e-10
9.013806e-07 4.725525e-10
9.109536e-07 4.826431e-10
9.206282e-07 4.929492e-10
9.304056e-07 5.034754e-10
9.402868e-07 5.142263e-10
9.50273e-07 5.252069e-10
9.603652e-07 5.364219e-10
9.705646e-07 5.478763e-10
9.808724e-07 5.595754e-10
9.912896e-07 5.715243e-10
1.001817e-06 5.837283e-10
1.012457e-06 5.961929e-10
1.02321e-06 6.089237e-10
1.034077e-06 6.219264e-10
1.045059e-06 6.352067e-10
1.056158e-06 6.487705e-10
1.067374e-06 6.62624e-10
1.07871e-06 6.767734e-10
1.090167e-06 6.912248e-10
1.101745e-06 7.059849e-10
1.113445e-06 7.210601e-10
1.125271e-06 7.364573e-10
1.137221e-06 7.521832e-10
1.149299e-06 7.682449e-10
1.161505e-06 7.846496e-10
1.173841e-06 8.014046e-10
1.186307e-06 8.185174e-10
1.198906e-06 8.359956e-10
1.211639e-06 8.53847e-10
1.224507e-06 8.720796e-10
1.237512e-06 8.907015e-10
1.250654e-06 9.097211e-10
1.263937e-06 9.291468e-10
1.27736e-06 9.489873e-10
1.290926e-06 9.692515e-10
1.304636e-06 9.899484e-10
1.318492e-06 1.011087e-09
1.332495e-06 1.032677e-09
1.346646e-06 1.054729e-09
1.360948e-06 1.077251e-09
1.375402e-06 1.100254e-09
1.390009e-06 1.123748e-09
1.404772e-06 1.147744e-09
1.419691e-06 1.172252e-09
1.434768e-06 1.197284e-09
1.450006e-06 1.22285e-09
1.465406e-06 1.248962e-09
1.480969e-06 1.275632e-09
1.496697e-06 1.302871e-09
1.512593e-06 1.330692e-09
1.528657e-06 1.359107e-09
1.544892e-06 1.388129e-09
1.561299e-06 1.41777e-09
1.577881e-06 1.448044e-09
1.594638e-06 1.478965e-09
1.611574e-06 1.510546e-09
1.628689e-06 1.542802e-09
1.645986e-06 1.575746e-09
1.663467e-06 1.609393e-09
1.681134e-06 1.643759e-09
1.698988e-06 1.678859e-09
1.717032e-06 1.714709e-09
1.735268e-06 1.751324e-09
1.753697e-06 1.788721e-09
1.772322e-06 1.826916e-09
1.791144e-06 1.865927e-09
1.810167e-06 1.905771e-09
1.829391e-06 1.946466e-09
1.84882e-06 1.98803e-09
1.868455e-06 2.030481e-09
1.888299e-06 2.073839e-09
1.908353e-06 2.118123e-09
1.928621e-06 2.163352e-09
1.949103e-06 2.209547e-09
1.969803e-06 2.256729e-09
1.990723e-06 2.304918e-09
2.011865e-06 2.354136e-09
2.033232e-06 2.404405e-09
2.054826e-06 2.455747e-09
2.076649e-06 2.508186e-09
2.098703e-06 2.561744e-09
2.120992e-06 2.616446e-09
2.143518e-06 2.672317e-09
2.166283e-06 2.72938e-09
2.18929e-06 2.787662e-09
2.212541e-06 2.847188e-09
2.236039e-06 2.907985e-09
2.259786e-06 2.970081e-09
2.283786e-06 3.033502e-09
2.30804e-06 3.098278e-09
2.332553e-06 3.164437e-09
2.357325e-06 3.232009e-09
2.382361e-06 3.301024e-09
2.407662e-06 3.371512e-09
2.433232e-06 3.443505e-09
2.459074e-06 3.517036e-09
2.48519e-06 3.592137e-09
2.511584e-06 3.668842e-09
2.538258e-06 3.747184e-09
2.565215e-06 3.8272e-09
2.592458e-06 3.908924e-09
2.619991e-06 3.992393e-09
2.647816e-06 4.077644e-09
2.675937e-06 4.164716e-09
2.704357e-06 4.253647e-09
2.733078e-06 4.344478e-09
2.762104e-06 4.437247e-09
2.791438e-06 4.531998e-09
2.821084e-06 4.628772e-09
2.851045e-06 4.727612e-09
2.881324e-06 4.828563e-09
2.911925e-06 4.93167e-09
2.942851e-06 5.036978e-09
2.974105e-06 5.144535e-09
3.005691e-06 5.254389e-09
3.037612e-06 5.366588e-09
3.069873e-06 5.481184e-09
3.102476e-06 5.598226e-09
3.135425e-06 5.717768e-09
3.168724e-06 5.839862e-09
3.202377e-06 5.964563e-09
3.236388e-06 6.091927e-09
3.270759e-06 6.222011e-09
3.305496e-06 6.354873e-09
3.340601e-06 6.490571e-09
3.37608e-06 6.629168e-09
3.411935e-06 6.770723e-09
3.448171e-06 6.915302e-09
3.484792e-06 7.062968e-09
3.521801e-06 7.213787e-09
3.559204e-06 7.367826e-09
3.597004e-06 7.525155e-09
3.635205e-06 7.685843e-09
3.673812e-06 7.849962e-09
3.71283e-06 8.017586e-09
3.752261e-06 8.18879e-09
3.792111e-06 8.363649e-09
3.832385e-06 8.542242e-09
3.873086e-06 8.724648e-09
3.91422e-06 8.91095e-09
3.95579e-06 9.10123e-09
3.997802e-06 9.295573e-09
4.04026e-06 9.494065e-09
4.083169e-06 9.696797e-09
4.126534e-06 9.903857e-09
4.170359e-06 1.011534e-08
4.214649e-06 1.033134e-08
4.25941e-06 1.055195e-08
4.304647e-06 1.077727e-08
4.350364e-06 1.10074e-08
4.396566e-06 1.124245e-08
4.443259e-06 1.148251e-08
4.490448e-06 1.17277e-08
4.538138e-06 1.197813e-08
4.586335e-06 1.22339e-08
4.635043e-06 1.249514e-08
4.684269e-06 1.276196e-08
4.734017e-06 1.303447e-08
4.784294e-06 1.33128e-08
4.835105e-06 1.359707e-08
4.886456e-06 1.388742e-08
4.938351e-06 1.418396e-08
4.990798e-06 1.448684e-08
5.043802e-06 1.479618e-08
5.097369e-06 1.511213e-08
5.151505e-06 1.543483e-08
5.206216e-06 1.576442e-08
5.261508e-06 1.610104e-08
5.317387e-06 1.644486e-08
5.373859e-06 1.679601e-08
5.430931e-06 1.715466e-08
5.48861e-06 1.752098e-08
5.546901e-06 1.789511e-08
5.605811e-06 1.827723e-08
5.665346e-06 1.866752e-08
5.725514e-06 1.906613e-08
5.786321e-06 1.947326e-08
5.847774e-06 1.988908e-08
5.909879e-06 2.031378e-08
5.972644e-06 2.074755e-08
6.036076e-06 2.119058e-08
6.100181e-06 2.164308e-08
6.164967e-06 2.210523e-08
6.230441e-06 2.257726e-08
6.29661e-06 2.305936e-08
6.363482e-06 2.355176e-08
6.431065e-06 2.405467e-08
6.499365e-06 2.456832e-08
6.56839e-06 2.509294e-08
6.638149e-06 2.562876e-08
6.708648e-06 2.617602e-08
6.779896e-06 2.673497e-08
6.851901e-06 2.730586e-08
6.924671e-06 2.788893e-08
6.998213e-06 2.848446e-08
7.072537e-06 2.90927e-08
7.147649e-06 2.971393e-08
7.22356e-06 3.034843e-08
7.300277e-06 3.099647e-08
7.377808e-06 3.165835e-08
7.456163e-06 3.233437e-08
7.53535e-06 3.302482e-08
7.615378e-06 3.373001e-08
7.696256e-06 3.445027e-08
7.777993e-06 3.51859e-08
7.860598e-06 3.593724e-08
7.94408e-06 3.670463e-08
8.028449e-06 3.74884e-08
8.113714e-06 3.828891e-08
8.199884e-06 3.910651e-08
8.28697e-06 3.994157e-08
8.37498e-06 4.079446e-08
8.463925e-06 4.166556e-08
8.553815e-06 4.255527e-08
8.644659e-06 4.346397e-08
8.736469e-06 4.439208e-08
8.829253e-06 4.534e-08
8.923023e-06 4.630817e-08
9.017788e-06 4.729701e-08
9.11356e-06 4.830696e-08
9.210349e-06 4.933849e-08
9.308166e-06 5.039203e-08
9.407022e-06 5.146808e-08
9.506928e-06 5.25671e-08
9.607895e-06 5.368959e-08
9.709934e-06 5.483605e-08
9.813057e-06 5.600699e-08
9.917275e-06 5.720294e-08
1.00226e-05 5.842442e-08
1.012904e-05 5.967198e-08
1.023662e-05 6.094619e-08
1.034533e-05 6.22476e-08
1.04552e-05 6.35768e-08
1.056624e-05 6.493439e-08
1.067846e-05 6.632096e-08
1.079187e-05 6.773715e-08
1.090648e-05 6.918357e-08
1.102231e-05 7.066088e-08
1.113937e-05 7.216973e-08
1.125768e-05 7.371081e-08
1.137724e-05 7.528479e-08
1.149807e-05 7.689238e-08
1.162018e-05 7.85343e-08
1.174359e-05 8.021128e-08
1.186831e-05 8.192407e-08
1.199436e-05 8.367344e-08
1.212174e-05 8.546016e-08
1.225048e-05 8.728503e-08
1.238058e-05 8.914887e-08
1.251207e-05 9.10525e-08
1.264495e-05 9.299679e-08
1.277925e-05 9.49826e-08
1.291497e-05 9.701081e-08
1.305213e-05 9.908232e-08
1.319074e-05 1.011981e-07
1.333084e-05 1.03359e-07
1.347241e-05 1.055661e-07
1.361549e-05 1.078203e-07
1.37601e-05 1.101226e-07
1.390623e-05 1.124741e-07
1.405392e-05 1.148758e-07
1.420318e-05 1.173288e-07
1.435402e-05 1.198342e-07
1.450647e-05 1.223931e-07
1.466053e-05 1.250066e-07
1.481623e-05 1.276759e-07
1.497358e-05 1.304023e-07
1.513261e-05 1.331868e-07
1.529332e-05 1.360308e-07
1.545574e-05 1.389355e-07
1.561989e-05 1.419023e-07
1.578578e-05 1.449324e-07
1.595343e-05 1.480272e-07
1.612286e-05 1.511881e-07
1.629409e-05 1.544165e-07
1.646714e-05 1.577138e-07
1.664202e-05 1.610816e-07
1.681877e-05 1.645212e-07
1.699739e-05 1.680343e-07
1.717791e-05 1.716224e-07
1.736034e-05 1.752872e-07
1.754471e-05 1.790302e-07
1.773104e-05 1.828531e-07
1.791935e-05 1.867576e-07
1.810966e-05 1.907455e-07
1.8302e-05 1.948186e-07
1.849637e-05 1.989787e-07
1.869281e-05 2.032276e-07
1.889133e-05 2.075672e-07
1.909196e-05 2.119995e-07
1.929473e-05 2.165264e-07
1.949964e-05 2.2115e-07
1.970674e-05 2.258723e-07
1.991603e-05 2.306955e-07
2.012754e-05 2.356216e-07
2.03413e-05 2.40653e-07
2.055734e-05 2.457917e-07
2.077566e-05 2.510402e-07
2.099631e-05 2.564008e-07
2.121929e-05 2.618759e-07
2.144465e-05 2.674678e-07
2.16724e-05 2.731792e-07
2.190257e-05 2.790125e-07
2.213518e-05 2.849704e-07
2.237026e-05 2.910555e-07
2.260784e-05 2.972706e-07
2.284795e-05 3.036183e-07
2.30906e-05 3.101016e-07
2.333583e-05 3.167234e-07
2.358366e-05 3.234865e-07
2.383413e-05 3.303941e-07
2.408726e-05 3.374492e-07
2.434307e-05 3.446549e-07
2.46016e-05 3.520144e-07
2.486288e-05 3.595312e-07
2.512693e-05 3.672084e-07
2.539379e-05 3.750496e-07
2.566348e-05 3.830582e-07
2.593604e-05 3.912378e-07
2.621149e-05 3.995921e-07
2.648986e-05 4.081248e-07
2.677119e-05 4.168397e-07
2.705551e-05 4.257407e-07
2.734285e-05 4.348317e-07
2.763324e-05 4.441169e-07
2.792672e-05 4.536003e-07
2.822331e-05 4.632863e-07
2.852305e-05 4.73179e-07
2.882597e-05 4.83283e-07
2.913211e-05 4.936028e-07
2.944151e-05 5.04143e-07
2.975419e-05 5.149082e-07
3.007019e-05 5.259032e-07
3.038954e-05 5.371331e-07
3.071229e-05 5.486028e-07
3.103846e-05 5.603173e-07
3.13681e-05 5.722821e-07
3.170124e-05 5.845023e-07
3.203792e-05 5.969834e-07
3.237818e-05 6.097311e-07
3.272204e-05 6.22751e-07
3.306956e-05 6.360489e-07
3.342077e-05 6.496307e-07
3.377571e-05 6.635026e-07
3.413442e-05 6.776707e-07
3.449694e-05 6.921413e-07
3.486331e-05 7.069209e-07
3.523357e-05 7.220162e-07
3.560776e-05 7.374337e-07
3.598593e-05 7.531805e-07
3.636811e-05 7.692635e-07
3.675435e-05 7.8569e-07
3.71447e-05 8.024672e-07
3.753919e-05 8.196026e-07
3.793787e-05 8.37104e-07
3.834078e-05 8.549791e-07
3.874797e-05 8.732359e-07
3.915949e-05 8.918825e-07
3.957538e-05 9.109273e-07
3.999568e-05 9.303787e-07
4.042045e-05 9.502456e-07
4.084973e-05 9.705366e-07
4.128357e-05 9.912609e-07
4.172201e-05 1.012428e-06
4.216511e-05 1.034047e-06
4.261292e-05 1.056127e-06
4.306548e-05 1.078679e-06
4.352285e-05 1.101713e-06
4.398508e-05 1.125238e-06
4.445222e-05 1.149266e-06
4.492432e-05 1.173807e-06
4.540143e-05 1.198872e-06
4.588361e-05 1.224472e-06
4.637091e-05 1.250618e-06
4.686338e-05 1.277323e-06
4.736109e-05 1.304599e-06
4.786408e-05 1.332456e-06
4.837241e-05 1.360909e-06
4.888614e-05 1.389969e-06
4.940533e-05 1.41965e-06
4.993003e-05 1.449964e-06
5.046031e-05 1.480926e-06
5.099621e-05 1.512549e-06
5.153781e-05 1.544847e-06
5.208516e-05 1.577835e-06
5.263832e-05 1.611527e-06
5.319736e-05 1.645939e-06
5.376233e-05 1.681085e-06
5.433331e-05 1.716982e-06
5.491034e-05 1.753646e-06
5.549351e-05 1.791092e-06
5.608287e-05 1.829338e-06
5.667849e-05 1.868401e-06
5.728043e-05 1.908298e-06
5.788877e-05 1.949047e-06
5.850357e-05 1.990666e-06
5.91249e-05 2.033173e-06
5.975283e-05 2.076589e-06
6.038742e-05 2.120931e-06
6.102876e-05 2.16622e-06
6.16769e-05 2.212477e-06
6.233193e-05 2.259721e-06
6.299392e-05 2.307974e-06
6.366294e-05 2.357257e-06
6.433906e-05 2.407593e-06
6.502236e-05 2.459003e-06
6.571292e-05 2.511511e-06
6.641081e-05 2.565141e-06
6.711612e-05 2.619916e-06
6.782892e-05 2.67586e-06
6.854928e-05 2.732999e-06
6.92773e-05 2.791358e-06
7.001305e-05 2.850963e-06
7.075661e-05 2.911841e-06
7.150807e-05 2.974019e-06
7.226751e-05 3.037525e-06
7.303502e-05 3.102386e-06
7.381067e-05 3.168633e-06
7.459457e-05 3.236294e-06
7.538679e-05 3.3054e-06
7.618742e-05 3.375982e-06
7.699656e-05 3.448071e-06
7.781429e-05 3.521699e-06
7.86407e-05 3.5969e-06
7.947589e-05 3.673706e-06
8.031995e-05 3.752153e-06
8.117298e-05 3.832274e-06
8.203506e-05 3.914107e-06
8.290631e-05 3.997686e-06
8.37868e-05 4.083051e-06
8.467664e-05 4.170238e-06
8.557594e-05 4.259287e-06
8.648478e-05 4.350238e-06
8.740328e-05 4.443131e-06
8.833153e-05 4.538007e-06
8.926965e-05 4.634909e-06
9.021772e-05 4.733881e-06
9.117586e-05 4.834965e-06
9.214418e-05 4.938209e-06
9.312278e-05 5.043657e-06
9.411178e-05 5.151356e-06
9.511128e-05 5.261356e-06
9.612139e-05 5.373704e-06
9.714224e-05 5.488451e-06
9.817392e-05 5.605649e-06
9.921656e-05 5.725349e-06
0.0001002703 5.847605e-06
0.0001013352 5.972472e-06
0.0001024114 6.100005e-06
0.000103499 6.230261e-06
0.0001045982 6.363299e-06
0.0001057091 6.499177e-06
0.0001068318 6.637957e-06
0.0001079664 6.779701e-06
0.000109113 6.924471e-06
0.0001102718 7.072332e-06
0.0001114429 7.223351e-06
0.0001126265 7.377595e-06
0.0001138226 7.535132e-06
0.0001150315 7.696033e-06
0.0001162531 7.86037e-06
0.0001174878 8.028217e-06
0.0001187356 8.199647e-06
0.0001199966 8.374738e-06
0.000121271 8.553568e-06
0.0001225589 8.736216e-06
0.0001238605 8.922765e-06
0.000125176 9.113297e-06
0.0001265054 9.307897e-06
0.0001278489 9.506653e-06
0.0001292067 9.709654e-06
0.0001305789 9.916988e-06
0.0001319657 1.012875e-05
0.0001333672 1.034503e-05
0.0001347836 1.056594e-05
0.0001362151 1.079156e-05
0.0001376617 1.102199e-05
0.0001391238 1.125735e-05
0.0001406013 1.149774e-05
0.0001420945 1.174325e-05
0.0001436036 1.199401e-05
0.0001451288 1.225012e-05
0.0001466701 1.251171e-05
0.0001482278 1.277888e-05
0.000149802 1.305175e-05
0.0001513929 1.333045e-05
0.0001530008 1.36151e-05
0.0001546257 1.390583e-05
0.0001562679 1.420277e-05
0.0001579275 1.450605e-05
0.0001596047 1.48158e-05
0.0001612998 1.513217e-05
0.0001630129 1.54553e-05
0.0001647441 1.578532e-05
0.0001664937 1.612239e-05
0.000168262 1.646666e-05
0.000170049 1.681828e-05
0.0001718549 1.717741e-05
0.0001736801 1.754421e-05
0.0001755246 1.791884e-05
0.0001773888 1.830147e-05
0.0001792727 1.869227e-05
0.0001811766 1.909141e-05
0.0001831008 1.949908e-05
0.0001850454 1.991545e-05
0.0001870106 2.034072e-05
0.0001889968 2.077506e-05
0.000191004 2.121868e-05
0.0001930325 2.167177e-05
0.0001950826 2.213454e-05
0.0001971544 2.260719e-05
0.0001992483 2.308993e-05
0.0002013643 2.358298e-05
0.0002035029 2.408656e-05
0.0002056642 2.460089e-05
0.0002078484 2.512621e-05
0.0002100558 2.566274e-05
0.0002122867 2.621073e-05
0.0002145412 2.677042e-05
0.0002168197 2.734206e-05
0.0002191224 2.792591e-05
0.0002214496 2.852222e-05
0.0002238015 2.913127e-05
0.0002261783 2.975333e-05
0.0002285804 3.038866e-05
0.000231008 3.103757e-05
0.0002334614 3.170033e-05
0.0002359408 3.237724e-05
0.0002384466 3.30686e-05
0.000240979 3.377473e-05
0.0002435383 3.449594e-05
0.0002461247 3.523255e-05
0.0002487387 3.598489e-05
0.0002513803 3.675329e-05
0.0002540501 3.75381e-05
0.0002567482 3.833967e-05
0.0002594749 3.915836e-05
0.0002622307 3.999452e-05
0.0002650156 4.084854e-05
0.0002678302 4.17208e-05
0.0002706746 4.261169e-05
0.0002735493 4.352159e-05
0.0002764545 4.445093e-05
0.0002793905 4.540011e-05
0.0002823578 4.636956e-05
0.0002853565 4.735972e-05
0.0002883871 4.837101e-05
0.0002914498 4.94039e-05
0.0002945451 5.045884e-05
0.0002976733 5.153632e-05
0.0003008347 5.263679e-05
0.0003040297 5.376077e-05
0.0003072586 5.490875e-05
0.0003105218 5.608125e-05
0.0003138196 5.727877e-05
0.0003171525 5.850188e-05
0.0003205207 5.975109e-05
0.0003239248 6.102699e-05
0.000327365 6.233013e-05
0.0003308417 6.366109e-05
0.0003343554 6.502048e-05
0.0003379063 6.640889e-05
0.000341495 6.782695e-05
0.0003451218 6.927529e-05
0.0003487871 7.075456e-05
0.0003524914 7.226541e-05
0.0003562349 7.380853e-05
0.0003600183 7.53846e-05
0.0003638418 7.699432e-05
0.0003677059 7.863842e-05
0.0003716111 8.031762e-05
0.0003755577 8.203268e-05
0.0003795463 8.378437e-05
0.0003835772 8.557345e-05
0.0003876509 8.740074e-05
0.0003917679 8.926705e-05
0.0003959286 9.117322e-05
0.0004001335 9.312008e-05
0.000404383 9.510852e-05
0.0004086777 9.713941e-05
0.000413018 9.921368e-05
0.0004174044 0.0001013322
0.0004218374 0.000103496
0.0004263175 0.000105706
0.0004308451 0.0001079632
0.0004354208 0.0001102686
0.0004400451 0.0001126232
0.0004447186 0.0001150281
0.0004494416 0.0001174844
0.0004542149 0.0001199931
0.0004590388 0.0001225553
0.0004639139 0.0001251723
0.0004688408 0.0001278452
0.0004738201 0.0001305751
0.0004788522 0.0001333634
0.0004839378 0.0001362111
0.0004890774 0.0001391197
0.0004942716 0.0001420904
0.0004995209 0.0001451245
0.000504826 0.0001482234
0.0005101874 0.0001513885
0.0005156058 0.0001546212
0.0005210817 0.0001579229
0.0005266157 0.0001612951
0.0005322086 0.0001647393
0.0005378608 0.0001682571
0.0005435731 0.0001718499
0.000549346 0.0001755195
0.0005551803 0.0001792675
0.0005610765 0.0001830955
0.0005670353 0.0001870052
0.0005730574 0.0001909984
0.0005791435 0.0001950769
0.0005852942 0.0001992424
0.0005915102 0.000203497
0.0005977922 0.0002078423
0.000604141 0.0002122805
0.0006105572 0.0002168134
0.0006170415 0.0002214431
0.0006235947 0.0002261717
0.0006302175 0.0002310012
0.0006369106 0.0002359339
0.0006436748 0.0002409719
0.0006505109 0.0002461175
0.0006574195 0.000251373
0.0006644015 0.0002567407
0.0006714577 0.000262223
0.0006785888 0.0002678223
0.0006857957 0.0002735413
0.000693079 0.0002793823
0.0007004398 0.0002853481
0.0007078787 0.0002914413
0.0007153966 0.0002976646
0.0007229944 0.0003040207
0.0007306728 0.0003105126
0.0007384328 0.0003171431
0.0007462752 0.0003239153
0.0007542009 0.000330832
0.0007622108 0.0003378964
0.0007703057 0.0003451116
0.0007784866 0.000352481
0.0007867544 0.0003600077
0.00079511 0.0003676951
0.0008035544 0.0003755466
0.0008120884 0.0003835658
0.0008207131 0.0003917563
0.0008294293 0.0004001217
0.0008382381 0.0004086656
0.0008471405 0.0004173921
0.0008561374 0.0004263048
0.0008652299 0.0004354079
0.0008744189 0.0004447054
0.0008837056 0.0004542014
0.0008930908 0.0004639002
0.0009025758 0.000473806
0.0009121614 0.0004839234
0.0009218489 0.0004942569
0.0009316392 0.000504811
0.0009415336 0.0005155904
0.000951533 0.0005266001
0.0009616386 0.0005378448
0.0009718515 0.0005493296
0.0009821729 0.0005610597
0.0009926039 0.0005730403
0.001003146 0.0005852767
0.001013799 0.0005977744
0.001024566 0.0006105389
0.001035448 0.000623576
0.001046444 0.0006368915
0.001057558 0.0006504913
0.00106879 0.0006643816
0.001080141 0.0006785684
0.001091612 0.0006930582
0.001103205 0.0007078574
0.001114922 0.0007229726
0.001126763 0.0007384105
0.001138729 0.0007541782
0.001150823 0.0007702825
0.001163045 0.0007867306
0.001175397 0.0008035301
0.00118788 0.0008206882
0.001200496 0.0008382127
0.001213245 0.0008561114
0.001226131 0.0008743924
0.001239152 0.0008930637
0.001252313 0.0009121336
0.001265613 0.0009316108
0.001279054 0.0009515039
0.001292638 0.0009718218
0.001306366 0.0009925736
0.00132024 0.001013768
0.001334262 0.001035416
0.001348432 0.001057526
0.001362753 0.001080107
0.001377226 0.001103171
0.001391852 0.001126728
0.001406634 0.001150787
0.001421573 0.001175361
0.001436671 0.001200459
0.001451929 0.001226093
0.001467349 0.001252274
0.001482932 0.001279014
0.001498682 0.001306325
0.001514598 0.00133422
0.001530684 0.00136271
0.00154694 0.001391809
0.001563369 0.001421529
0.001579973 0.001451883
0.001596752 0.001482886
0.001613711 0.00151455
0.001630849 0.001546891
0.001648169 0.001579923
0.001665673 0.001613659
0.001683363 0.001648117
0.001701241 0.00168331
0.001719309 0.001719254
0.001737568 0.001755966
0.001756022 0.001793462
0.001774671 0.001831758
0.001793519 0.001870873
0.001812567 0.001910822
0.001831817 0.001951625
0.001851271 0.001993298
0.001870933 0.002035862
0.001890803 0.002079335
0.001910883 0.002123736
0.001931178 0.002169085
0.001951687 0.002215402
0.001972415 0.002262708
0.001993363 0.002311025
0.002014533 0.002360373
0.002035928 0.002410775
0.00205755 0.002462253
0.002079402 0.002514831
0.002101486 0.002568531
0.002123805 0.002623377
0.00214636 0.002679395
0.002169155 0.00273661
0.002192192 0.002795045
0.002215474 0.002854729
0.002239003 0.002915687
0.002262782 0.002977947
0.002286814 0.003041536
0.002311101 0.003106483
0.002335645 0.003172817
0.002360451 0.003240567
0.002385519 0.003309764
0.002410854 0.003380439
0.002436459 0.003452622
0.002462335 0.003526348
0.002488485 0.003601647
0.002514914 0.003678554
0.002541623 0.003757103
0.002568616 0.00383733
0.002595896 0.00391927
0.002623465 0.004002959
0.002651327 0.004088436
0.002679485 0.004175738
0.002707942 0.004264903
0.002736701 0.004355973
0.002765766 0.004448988
0.00279514 0.004543988
0.002824825 0.004641018
0.002854826 0.004740119
0.002885145 0.004841336
0.002915786 0.004944714
0.002946753 0.0050503
0.002978048 0.005158141
0.003009676 0.005268284
0.00304164 0.005380779
0.003073943 0.005495676
0.003106589 0.005613027
0.003139582 0.005732883
0.003172926 0.005855299
0.003206623 0.005980329
0.003240679 0.006108028
0.003275096 0.006238455
0.003309879 0.006371666
0.003345031 0.006507722
0.003380556 0.006646682
0.003416459 0.006788611
0.003452743 0.006933569
0.003489412 0.007081623
0.003526471 0.007232839
0.003563923 0.007387283
0.003601773 0.007545025
0.003640025 0.007706136
0.003678684 0.007870686
0.003717752 0.00803875
0.003757236 0.008210403
0.003797139 0.008385721
0.003837466 0.008564783
0.003878222 0.008747668
0.00391941 0.008934458
0.003961035 0.009125237
0.004003103 0.00932009
0.004045617 0.009519103
0.004088583 0.009722365
0.004132005 0.009929968
0.004175888 0.010142
0.004220238 0.01035857
0.004265058 0.01057975
0.004310354 0.01080566
0.004356132 0.0110364
0.004402395 0.01127206
0.00444915 0.01151275
0.004496402 0.01175858
0.004544155 0.01200967
0.004592416 0.01226611
0.004641189 0.01252803
0.00469048 0.01279554
0.004740294 0.01306876
0.004790638 0.01334782
0.004841516 0.01363283
0.004892934 0.01392394
0.004944899 0.01422125
0.004997416 0.01452492
0.00505049 0.01483507
0.005104128 0.01515184
0.005158335 0.01547538
0.005213119 0.01580582
0.005268484 0.01614332
0.005324437 0.01648803
0.005380984 0.01684009
0.005438132 0.01719968
0.005495887 0.01756694
0.005554255 0.01794204
0.005613243 0.01832515
0.005672858 0.01871645
0.005733106 0.0191161
0.005793993 0.01952428
0.005855527 0.01994117
0.005917715 0.02036697
0.005980563 0.02080186
0.006044079 0.02124604
0.006108269 0.0216997
0.006173141 0.02216305
0.006238702 0.02263628
0.006304959 0.02311963
0.00637192 0.02361329
0.006439592 0.0241175
0.006507982 0.02463247
0.006577099 0.02515844
0.00664695 0.02569563
0.006717543 0.0262443
0.006788886 0.02680468
0.006860986 0.02737703
0.006933852 0.02796159
0.007007492 0.02855864
0.007081914 0.02916844
0.007157126 0.02979125
0.007233138 0.03042736
0.007309956 0.03107706
0.00738759 0.03174063
0.007466049 0.03241836
0.007545341 0.03311057
0.007625475 0.03381755
0.00770646 0.03453963
0.007788305 0.03527713
0.00787102 0.03603037
0.007954613 0.0367997
0.008039094 0.03758545
0.008124472 0.03838797
0.008210756 0.03920763
0.008297957 0.0400448
0.008386084 0.04089983
0.008475147 0.04177312
0.008565156 0.04266506
0.008656121 0.04357604
0.008748052 0.04450647
0.00884096 0.04545676
0.008934854 0.04642734
0.009029745 0.04741865
0.009125644 0.04843112
0.009222561 0.0494652
0.009320508 0.05052136
0.009419495 0.05160007
0.009519533 0.05270181
0.009620634 0.05382708
0.009722808 0.05497636
0.009826068 0.05615019
0.009930424 0.05734907
0.01003589 0.05857355
0.01014247 0.05982417
0.01025019 0.06110149
0.01035905 0.06240608
0.01046907 0.06373852
0.01058025 0.06509941
0.01069262 0.06648935
0.01080618 0.06790896
0.01092094 0.06935888
0.01103693 0.07083975
0.01115414 0.07235224
0.0112726 0.07389701
0.01139232 0.07547477
0.01151331 0.0770862
0.01163559 0.07873204
0.01175916 0.08041301
0.01188405 0.08212986
0.01201026 0.08388337
0.01213781 0.0856743
0.01226672 0.08750347
0.012397 0.08937169
0.01252866 0.09127979
0.01266172 0.09322861
0.01279619 0.09521904
0.01293209 0.09725196
0.01306943 0.09932827
0.01320823 0.1014489
0.01334851 0.1036148
0.01349028 0.1058269
0.01363355 0.1080863
0.01377834 0.1103939
0.01392467 0.1127507
0.01407256 0.1151579
0.01422201 0.1176164
0.01437305 0.1201274
0.0145257 0.122692
0.01467997 0.1253113
0.01483587 0.1279866
0.01499344 0.1307189
0.01515267 0.1335096
0.0153136 0.1363598
0.01547623 0.1392708
0.0156406 0.142244
0.01580671 0.1452807
0.01597458 0.1483821
0.01614423 0.1515498
0.01631569 0.154785
0.01648897 0.1580893
0.01666409 0.1614641
0.01684107 0.164911
0.01701992 0.1684314
0.01720068 0.1720269
0.01738336 0.1756992
0.01756798 0.1794498
0.01775455 0.1832805
0.01794311 0.1871929
0.01813368 0.1911888
0.01832626 0.19527
0.01852089 0.1994382
0.01871759 0.2036955
0.01891638 0.2080435
0.01911728 0.2124843
0.01932031 0.2170199
0.0195255 0.2216523
0.01973286 0.2263835
0.01994243 0.2312156
0.02015423 0.2361509
0.02036827 0.2411914
0.02058459 0.2463395
0.02080321 0.2515975
0.02102415 0.2569676
0.02124743 0.2624522
0.02147308 0.2680539
0.02170114 0.2737751
0.02193161 0.2796183
0.02216453 0.2855862
0.02239992 0.2916814
0.02263782 0.2979066
0.02287824 0.3042647
0.02312122 0.3107583
0.02336677 0.3173904
0.02361493 0.324164
0.02386573 0.3310821
0.0241192 0.3381478
0.02437535 0.3453641
0.02463422 0.3527343
0.02489585 0.3602618
0.02516025 0.3679497
0.02542746 0.3758017
0.02569751 0.383821
0.02597043 0.3920114
0.02624624 0.4003765
0.02652498 0.4089199
0.02680669 0.4176455
0.02709138 0.4265571
0.0273791 0.4356587
0.02766988 0.4449544
0.02796374 0.4544483
0.02826073 0.4641446
0.02856087 0.4740476
0.02886419 0.4841617
0.02917074 0.4944915
0.02948054 0.5050414
0.02979364 0.5158162
0.03011006 0.5268207
0.03042984 0.5380597
0.03075301 0.5495383
0.03107962 0.5612615
0.03140969 0.5732345
0.03174328 0.5854627
0.0320804 0.5979515
0.03242111 0.6107064
0.03276543 0.6237331
0.03311341 0.6370374
0.03346508 0.6506251
0.0338205 0.6645023
0.03417968 0.6786751
0.03454268 0.6931499
0.03490954 0.707933
0.03528029 0.723031
0.03565498 0.7384506
0.03603364 0.7541986
0.03641633 0.7702819
0.03680309 0.7867078
0.03719395 0.8034835
0.03758896 0.8206164
0.03798817 0.8381141
0.03839162 0.8559843
0.03879935 0.874235
0.03921141 0.8928742
0.03962785 0.9119102
0.04004871 0.9313514
0.04047404 0.9512063
0.04090389 0.9714838
0.0413383 0.9921929
0.04177733 1.013343
0.04222102 1.034942
0.04266942 1.057002
0.04312258 1.07953
0.04358056 1.102538
0.0440434 1.126035
0.04451116 1.150032
0.04498388 1.17454
0.04546163 1.199568
0.04594444 1.225129
0.04643239 1.251233
0.04692552 1.277893
0.04742388 1.305119
0.04792754 1.332923
0.04843655 1.361319
0.04895096 1.390318
0.04947084 1.419933
0.04999623 1.450178
0.05052721 1.481065
0.05106383 1.512608
0.05160614 1.544821
0.05215422 1.577719
0.05270811 1.611315
0.05326789 1.645624
0.05383361 1.680661
0.05440535 1.716443
0.05498315 1.752984
0.05556709 1.7903
0.05615723 1.828408
0.05675364 1.867325
0.05735638 1.907067
0.05796553 1.947653
0.05858114 1.989099
0.05920329 2.031423
0.05983205 2.074645
0.06046749 2.118784
0.06110967 2.163858
0.06175868 2.209887
0.06241458 2.256891
0.06307744 2.304891
0.06374735 2.353907
0.06442437 2.403962
0.06510857 2.455077
0.06580005 2.507273
0.06649887 2.560574
0.06720511 2.615003
0.06791885 2.670584
0.06864017 2.72734
0.06936915 2.785297
0.07010588 2.844479
0.07085043 2.904912
0.07160288 2.966622
0.07236333 3.029637
0.07313185 3.093982
0.07390854 3.159687
0.07469347 3.226778
0.07548674 3.295287
0.07628844 3.36524
0.07709865 3.43667
0.07791746 3.509607
0.07874497 3.584082
0.07958127 3.660127
0.08042645 3.737774
0.08128061 3.817058
0.08214383 3.898012
0.08301623 3.980671
0.08389789 4.065069
0.08478892 4.151244
0.0856894 4.239232
0.08659945 4.329071
0.08751917 4.420798
0.08844865 4.514453
0.08938801 4.610076
0.09033734 4.707707
0.09129675 4.807388
0.09226636 4.909162
0.09324626 5.01307
0.09423656 5.119157
0.09523739 5.227469
0.09624884 5.33805
0.09727104 5.450947
0.09830409 5.566209
0.09934811 5.683882
0.1004032 5.804017
0.1014695 5.926664
0.1025472 6.051874
0.1036363 6.1797
0.1047369 6.310194
0.1058493 6.443413
0.1069734 6.57941
0.1081095 6.718242
0.1092577 6.859967
0.110418 7.004643
0.1115907 7.152331
0.1127758 7.303092
0.1139736 7.456986
0.115184 7.614078
0.1164073 7.774433
0.1176436 7.938115
0.118893 8.105191
0.1201557 8.275731
0.1214318 8.449802
0.1227214 8.627477
0.1240248 8.808827
0.1253419 8.993924
0.1266731 9.182845
0.1280184 9.375665
0.129378 9.572461
0.1307521 9.773312
0.1321407 9.978299
0.1335441 10.1875
0.1349624 10.40101
0.1363957 10.6189
0.1378443 10.84126
0.1393082 11.06818
0.1407877 11.29974
0.1422829 11.53605
0.143794 11.77718
0.1453212 12.02324
0.1468645 12.27432
0.1484243 12.53052
0.1500006 12.79194


